Metalearning for Feature Selection

A general formulation of optimization problems in which various candidate solutions may use different feature-sets is presented, encompassing supervised classification, automated program learning and other cases. A novel characterization of the concept of a "good quality feature" for such an optimization problem is provided; and a proposal regarding the integration of quality based feature selection into metalearning is suggested, wherein the quality of a feature for a problem is estimated using knowledge about related features in the context of related problems. Results are presented regarding extensive testing of this "feature metalearning" approach on supervised text classification problems; it is demonstrated that, in this context, feature metalearning can provide significant and sometimes dramatic speedup over standard feature selection heuristics.

==> results/techtc300_MI_0.001_-F_-m10000_-M_-m10000_-T0.09_-c5_-k5/results/results.csv <==
iter,fsc,fscm,fsel,finitm,fselm,fcommon,fevals,fevalsm,msc,mscm,iftm,knntm,fst,fstm,umdbtm,d1,d2,d3,d4,d5
1,0.76727861166,0.76727861166,6,0,6,0,4685.0,4685.0,-10.0,-10.0,0.108447,0.0,4.301052,1.117786,0.061667,n/a,n/a,n/a,n/a,n/a
2,0.827974498272,0.827974498272,4,0,4,0,3439.0,3439.0,-3.0,-3.0,0.403713,0.258596,4.081855,1.974442,0.055748,0.99415546691,n/a,n/a,n/a,n/a
3,0.842601180077,0.836101412773,5,1,5,0,5216.0,5694.0,-8.0,-7.0,0.562395,0.343223,7.170647,1.826193,0.058833,0.992280538126,0.997032005138,n/a,n/a,n/a
4,0.771238684654,0.776499986649,10,2,13,1,6511.0,7455.0,-8.0,-7.0,0.642672,0.367409,9.379911,2.937499,0.060802,0.987321762387,0.989964998364,0.993244470477,n/a,n/a
5,0.691391825676,0.676229715347,8,1,9,0,5694.0,5694.0,-9.0,-9.0,0.492355,0.168494,4.089954,2.332988,0.068698,1.0,1.0,1.0,1.0,n/a
6,0.788037002087,0.726565599442,6,6,9,6,5694.0,2710.0,-7.0,-5.0,0.926728,0.529046,8.381691,3.319397,0.065268,0.994720115197,0.995598684223,0.996165713052,1.0,1.0
7,0.847720980644,0.796837329865,8,5,11,3,5694.0,5694.0,-4.0,-2.0,1.076552,0.382361,7.624291,5.937758,0.133622,0.991293142217,0.993095443691,0.993792700946,0.996363620977,0.997018672057
8,0.811276853085,0.775847494602,5,5,10,1,6859.0,6124.0,-14.0,-9.0,1.385333,0.368996,4.375579,8.116888,0.614703,0.99348127747,0.99434793047,0.994548748024,0.997092472877,0.997105343158
9,0.919281363487,0.88562130928,5,5,4,0,4095.0,6124.0,-0.0,-2.0,1.643971,0.684482,5.539853,6.521851,0.134589,0.960998202402,0.972915300597,0.979451911341,0.98316413285,0.985460792233
10,0.488000005484,0.479011893272,10,2,11,1,6511.0,6124.0,-41.0,-41.0,2.320149,0.174929,2.565848,2.139857,0.079994,0.961798017408,0.983903778199,0.987950984801,0.989587574933,0.991161027855
11,0.656305909157,0.617207288742,5,3,8,2,4095.0,4095.0,-23.0,-22.0,0.978138,0.196656,3.139048,2.326733,0.069897,0.956681487309,0.982425412262,0.983777982134,0.986244258446,0.990274349481
12,0.605937719345,0.604218542576,16,3,15,1,8496.0,8496.0,-25.0,-29.0,1.235204,0.439102,4.713922,3.988385,0.311478,0.843265115334,0.956490190467,0.961463789382,0.962771791108,0.973006245893
13,0.566313028336,0.536169588566,9,3,11,2,6124.0,5694.0,-31.0,-33.0,0.825882,0.109884,3.861386,3.890176,0.1275,0.869102962861,0.869821710206,0.959688698169,0.964802990507,0.966574574638
14,0.572542726994,0.58138692379,13,1,10,0,7455.0,6124.0,-25.0,-31.0,2.238171,0.479835,6.049885,2.73473,0.302498,0.984076530026,0.984515219326,0.984671486505,0.989805948173,0.991085295603
15,0.785496115685,0.797242045403,6,1,2,1,5694.0,1000.0,-10.0,-12.0,3.813074,0.814697,3.602579,1.718241,0.6786,0.860530558258,0.862507982761,0.881054059761,0.958905323275,0.963487285444
16,0.60316157341,0.60316157341,7,0,7,0,5216.0,5216.0,-25.0,-25.0,1.805375,0.251453,5.069993,1.056937,0.109884,0.974936038378,0.975017707032,0.976155615746,0.976712386514,0.987047060152
17,0.74456846714,0.74456846714,8,0,8,0,5694.0,5694.0,-12.0,-12.0,2.042899,0.450366,8.669965,2.406919,0.14456,0.98316413285,0.983502692813,0.984182479957,0.984827773907,0.991161027855
18,0.791653811932,0.791653811932,9,0,9,0,6124.0,6124.0,-21.0,-21.0,3.995809,1.386333,3.656398,5.519726,0.229874,0.967707274647,0.968869268412,0.970500683462,0.972385947087,0.985359191605
19,0.741444528103,0.741444528103,6,0,6,0,4685.0,4685.0,-11.0,-11.0,1.543842,0.409788,2.409958,4.597623,0.289994,0.975254827916,0.975686238762,0.976795009414,0.977711836565,0.987947589789
20,0.785612821579,0.785612821579,11,0,11,0,7938.0,7938.0,-6.0,-6.0,10.335483,0.954595,4.536003,12.663602,0.108729,0.957371690348,0.958250306002,0.960528949378,0.962371611537,0.981918368628
21,0.760764598846,0.760764598846,8,0,8,0,5694.0,5694.0,-15.0,-15.0,2.251372,0.446588,5.591803,3.49471,0.300009,0.978848613082,0.979489164001,0.979717031388,0.979952914832,0.988853943204
22,0.924792528152,0.924792528152,4,0,4,0,3439.0,3439.0,-1.0,-1.0,1.951062,0.506698,2.947927,1.261279,2.616099,0.980722152595,0.981986312454,0.982502938096,0.982686871173,0.988254558831
23,0.64571082592,0.64571082592,25,0,25,0,9278.0,9278.0,-24.0,-24.0,1.775548,0.375981,4.265158,3.632448,0.106841,0.874728251178,0.878314492782,0.888537703987,0.895773152868,0.962369190261
24,0.536169588566,0.536169588566,11,0,11,0,6859.0,6859.0,-33.0,-33.0,1.745088,0.247096,4.413039,1.909584,1.896289,0.979850079849,0.980216830364,0.983200682612,0.983632994995,0.983897560571
25,0.773743510246,0.773743510246,8,0,8,0,5694.0,5694.0,-14.0,-12.0,1.972969,0.462334,5.759651,1.569946,0.740022,0.851970443297,0.854691684853,0.867849110996,0.875266777267,0.881919366787
26,0.544000029564,0.544000029564,10,0,10,0,6511.0,6511.0,-32.0,-32.0,3.974647,0.504004,4.050086,3.991433,0.128851,0.87112188904,0.872759640183,0.877577273488,0.883599463371,0.889263728433
27,0.56797683239,0.56797683239,10,0,10,0,6511.0,6511.0,-25.0,-25.0,2.083341,0.263793,2.059649,2.115286,2.24701,0.979673928784,0.980230128011,0.980408192073,0.981109003924,0.981391436795
28,0.7595012784,0.76363915205,12,1,12,0,7173.0,7455.0,-13.0,-18.0,2.444234,0.538333,7.183499,3.399869,0.126967,0.960473962558,0.960996809158,0.961830016663,0.962651584578,0.962987630513
29,0.777924656868,0.777924656868,7,0,7,0,5216.0,5216.0,-14.0,-14.0,2.193626,0.440583,7.639878,3.239418,0.148039,0.980025193344,0.981096738086,0.981096738086,0.981582561104,0.982109301524
30,0.726197957993,0.726197957993,7,0,7,0,5216.0,5216.0,-7.0,-7.0,2.6524,0.842777,4.049749,2.839902,0.128044,0.982173797057,0.98268327823,0.982864676318,0.982864676318,0.983052546717
31,0.820902228355,0.807661890984,5,1,6,0,4095.0,4095.0,-9.0,-9.0,6.180277,1.591889,3.051732,3.142138,0.125724,0.985537578312,0.985924081318,0.986061807658,0.986061807658,0.986204514327
32,0.883547723293,0.892841696739,3,1,2,0,4095.0,4095.0,-3.0,-3.0,3.652435,0.84294,3.427532,1.721919,0.134455,0.842651977437,0.846557389068,0.852151123233,0.860827359717,0.869647068634
33,0.483934283257,0.483934283257,9,0,9,0,6124.0,6124.0,-37.0,-37.0,11.409421,0.592918,3.383344,1.678152,0.158031,0.979585629089,0.979736534571,0.97983204518,0.980111224566,0.980479887631
34,0.798448562622,0.798448562622,7,0,7,0,6859.0,6859.0,-13.0,-13.0,2.448036,0.364738,3.82137,2.319764,0.264887,0.990417105003,0.990643957091,0.990724882332,0.990724882332,0.990724882332
35,0.67524600029,0.67524600029,9,0,9,0,6124.0,6124.0,-10.0,-10.0,5.048858,0.389987,2.139316,3.147822,1.357029,0.981134527665,0.981142360314,0.981313995282,0.981622737721,0.982094272369
36,0.690054893494,0.690054893494,7,0,7,0,5216.0,5216.0,-11.0,-11.0,4.843969,0.398387,3.845598,1.985531,0.238985,0.979275336087,0.979898558264,0.980120286355,0.980120286355,0.980120286355
37,0.899959146976,0.899959146976,4,0,4,0,3439.0,3439.0,-4.0,-4.0,3.567916,0.742358,8.361912,1.338926,0.141114,0.993803643218,0.993934447593,0.9939811411,0.9939811411,0.9939811411
38,0.903557956219,0.903557956219,4,0,4,0,3439.0,3439.0,-3.0,-3.0,7.138663,0.785387,3.475106,2.147495,0.139421,0.963106596473,0.96316794939,0.965376598879,0.966200073642,0.967096157896
39,0.698986887932,0.698986887932,10,0,10,0,6511.0,6511.0,-19.0,-19.0,5.119282,0.637389,4.950023,3.713836,0.411775,0.97475876829,0.97482118048,0.975387311716,0.975694196993,0.976528730009
40,0.59469127655,0.59469127655,14,0,14,0,8144.0,8144.0,-17.0,-17.0,7.119073,0.506767,4.960066,1.698463,0.214416,0.96522285665,0.965288694348,0.966028640686,0.966554362124,0.967762175307
41,0.696649610996,0.696649610996,15,0,15,0,8329.0,8329.0,-68.0,-68.0,7.844397,0.49673,8.760026,4.42984,0.147245,0.972337194099,0.972635321173,0.974277027488,0.974277027488,0.975018184258
42,0.809198319912,0.809198319912,3,0,3,0,4095.0,4095.0,-8.0,-8.0,4.528684,0.427156,1.70573,3.524659,0.268861,0.859018054872,0.85935424325,0.860886710182,0.866387933671,0.873231943899
43,0.558515548706,0.563657164574,8,1,8,0,5694.0,5216.0,-32.0,-30.0,11.203456,0.351617,1.802356,0.806002,0.158606,0.987268944179,0.987273733414,0.987377924884,0.987565196867,0.987800705728
44,0.808160305023,0.766037464142,9,2,12,1,6859.0,6511.0,-5.0,-7.0,4.562222,0.951225,9.642641,7.009926,0.168944,0.964821281968,0.964883802977,0.964923597902,0.965761779461,0.966435347133
45,0.775278389454,0.752773582935,7,2,11,0,5216.0,6124.0,-13.0,-11.0,5.343472,0.75035,10.539945,4.161871,0.637508,0.969804695025,0.969932503772,0.970854223804,0.971155305638,0.972235183951
46,0.717609524727,0.700275957584,7,1,8,0,5216.0,5216.0,-8.0,-8.0,7.97787,0.504647,4.221079,3.434051,0.165101,0.972336259033,0.972635334159,0.975044062362,0.975349372291,0.975596041609
47,0.697934865952,0.697934865952,9,0,9,0,6859.0,6859.0,-20.0,-20.0,8.611969,1.900163,7.757264,3.839968,3.450626,0.976390220061,0.977133429883,0.977397640564,0.977397640564,0.977397640564
48,0.686884760857,0.69971126318,6,1,8,1,4685.0,5216.0,-14.0,-9.0,4.350484,0.619083,6.565683,1.473572,0.163345,0.991508687875,0.991703151547,0.991772538527,0.991772538527,0.991772538527
49,0.772723793983,0.772723793983,6,0,6,0,4685.0,4685.0,-8.0,-8.0,4.342893,0.52344,6.379404,2.095628,0.235702,0.845614189431,0.845647826734,0.849136442142,0.854713297671,0.861578936094
50,0.54920822382,0.54920822382,11,0,11,0,6859.0,6859.0,-32.0,-32.0,4.014855,0.411567,4.476636,2.065494,0.17078,0.97544027842,0.975726107778,0.975871387924,0.975961896244,0.976163010918
51,0.840135812759,0.840135812759,5,0,5,0,4095.0,4095.0,-10.0,-10.0,9.164466,1.637936,3.813217,2.874947,0.171162,0.994443817636,0.997692882707,1.0,1.0,1.0
52,0.82211381197,0.79226988554,6,1,6,0,4685.0,4095.0,-2.0,-4.0,9.674746,2.194419,2.930962,5.900714,0.27073,0.983733165832,0.984184396462,0.984345117459,0.984345117459,0.984345117459
53,0.96133595705,0.941954195499,1,1,2,1,1000.0,1000.0,-0.0,-0.0,4.848871,1.083519,6.770263,2.649928,0.226875,0.853417883242,0.853481530916,0.856115645293,0.856561089045,0.861785424185
54,0.588054418564,0.588054418564,10,0,10,0,6511.0,6511.0,-27.0,-27.0,4.182511,0.407464,4.14146,2.040319,0.18111,0.964074336689,0.964234419644,0.96460402821,0.965390357899,0.965677804205
55,0.789353251457,0.778599500656,10,1,11,0,7709.0,7173.0,-6.0,-8.0,4.603025,0.721302,3.623913,3.726595,2.112734,0.985119330159,0.985520575351,0.98566354061,0.98566354061,0.98566354061
56,0.766125977039,0.730325698853,5,2,7,0,4095.0,4095.0,-8.0,-8.0,6.143208,0.520854,1.944423,2.121147,0.190397,0.956849936366,0.957039471823,0.957241732136,0.957525217802,0.958153177083
57,0.707758843899,0.707758843899,7,0,7,0,5216.0,5216.0,-15.0,-15.0,12.38836,0.742465,5.108089,2.920028,0.348967,0.976651426411,0.976743221994,0.976951889377,0.977404339762,0.977560278832
58,0.826876938343,0.811334133148,5,1,6,0,5216.0,5216.0,-6.0,-6.0,10.467841,1.925517,6.299745,3.079981,0.478766,0.985498882243,0.985623998157,0.985753193014,0.986168156914,0.98631673564
59,0.806957960129,0.806957960129,5,0,5,0,5216.0,5216.0,-14.0,-14.0,8.868667,1.7804,12.489945,4.596533,0.370967,0.971581336273,0.97180931266,0.971955226089,0.972090218238,0.972389957114
60,0.73152256012,0.73152256012,9,0,9,0,6859.0,6859.0,-6.0,-6.0,5.781695,0.639306,5.064162,3.522374,0.188296,0.996101330884,0.997827880568,0.998196557325,0.998215863029,0.998222181708
61,0.895157337189,0.907799482346,3,3,3,3,2710.0,1.0,-3.0,-4.0,8.356526,0.983803,5.32172,0.895257,0.201853,0.864870342872,0.865329349563,0.866061228755,0.867286606111,0.871529790538
62,0.591272413731,0.591272413731,7,0,7,0,5216.0,5216.0,-26.0,-26.0,4.605095,0.352725,2.789462,1.869905,0.210174,0.860800421988,0.863227090639,0.86611893658,0.868681109444,0.872325794178
63,0.527641475201,0.527641475201,14,0,14,0,8496.0,8496.0,-24.0,-24.0,15.381517,0.962763,4.705727,2.837423,0.671813,0.989322581073,0.98958318392,0.989676127311,0.989676127311,0.989676127311
64,0.893518149853,0.888046264648,6,1,7,0,4685.0,5694.0,-1.0,-0.0,12.930062,1.022429,5.440867,3.151494,0.361659,0.956926062604,0.95721893361,0.95744669005,0.957706643464,0.958282692488
65,0.805244743824,0.805244743824,6,0,6,0,6511.0,6511.0,-10.0,-10.0,7.820459,0.819455,6.059936,1.963542,0.242982,0.953626527571,0.954709971403,0.955156494313,0.955288807657,0.95558262051
66,0.602488100529,0.602488100529,9,0,9,0,6124.0,6124.0,-20.0,-20.0,19.858002,0.675428,7.20168,2.312563,0.20108,0.861304234385,0.861838066705,0.861956936789,0.863833921602,0.867907097206
67,0.583477437496,0.583477437496,10,0,10,0,6511.0,6511.0,-22.0,-22.0,9.40465,0.484213,6.970706,1.181559,0.228862,0.986393477636,0.991364528238,0.991428573434,0.991428573434,0.991494746674
68,0.756695568562,0.756695568562,6,0,6,0,4685.0,4685.0,-6.0,-6.0,6.457843,1.052738,4.162366,2.507032,0.231093,0.979010956239,0.979010956239,0.979644897248,0.979870423007,0.979870423007
69,0.82688087225,0.82965618372,7,1,7,0,5216.0,4685.0,-6.0,-6.0,13.90382,0.711311,8.632556,1.15897,0.200069,0.990024387063,0.991508687875,0.991571377387,0.991571377387,0.991636150782
70,0.720517933369,0.720517933369,8,0,8,0,5694.0,5694.0,-10.0,-10.0,8.06218,1.34035,6.301398,3.388362,1.310006,0.862524235765,0.865264916176,0.866166697133,0.867788372562,0.873224964335
71,0.596136510372,0.596136510372,9,0,9,0,6859.0,6859.0,-26.0,-26.0,5.849781,0.482625,1.966694,1.216778,0.227847,0.825082099489,0.825844673958,0.826403161185,0.828643704376,0.834661790335
72,0.447490900755,0.447490900755,11,0,11,0,7455.0,7455.0,-37.0,-37.0,5.521414,0.4342,1.580107,1.531905,0.450786,0.85582593808,0.864726368354,0.865163529935,0.867543339128,0.869954507545
73,0.578356385231,0.578356385231,10,0,10,0,6511.0,6511.0,-22.0,-22.0,6.65677,0.490373,4.178413,1.138868,2.332393,0.97842389217,0.97859165184,0.979609771605,0.981337684007,0.982163111789
74,0.72986549139,0.711671948433,7,1,8,0,5216.0,5216.0,-6.0,-8.0,14.302565,0.879509,4.912209,2.643369,0.228289,0.973765241884,0.975905451055,0.976184432711,0.976326182017,0.976412821353
75,0.752455234528,0.741650283337,9,1,9,0,6124.0,5694.0,-16.0,-19.0,13.730361,1.392233,6.545334,4.38292,0.209968,0.85508469613,0.866967612905,0.867082431654,0.869410001264,0.870506492349
76,0.578111231327,0.578111231327,8,0,8,0,6511.0,6511.0,-27.0,-27.0,9.057361,0.529708,1.936306,1.119745,0.223172,0.986319351578,0.989188784024,0.991437278872,0.991500638981,0.991500638981
77,0.722357571125,0.746190547943,10,1,9,0,7173.0,5694.0,-4.0,-2.0,8.070432,0.878484,2.638583,2.780855,0.225216,0.853516354335,0.865264916176,0.865417851262,0.867788372562,0.869048184637
78,0.583333313465,0.583333313465,8,0,8,0,5694.0,5694.0,-30.0,-30.0,6.083098,0.562435,4.951591,1.01737,0.251668,0.965695585691,0.968443507483,0.968611692422,0.968755697092,0.968931391989
79,0.704748094082,0.704748094082,16,0,16,0,8144.0,8144.0,-24.0,-24.0,6.895273,0.996949,5.581016,4.166465,0.49853,0.993856157528,0.99389787038,0.99389787038,0.993940978978,0.993940978978
80,0.836293935776,0.836293935776,8,0,8,0,5694.0,5694.0,-4.0,-4.0,9.775553,1.341529,10.429835,4.160337,0.291453,0.968160374473,0.969794119115,0.96980836293,0.970084539604,0.970125293568
81,0.738561630249,0.738561630249,5,0,5,0,4095.0,4095.0,-7.0,-7.0,16.66191,1.258991,5.242708,2.829768,1.211384,0.981505497,0.982314274629,0.982321495809,0.982458809045,0.982479502436
82,0.76165252924,0.76165252924,7,0,7,0,5216.0,5216.0,-4.0,-4.0,7.076616,0.99754,4.904886,2.360588,0.249999,0.95029219673,0.95326132439,0.95328627718,0.95378485537,0.953856082813
83,0.64892667532,0.64892667532,5,0,5,0,4095.0,4095.0,-13.0,-13.0,6.387197,0.578076,2.700207,1.521445,0.242723,0.979152905519,0.979355701239,0.979355701239,0.979564952029,0.979564952029
84,0.791201114655,0.791201114655,6,0,6,0,4685.0,4685.0,-3.0,-3.0,11.524248,1.812769,2.225826,4.060995,0.519883,0.825858664031,0.844189572663,0.844336454426,0.847148439842,0.8473055193
85,0.462883114815,0.462883114815,11,0,11,0,6859.0,6859.0,-40.0,-40.0,6.597006,0.534705,4.560006,1.799516,0.70639,0.987271895998,0.987777287745,0.987781840947,0.987820969588,0.987867786403
86,0.738276064396,0.738276064396,11,0,11,0,7455.0,7455.0,-24.0,-24.0,13.03447,1.552283,8.780019,5.959874,1.626627,0.947288176953,0.951591751989,0.951668141117,0.951698968202,0.951746131155
87,0.712804317474,0.712804317474,9,0,9,0,6124.0,6124.0,-10.0,-10.0,8.593647,0.665153,2.150335,2.013186,0.260228,0.958351698676,0.960687930929,0.960707904496,0.960887832086,0.961101430415
88,0.698864638805,0.698864638805,7,0,7,0,5216.0,5216.0,-12.0,-12.0,10.32962,0.827901,4.679988,1.170585,1.187062,0.822979110715,0.835183596386,0.841224348317,0.841689427748,0.84268878889
89,0.5325101614,0.5325101614,8,0,8,0,5694.0,5694.0,-32.0,-32.0,9.528167,0.607233,3.798131,1.787957,2.53183,0.986696820928,0.987183094302,0.987230844056,0.98723565109,0.987276992947
90,0.828451097012,0.80438131094,7,1,5,1,5216.0,3439.0,-6.0,-10.0,10.572663,1.032068,9.538188,1.972287,0.352981,0.847632144077,0.858088134159,0.858860923083,0.859161089899,0.860997281425
91,0.593535542488,0.593535542488,8,0,8,0,6511.0,6511.0,-29.0,-29.0,10.925993,0.590623,4.093943,3.051096,0.269972,0.970147944956,0.97084344168,0.970862911639,0.970937919233,0.971206192651
92,0.783123135567,0.772774934769,6,1,5,0,4685.0,3439.0,-14.0,-14.0,6.03136,0.821893,6.316809,5.030103,0.296465,0.967699624561,0.971049242221,0.97150272401,0.97150272401,0.972133473501
93,0.574372529984,0.561015069485,6,1,7,1,5694.0,5694.0,-2.0,-2.0,15.556529,0.98124,2.042015,1.149543,0.281698,0.840077021179,0.855550927842,0.856916425531,0.857134319452,0.858009713892
94,0.546919822693,0.540052652359,12,1,13,0,7173.0,7173.0,-32.0,-31.0,13.032127,0.652723,4.289973,2.254763,0.163163,0.977336743786,0.979666376781,0.979862474743,0.979862474743,0.979862474743
95,0.815426826477,0.815426826477,6,0,6,0,4685.0,4685.0,-3.0,-3.0,6.58074,0.735761,4.126001,1.031842,0.283556,0.96683404208,0.969571109067,0.969594704053,0.969747977888,0.969819328241
96,0.699662566185,0.686843752861,5,1,7,0,4095.0,5694.0,-15.0,-11.0,14.544617,0.843847,1.844999,2.007121,0.296512,0.969997535413,0.973496467764,0.974102839486,0.976419397515,0.976419397515
97,0.870339035988,0.882093369961,8,1,6,0,5694.0,5216.0,-3.0,-2.0,11.301249,1.299563,3.359853,1.391568,0.371706,0.974578198942,0.974843692243,0.974843692243,0.974843692243,0.975117476147
98,0.967934072018,0.967934072018,1,0,1,0,1000.0,1000.0,-0.0,-0.0,10.589298,0.831625,2.539386,1.192191,1.669953,0.978200815023,0.98046147521,0.98046147521,0.980839153812,0.980839153812
99,0.655752241611,0.659495890141,11,1,12,0,6859.0,6859.0,-10.0,-8.0,14.557355,1.345724,3.79178,1.871144,0.289979,0.976581294007,0.979064443881,0.979064443881,0.979478846979,0.979478846979
100,0.88629758358,0.874967813492,5,1,8,0,4095.0,5216.0,-2.0,-2.0,9.590533,1.422079,3.717131,2.432249,0.17714,0.846248359683,0.853688865424,0.85476734341,0.857351388338,0.859598204902
101,0.542067050934,0.53486675024,11,1,12,0,6859.0,7455.0,-28.0,-27.0,4.491098,0.426282,4.429977,1.401828,0.274533,0.968866898034,0.96888964066,0.969083332408,0.969095512984,0.971707354454
102,0.754893064499,0.727594971657,6,2,7,0,4685.0,5216.0,-9.0,-12.0,5.98865,0.477858,5.94437,2.377365,0.283,0.958520242595,0.960638284683,0.96084376387,0.9608636357,0.961042590714
103,0.736309766769,0.707549452782,9,1,9,0,6124.0,6511.0,-6.0,-7.0,7.989141,0.856814,5.059909,1.352057,1.505246,0.975648239907,0.977484176671,0.977503206196,0.977605257931,0.97765469907
104,0.82258528471,0.799163877964,7,1,9,0,5216.0,5694.0,-6.0,-7.0,6.188053,0.897275,7.434551,4.109824,0.265233,0.990201482564,0.993135051102,0.993658655277,0.993658655277,0.993746895512
105,0.884440302849,0.897930979729,5,3,4,1,4095.0,4095.0,-2.0,-2.0,8.694622,1.275846,5.484263,1.522516,0.278619,0.839608979742,0.855778715435,0.857182104729,0.857478566992,0.858155230306
106,0.556398272514,0.570367574692,8,1,8,0,5694.0,5216.0,-28.0,-28.0,8.867435,0.616411,1.751338,0.779823,0.173923,0.978683388159,0.978892369468,0.978892369468,0.978892369468,0.978892369468
107,0.803048610687,0.779810726643,9,1,9,1,6124.0,5694.0,-9.0,-7.0,10.187582,1.271416,8.383825,3.404625,0.230685,0.985119330159,0.985248769495,0.985248769495,0.985248769495,0.985248769495
108,0.711791038513,0.688226163387,7,1,10,0,5216.0,6859.0,-8.0,-5.0,11.441031,1.011134,4.428692,1.778203,0.377482,0.952823460351,0.955850753709,0.956124151522,0.956211094735,0.956261360631
109,0.744345843792,0.744345843792,6,0,6,0,4685.0,4685.0,-8.0,-8.0,10.359118,0.578665,3.104353,2.143777,0.372188,0.975527645505,0.977110761725,0.977210556034,0.977245726336,0.977245905204
110,0.788216292858,0.779094457626,5,1,5,1,4095.0,3439.0,-7.0,-7.0,11.092189,0.901364,4.02681,1.983747,0.184021,0.832062598585,0.849237735809,0.850726966538,0.851022821635,0.8517954163
111,0.546919822693,0.536600589752,12,1,13,1,7173.0,7173.0,-38.0,-32.0,6.620133,0.435109,1.998831,2.187029,1.905736,0.83083123787,0.845769359963,0.84714477789,0.847150624427,0.848720733156
112,0.561478376389,0.560353279114,9,1,9,1,6124.0,5694.0,-29.0,-37.0,16.813449,0.418976,2.70092,1.208558,0.18715,0.951450734054,0.953150027908,0.953254453317,0.953350850921,0.953787287148
113,0.799544453621,0.799544453621,3,0,3,0,4095.0,4095.0,-11.0,-11.0,11.0294,1.049569,4.937641,1.80261,0.199879,0.975850543858,0.97609806302,0.97609806302,0.97609806302,0.97609806302
114,0.815946936607,0.795849740505,3,1,4,1,2710.0,2710.0,-8.0,-8.0,13.95708,0.870588,3.759953,4.230948,0.309251,0.849048998909,0.859598204902,0.860405164534,0.86066927811,0.862429521149
115,0.523023962975,0.523023962975,11,0,11,0,6859.0,6859.0,-27.0,-27.0,10.559208,0.73045,4.05321,2.025337,0.283099,0.834661790335,0.850558455003,0.851970443297,0.852151123233,0.853191206958
116,0.587234020233,0.557183861732,7,1,10,1,6124.0,6124.0,-32.0,-34.0,5.658238,0.46984,4.179816,1.581205,0.311492,0.96712511713,0.967145928946,0.967253365602,0.967323906969,0.96765586662
117,0.830282390118,0.830282390118,5,0,5,0,5216.0,5216.0,-3.0,-3.0,7.16509,0.603511,4.792018,1.930634,0.209885,0.845010880217,0.861464006857,0.8628581494,0.863275591698,0.8635716825
118,0.575215756893,0.563937008381,10,1,11,1,6511.0,6511.0,-23.0,-23.0,23.054466,0.823063,4.579971,2.202191,1.371909,0.980152021913,0.980341849879,0.980341849879,0.980341849879,0.980341849879
119,0.766024887562,0.748694002628,7,1,8,1,5216.0,5216.0,-5.0,-5.0,19.980934,0.638291,4.74015,2.420993,0.192958,0.820919892483,0.840226990846,0.841876239524,0.842244501684,0.842970534666
120,0.513391554356,0.503123760223,9,1,10,1,6124.0,6124.0,-33.0,-33.0,5.961529,0.450721,1.93257,1.315157,0.354137,0.985301862647,0.985429217442,0.985429217442,0.985429217442,0.985429217442
121,0.863192081451,0.855513334274,6,1,6,1,4685.0,4095.0,-3.0,-5.0,10.946547,0.827364,4.141219,2.389883,0.322759,0.991364528238,0.991428573434,0.991428573434,0.991428573434,0.991428573434
122,0.716386556625,0.702839136124,9,1,10,0,6859.0,6859.0,-6.0,-6.0,6.007558,0.681052,5.235433,1.623394,0.201101,0.956349925722,0.956624920642,0.956695110378,0.957031153725,0.957198145995
123,0.733223974705,0.733223974705,7,0,7,0,5216.0,5216.0,-8.0,-8.0,5.994521,0.644673,6.919949,1.251595,0.589989,0.987823023362,0.988723826889,0.988892621788,0.988892621788,0.989072372657
124,0.86506986618,0.851546406746,7,1,8,1,6124.0,5216.0,-1.0,-2.0,14.662479,0.957174,2.811493,2.099766,0.325499,0.83083123787,0.845769359963,0.846638346617,0.84714477789,0.847150624427
125,0.456140339375,0.456140339375,17,0,17,0,8329.0,8329.0,-41.0,-41.0,11.986803,0.748392,2.224849,1.849362,0.338064,0.963446441581,0.965560356028,0.96575087931,0.96595527094,0.966023764112
126,0.777228832245,0.796617150307,2,1,5,1,1900.0,3439.0,-13.0,-8.0,10.536528,1.125676,3.618234,0.462814,0.340861,0.980944933248,0.981936996111,0.98209680439,0.98216844554,0.982194841479
127,0.644120752811,0.644120752811,14,0,14,0,7709.0,7709.0,-39.0,-39.0,8.430832,1.525219,14.212767,1.858139,1.15055,0.961396837909,0.962391174873,0.962420634798,0.962524723158,0.962899294643
128,0.788779020309,0.788779020309,6,0,6,0,4685.0,4685.0,-6.0,-6.0,17.869119,2.354247,2.26834,1.190748,10.409907,0.85408695064,0.865687214223,0.866587607043,0.866744534089,0.866789365538
129,0.616066396236,0.583183050156,8,1,9,1,5694.0,5694.0,-20.0,-24.0,19.11635,0.817842,5.589856,1.75288,0.214604,0.963568182392,0.964835692903,0.96492948301,0.964979101639,0.965166281339
130,0.748525500298,0.749590873718,5,1,5,0,4095.0,3439.0,-6.0,-6.0,7.038812,0.762255,3.039763,0.576008,0.375053,0.959683336401,0.960740754054,0.960772427239,0.960882449227,0.961278874597
131,0.766901254654,0.770073831081,6,1,5,0,4685.0,4685.0,-7.0,-10.0,8.604973,0.879725,3.296791,1.049397,0.35063,0.807316556847,0.824465456569,0.825923893943,0.826034658657,0.826073998522
132,0.510982573032,0.501744329929,7,1,9,0,5216.0,5694.0,-35.0,-34.0,11.23883,0.478303,3.169872,1.740656,0.508647,0.962168427966,0.970283717552,0.970616010844,0.971620003306,0.971886196214
133,0.807478249073,0.787687122822,3,1,4,0,4095.0,4095.0,-5.0,-5.0,10.194189,0.908969,1.600448,1.673079,0.35791,0.851589505197,0.855457206658,0.865762729102,0.866223589852,0.867494568792
134,0.544617295265,0.547795951366,12,1,13,1,7173.0,7173.0,-46.0,-36.0,24.269254,0.874465,2.442511,1.132625,0.377876,0.961954100013,0.963785133501,0.964172377789,0.964235013057,0.964331893693
135,0.751413345337,0.757823050022,9,2,10,2,6124.0,6511.0,-15.0,-17.0,11.021071,0.819905,11.262027,2.639815,0.349852,0.958852757762,0.959025248184,0.960947968944,0.96102444729,0.961151266085
136,0.713096857071,0.713096857071,7,0,7,0,5216.0,5216.0,-11.0,-11.0,19.574418,1.239575,4.561416,1.288734,0.300384,0.824825713568,0.828987652743,0.842681866959,0.842992250333,0.844565507276
137,0.56855493784,0.56855493784,9,0,9,0,6124.0,6124.0,-28.0,-28.0,21.133247,0.8007,3.782141,1.750569,0.365794,0.825871822836,0.827619692248,0.841601177983,0.842764192287,0.842949653148
138,0.529462754726,0.530131161213,6,2,9,1,4685.0,6859.0,-33.0,-28.0,13.440891,0.830068,1.609866,1.299645,2.017106,0.816825577443,0.817577088521,0.833839486114,0.834720892462,0.835393390259
139,0.535149276257,0.535149276257,6,0,6,0,4685.0,4685.0,-37.0,-37.0,9.821976,0.629957,2.699025,0.925475,0.221706,0.973266640727,0.973847902357,0.9744167636,0.974670967596,0.97479956832
140,0.78783762455,0.78783762455,7,0,7,0,5216.0,5216.0,-10.0,-10.0,7.446338,1.005281,6.519936,2.576219,0.328814,0.969641421714,0.971221444738,0.971221444738,0.971807332915,0.972113354838
141,0.769838571548,0.752108931541,8,1,7,0,5694.0,4685.0,-8.0,-10.0,10.272634,1.209288,2.87186,1.727015,0.51572,0.967683291674,0.974279952152,0.977440114266,0.97910568987,0.979556717886
142,0.97311258316,0.903604507446,1,3,4,2,1000.0,1000.0,-0.0,-0.0,8.522183,0.719798,1.245095,0.784521,0.229109,0.990992628137,0.991316362231,0.991316362231,0.991437278872,0.991500638981
143,0.727387845516,0.727387845516,12,0,12,0,7173.0,7173.0,-12.0,-12.0,11.053766,0.829564,2.193684,0.734759,0.421536,0.963723264017,0.965485863308,0.967691870126,0.968009893692,0.968250028591
144,0.683653831482,0.683653831482,11,0,11,0,6859.0,6859.0,-8.0,-8.0,9.12123,0.645082,7.590014,2.622761,0.379118,0.825844673958,0.825923893943,0.835402659171,0.841224348317,0.842244501684
145,0.54410469532,0.54410469532,11,0,11,0,6859.0,6859.0,-28.0,-31.0,27.51982,0.553245,3.329953,1.198405,0.489147,0.831121775625,0.832574755311,0.84042695151,0.84609779382,0.847141980368
146,0.534832775593,0.534832775593,9,0,9,0,6859.0,6859.0,-30.0,-30.0,14.524753,0.717564,3.629858,2.379729,0.233684,0.959359344501,0.960913979982,0.961800647035,0.962003954002,0.962416864955
147,0.736479580402,0.736479580402,13,0,13,0,7455.0,7455.0,-15.0,-15.0,20.238602,0.661207,6.492486,10.691059,0.35711,0.969858535425,0.969969566042,0.970744598571,0.971243520197,0.97129518537
148,0.7615711689,0.7615711689,6,0,6,0,4685.0,4685.0,-10.0,-10.0,7.793421,0.865579,2.861079,5.139856,1.999594,0.983533326498,0.984233781506,0.984233781506,0.984494817718,0.984494817718
149,0.863327264786,0.863327264786,8,0,8,0,5694.0,5694.0,-0.0,-0.0,22.323513,1.374036,4.692034,1.963039,0.240086,0.828881035174,0.832070174481,0.840554468064,0.842891279397,0.845881603572
150,0.52279984951,0.52279984951,8,0,8,0,5694.0,5694.0,-36.0,-36.0,18.55583,0.841793,3.49751,0.840708,0.714735,0.831121775625,0.832574755311,0.84042695151,0.84609779382,0.847141980368
151,0.537234604359,0.537234604359,10,0,10,0,6511.0,6511.0,-29.0,-29.0,15.915257,0.877002,3.535928,1.838572,0.239706,0.97802337878,0.979949074484,0.980308126002,0.980308126002,0.980308126002
152,0.863732337952,0.863732337952,5,0,5,0,4095.0,4095.0,-1.0,-1.0,11.599879,0.84716,3.38258,1.748892,0.409999,0.986926014881,0.988206343307,0.988908705938,0.989071449578,0.989233584138
153,0.901654064655,0.907486379147,4,1,3,1,3439.0,1900.0,-2.0,-3.0,12.55468,1.946726,9.429991,1.471827,0.427439,0.963080427509,0.964454760352,0.964842505656,0.964937773731,0.96521212405
154,0.648469209671,0.648469209671,14,0,14,0,7709.0,7709.0,-27.0,-27.0,14.702842,1.470508,5.649868,2.326267,0.559906,0.975848305024,0.975943331296,0.976160646038,0.977088143922,0.977164566673
155,0.783354699612,0.77483522892,5,1,8,0,4095.0,6124.0,-12.0,-12.0,14.060218,1.581302,9.301913,3.372447,0.249659,0.797151306899,0.797926133467,0.809261067856,0.816602718281,0.818156552874
156,0.507330954075,0.507330954075,7,0,7,0,5216.0,5216.0,-40.0,-40.0,9.208784,0.692017,1.865202,2.59765,0.24582,0.97571215464,0.975807895798,0.976026839688,0.976574796753,0.976953827954
157,0.760685741901,0.760685741901,9,0,9,0,6859.0,6859.0,-12.0,-12.0,8.758288,0.965686,3.798908,1.260605,0.425425,0.866743591598,0.870052210566,0.8716702824,0.877419843363,0.881053819293
158,0.638075947762,0.638075947762,8,0,8,0,5694.0,5694.0,-23.0,-23.0,22.289202,1.023348,2.247105,1.265889,0.412992,0.984026265002,0.985185551319,0.985263919622,0.985299443339,0.985537578312
159,0.675048530102,0.675048530102,12,0,12,0,7173.0,7173.0,-9.0,-9.0,17.775331,0.947476,3.185155,3.139894,1.704464,0.957878204003,0.958687255037,0.958860751274,0.960037759942,0.960793820044
160,0.750109493732,0.750109493732,5,0,5,0,4095.0,4095.0,-14.0,-14.0,13.699233,1.531224,2.880064,0.992031,0.429449,0.977596750247,0.978196385971,0.978655983614,0.978951093041,0.979006132694
161,0.833407700062,0.833407700062,6,0,6,0,4685.0,4685.0,-6.0,-6.0,13.84264,1.882569,6.739924,2.306421,0.260991,0.831558915092,0.838409892787,0.840082448581,0.847168270901,0.852507300325
162,0.605080723763,0.605080723763,6,0,6,0,7173.0,7173.0,-28.0,-28.0,16.129291,0.58517,2.561009,1.651036,0.472205,0.848372382247,0.849069940871,0.854446302058,0.860866189412,0.864082736455
163,0.583477437496,0.583477437496,10,0,10,0,7173.0,7173.0,-23.0,-23.0,21.614938,1.029824,2.864607,1.948183,0.42668,0.98526123554,0.988468851862,0.989234382456,0.989309722136,0.989467333459
164,0.84904140234,0.857567965984,5,1,4,1,5216.0,2710.0,-4.0,-7.0,17.20543,1.941878,5.960041,1.486103,0.443026,0.970144837796,0.970755418481,0.971202940156,0.971600460821,0.972125785698
165,0.737412631512,0.737412631512,11,0,11,0,6859.0,6859.0,-10.0,-10.0,15.221638,1.861491,5.880283,2.287078,0.595197,0.947979356023,0.95369889408,0.953938378462,0.954838632151,0.956061564922
166,0.710422098637,0.710422098637,6,0,6,0,4685.0,4685.0,-9.0,-9.0,13.141225,0.760656,2.776852,1.993349,0.440001,0.83581384401,0.837177289247,0.842620934083,0.849929369882,0.853772080351
167,0.534142374992,0.534142374992,10,0,10,0,6511.0,6511.0,-28.0,-28.0,18.270998,0.875452,7.251858,1.055157,0.449974,0.797065556792,0.806041130578,0.812645108545,0.818349734497,0.825454688053
168,0.51873010397,0.51873010397,7,0,7,0,5216.0,5216.0,-30.0,-30.0,30.074648,0.680581,2.470898,0.932273,1.086333,0.954558496859,0.955592859295,0.955628487901,0.956110185095,0.957047139664
169,0.756955265999,0.756955265999,6,0,6,0,4685.0,4685.0,-9.0,-9.0,17.007688,0.745068,4.409574,2.103207,0.402771,0.827036266054,0.827524701472,0.834428391348,0.838215940778,0.842171012817
170,0.585670948029,0.585670948029,7,0,7,0,5216.0,5216.0,-26.0,-26.0,20.714326,1.011298,3.471205,1.69216,0.295235,0.969196756808,0.969735100628,0.969846761693,0.970032298741,0.970625956921
171,0.775300264359,0.775300264359,7,0,7,0,5216.0,5216.0,-5.0,-5.0,13.578293,0.875611,3.300022,1.429813,0.32,0.826062691881,0.831577747025,0.833339348164,0.834661790335,0.841943410183
172,0.555286109447,0.555286109447,9,0,9,0,6124.0,6124.0,-31.0,-31.0,15.507622,1.047515,4.295714,1.176388,0.477292,0.861080412355,0.862114334775,0.866405937526,0.868996408307,0.872117497405
173,0.538862287998,0.538862287998,13,0,13,0,7455.0,7455.0,-32.0,-32.0,20.911435,1.587552,2.801592,3.975721,0.487889,0.862013806897,0.865516880449,0.86719736024,0.868525382882,0.87325042483
174,0.609224677086,0.609224677086,8,0,8,0,5694.0,5694.0,-26.0,-26.0,12.07991,1.022306,3.642488,2.072702,0.316874,0.958211966691,0.958245759815,0.959248403022,0.959948522315,0.960274210858
175,0.679996192455,0.679996192455,6,0,6,0,4685.0,4685.0,-7.0,-7.0,8.657302,0.619019,1.710574,1.035257,0.749925,0.958787228881,0.959282241185,0.959713542646,0.960946046864,0.961108527671
176,0.709098160267,0.709098160267,8,0,8,0,5694.0,5694.0,-13.0,-13.0,15.921432,0.722672,2.811287,2.337856,0.780204,0.813588439961,0.818342857073,0.821699629778,0.823749918038,0.831012680676
177,0.563329279423,0.563329279423,7,0,7,0,5216.0,5216.0,-34.0,-34.0,17.630755,0.809067,3.621319,1.747605,0.304447,0.98622897755,0.989976867424,0.990170368422,0.990327793339,0.99068191615
178,0.72928327322,0.708639800549,8,1,9,0,5694.0,5694.0,-5.0,-5.0,17.503629,0.873859,2.390057,2.519924,0.489908,0.957878204003,0.958687255037,0.958860751274,0.959134154239,0.960037759942
179,0.706699073315,0.706699073315,9,0,9,0,6124.0,6124.0,-11.0,-11.0,13.177273,0.808004,5.568984,3.375805,0.303173,0.831768436312,0.837498985636,0.838678761642,0.839733116154,0.846948695416
180,0.56623262167,0.56623262167,7,0,7,0,5216.0,5216.0,-29.0,-29.0,12.813555,0.585623,3.734923,1.813372,0.34691,0.789648259632,0.797204378573,0.799162695711,0.803760718107,0.811730256345
181,0.504733085632,0.504733085632,9,0,9,0,6124.0,6124.0,-31.0,-31.0,12.338507,0.612494,2.326797,0.94526,1.507521,0.971577107016,0.971577107016,0.972323345404,0.972928302108,0.974281479122
182,0.774684429169,0.774684429169,6,0,6,0,4685.0,4685.0,-5.0,-5.0,13.742641,0.934392,2.25776,1.88976,0.609987,0.837105483699,0.837499049286,0.841110797348,0.843912764988,0.850525148798
183,0.579818308353,0.579818308353,12,0,12,0,7173.0,7173.0,-20.0,-20.0,18.559053,1.015047,2.45333,0.79596,1.308334,0.828133462663,0.83083123787,0.83309998031,0.835295399579,0.836833592338
184,0.560192406178,0.560192406178,10,0,10,0,6511.0,6511.0,-31.0,-31.0,13.455867,1.087515,5.050915,2.199121,1.897254,0.798457279913,0.80006973167,0.806015787061,0.809335504175,0.814875591401
185,0.5036444664,0.5036444664,8,0,8,0,5694.0,5694.0,-31.0,-31.0,33.255299,0.903963,3.368731,0.832629,0.501441,0.814688245375,0.817192406914,0.821588472888,0.822661928917,0.823287137845
186,0.531710207462,0.531710207462,7,0,7,0,5216.0,5216.0,-33.0,-33.0,12.976146,1.051151,1.74593,0.603224,0.314596,0.962666835726,0.962765200605,0.963812079479,0.964702087028,0.964767914698
187,0.702691912651,0.702691912651,5,0,5,0,4095.0,4095.0,-7.0,-7.0,34.240529,0.844852,1.499225,0.365168,0.525532,0.948675211228,0.948726534608,0.949585659882,0.949925539794,0.951077956743
188,0.786724686623,0.786724686623,6,0,6,0,5694.0,5694.0,-8.0,-8.0,11.955722,1.02637,3.961033,2.914087,0.527694,0.842905890875,0.842956666494,0.846883772102,0.849063640841,0.85445542358
189,0.553676605225,0.553676605225,12,0,12,0,7173.0,7173.0,-24.0,-24.0,11.503584,0.827499,5.021318,2.871014,0.518303,0.818861882217,0.821891820063,0.823803970853,0.82538100626,0.826620339835
190,0.481102257967,0.481102257967,12,0,12,0,7173.0,7173.0,-36.0,-36.0,16.786199,0.974074,3.054327,3.119759,0.552749,0.852459486111,0.85368614008,0.857996587651,0.858094391031,0.859321793718
191,0.555749177933,0.555749177933,9,0,9,0,6859.0,6859.0,-26.0,-26.0,14.431882,1.158656,2.132774,2.071831,0.326402,0.981941645671,0.981991732594,0.982152231938,0.982449065516,0.982494034551
192,0.838894426823,0.838894426823,8,0,8,0,5694.0,5694.0,-5.0,-5.0,11.656332,1.105349,3.573743,3.288562,2.314375,0.842457191188,0.842746053434,0.846920654989,0.84860682309,0.853014681704
193,0.618173360825,0.618173360825,9,0,9,0,6859.0,6859.0,-21.0,-21.0,22.074767,0.659487,4.037317,2.111912,2.046186,0.840112027949,0.842582862742,0.844547536952,0.845880774857,0.846547165958
194,0.532387733459,0.532387733459,10,0,10,0,6511.0,6511.0,-33.0,-33.0,14.901124,1.055854,2.191186,1.218379,2.396261,0.957533955185,0.957930349503,0.958351698676,0.958527241693,0.958573486083
195,0.742980539799,0.742980539799,6,0,6,0,5694.0,5694.0,-9.0,-9.0,32.899482,1.337946,3.171867,2.099806,0.539666,0.990711849617,0.990711849617,0.991295398886,0.991352875864,0.991352875864
196,0.970896065235,0.970896065235,1,1,1,0,1000.0,1900.0,-0.0,-0.0,20.425474,1.694444,3.302573,1.001834,1.232249,0.978942435898,0.979122152714,0.979122152714,0.980762157932,0.980922940477
197,0.975051164627,0.951384842396,1,1,2,1,1000.0,1000.0,-0.0,-0.0,22.760135,1.419227,5.187116,1.484532,1.263237,0.965601949967,0.965701751988,0.966390398986,0.966947186147,0.96716842968
198,0.710769295692,0.710769295692,10,0,10,0,6511.0,6511.0,-26.0,-26.0,17.910739,1.620138,5.469981,1.117094,0.839199,0.983549878533,0.983549878533,0.983913379358,0.984208778608,0.984872084221
199,0.746950685978,0.746950685978,6,0,6,0,4685.0,4685.0,-10.0,-10.0,16.3451,2.444079,3.582504,1.588302,0.361652,0.791185049855,0.794614264999,0.795733799618,0.796447892196,0.800876577493
200,0.494016259909,0.494016259909,8,0,8,0,5694.0,5694.0,-37.0,-37.0,20.273594,1.011493,1.694017,1.879886,0.33873,0.97528181815,0.97532125591,0.975395986345,0.975631656304,0.976071290845
201,0.740315794945,0.740315794945,5,0,5,0,4095.0,4095.0,-7.0,-7.0,14.111184,1.572496,4.078924,1.145209,0.96954,0.828133462663,0.829113390158,0.83083123787,0.83309998031,0.834578665763
202,0.567781507969,0.567781507969,9,0,9,0,6859.0,6859.0,-30.0,-30.0,18.402161,1.233026,4.101609,1.968378,0.559985,0.969158579893,0.969158579893,0.969991413045,0.971906213633,0.972174330793
203,0.719602286816,0.719602286816,8,0,8,0,5694.0,5694.0,-13.0,-13.0,17.31931,1.777581,5.269226,2.60022,0.537405,0.963223742817,0.963314428721,0.963801592713,0.963898161043,0.964026656665
204,0.661889791489,0.661889791489,10,0,10,0,6511.0,6511.0,-13.0,-13.0,27.811688,1.214725,2.609616,2.427563,0.40934,0.983156986226,0.983156986226,0.983841973168,0.983841973168,0.984156806051
205,0.696660518646,0.693600714207,7,1,7,0,5216.0,5694.0,-15.0,-13.0,9.536604,0.96264,5.329939,1.3909,1.445637,0.984242525032,0.984242525032,0.984586406611,0.985381686385,0.985493611174
206,0.898751854897,0.898918628693,5,1,5,0,4095.0,4685.0,-1.0,-1.0,19.069279,1.333806,10.149954,0.803701,0.345456,0.821280590418,0.82134220274,0.823288181573,0.824786004505,0.824825713568
207,0.529455304146,0.529455304146,11,0,11,0,6859.0,6859.0,-32.0,-32.0,15.932668,0.696528,1.960549,1.115469,1.66745,0.839003182996,0.839283488778,0.842999480223,0.84517088824,0.845596018563
208,0.521611690521,0.521611690521,13,0,13,0,7455.0,7455.0,-29.0,-29.0,13.684282,1.12201,2.081677,1.399841,0.567975,0.842457191188,0.842746053434,0.846920654989,0.847163714549,0.84860682309
209,0.597583532333,0.597583532333,10,0,10,0,7709.0,7709.0,-22.0,-22.0,17.76216,1.203914,2.484503,1.283583,0.339822,0.811999849001,0.812353401331,0.815460269731,0.816397134661,0.818028535716
210,0.525071501732,0.525071501732,9,0,9,0,6124.0,6124.0,-35.0,-35.0,10.749861,0.660002,1.82701,2.20372,3.564749,0.846371696214,0.84689593062,0.850473093205,0.851050176294,0.852307736538
211,0.571526169777,0.571526169777,7,0,7,0,5216.0,5216.0,-28.0,-28.0,20.917132,1.243975,1.879942,1.851054,4.607473,0.962573489197,0.962834431435,0.962865815955,0.96298688781,0.963446064594
212,0.778957128525,0.778957128525,5,0,5,0,4095.0,4095.0,-9.0,-9.0,15.474844,0.895865,4.689918,1.367171,1.190018,0.831695659118,0.832729521023,0.835539423189,0.837704150445,0.838518191578
213,0.521611690521,0.521611690521,13,0,13,0,7938.0,7938.0,-34.0,-35.0,25.009048,1.169475,4.873327,0.907811,0.956166,0.947104230633,0.9471807774,0.948070165077,0.950720273274,0.951909213168
214,0.738272666931,0.738272666931,7,0,7,0,5216.0,5216.0,-6.0,-6.0,38.763115,0.801043,2.43166,0.527789,0.348044,0.821920286674,0.823963248743,0.824385194933,0.82940642084,0.829419423702
215,0.529081523418,0.529081523418,10,0,10,0,6511.0,6511.0,-33.0,-33.0,11.15936,0.753537,4.998307,1.399737,0.825414,0.952475145777,0.95260368293,0.953280679848,0.953424893336,0.953606001807
216,0.589183032513,0.589183032513,19,0,19,0,8646.0,8646.0,-42.0,-42.0,16.894044,1.24379,6.909972,4.929847,0.699515,0.836416586452,0.836714327767,0.83927898332,0.840077021179,0.841417342711
217,0.534660875797,0.534660875797,12,0,12,0,7173.0,7173.0,-40.0,-40.0,10.784894,0.70717,2.1114,0.691972,0.353419,0.969824743918,0.970037512564,0.970114154366,0.970643426651,0.971002483483
218,0.796070098877,0.796070098877,4,0,4,0,4685.0,4685.0,-9.0,-9.0,11.336992,1.066932,4.23995,1.97443,0.592678,0.982206480108,0.982235027157,0.98239856841,0.982545824683,0.982581110566
219,0.85057246685,0.85057246685,5,0,5,0,4095.0,4095.0,-5.0,-5.0,20.798287,1.232518,5.811321,1.545123,0.569978,0.990161124408,0.990161124408,0.990350174225,0.990788230836,0.99084998587
220,0.762763023376,0.743975758553,5,1,6,0,4095.0,4095.0,-10.0,-10.0,31.451457,1.922874,4.617398,3.369755,1.735802,0.86397321918,0.865484014972,0.86550711074,0.868922922984,0.869003977929
221,0.631862342358,0.631862342358,6,0,6,0,4685.0,4685.0,-27.0,-27.0,37.016914,0.744671,4.319928,1.031214,0.36436,0.987211533679,0.997443656702,0.997477840898,0.997497787048,0.997504344985
222,0.972765386105,0.931015789509,1,3,3,1,1000.0,1900.0,-0.0,-0.0,26.248402,1.782366,1.961099,1.279299,0.786441,0.825713231947,0.827674189425,0.828148604258,0.832960498644,0.833066241394
223,0.499281436205,0.499281436205,9,0,9,0,6124.0,6124.0,-34.0,-34.0,33.322797,0.723327,4.280549,1.038088,2.979983,0.83696208527,0.838833732274,0.839037292663,0.839995153137,0.843138173287
224,0.533008992672,0.533008992672,8,0,8,0,5694.0,5694.0,-30.0,-30.0,38.207563,1.223231,3.902031,1.051986,0.600975,0.984534601364,0.984534601364,0.984870299431,0.985646732348,0.985756014361
225,0.799564242363,0.780688822269,7,1,8,1,5216.0,5216.0,-2.0,-3.0,14.079415,1.163779,2.573687,1.444363,0.602054,0.947651524837,0.947704457048,0.948586927128,0.948737083232,0.948935847652
226,0.732773542404,0.732773542404,7,0,7,0,5216.0,5216.0,-10.0,-10.0,23.388999,1.669771,2.936722,0.623548,0.532207,0.972658739049,0.974964179054,0.975004312291,0.975080287633,0.975087649753
227,0.599510371685,0.599510371685,13,0,13,0,7455.0,7455.0,-28.0,-28.0,23.949546,1.391714,3.219937,0.92836,0.381987,0.81110763338,0.813112150341,0.813687138466,0.818159671872,0.819314449631
228,0.544680833817,0.544680833817,7,0,7,0,5216.0,5216.0,-37.0,-37.0,22.358385,0.79784,1.987228,1.112373,0.729964,0.967152508774,0.967279079778,0.967436600325,0.967737491163,0.967859539892
229,0.814818501472,0.814818501472,3,0,3,0,4095.0,4095.0,-15.0,-15.0,15.133553,1.08032,4.56183,1.170028,0.64256,0.955823555024,0.955823555024,0.95718440142,0.960294669506,0.960727971349
230,0.663667976856,0.669278740883,8,1,12,1,5694.0,6859.0,-12.0,-9.0,35.429702,1.832364,4.341597,1.210784,0.6984,0.966061341646,0.969451895753,0.969668002997,0.970283717552,0.970648247728
231,0.752700448036,0.752700448036,6,0,6,0,4685.0,4685.0,-9.0,-9.0,44.17021,1.198389,5.057522,0.669745,0.699993,0.969262390342,0.969318008847,0.969650742557,0.969945235267,0.970008556496
232,0.788429260254,0.788429260254,8,0,8,0,5694.0,5694.0,-11.0,-11.0,41.157764,1.965618,8.90009,2.764445,0.64644,0.990250492129,0.990250492129,0.990437392214,0.990870479383,0.990931535306
233,0.802807271481,0.802807271481,7,0,7,0,5216.0,5216.0,-1.0,-1.0,20.475096,1.73724,2.177648,2.289914,2.022205,0.980541172993,0.98090226612,0.980933386385,0.981112384336,0.981273298807
234,0.734936892986,0.734936892986,11,0,11,0,6859.0,6859.0,-13.0,-13.0,20.657536,2.465952,6.005233,3.02691,2.69997,0.980910870567,0.990224428477,0.997668556627,0.997698504734,0.997715989268
235,0.886312901974,0.879860281944,3,2,6,0,2710.0,4685.0,-2.0,-1.0,18.288798,1.506305,7.229962,3.078726,0.399984,0.980794095434,0.984219900219,0.986313984961,0.98649032567,0.986584678099
236,0.75940144062,0.724656403065,9,3,11,1,6124.0,5694.0,-10.0,-9.0,25.181596,2.597988,6.770075,3.412123,1.750067,0.861580364169,0.862616078595,0.864080697533,0.866503480448,0.86670399542
237,0.576825082302,0.576825082302,10,0,10,0,6511.0,6511.0,-27.0,-27.0,25.421411,1.340776,2.122704,1.187914,0.395613,0.85476888356,0.856377141832,0.856458422336,0.860062487976,0.860310722306
238,0.567395210266,0.567395210266,9,0,9,0,6124.0,6124.0,-30.0,-32.0,25.332867,0.814907,3.788647,0.857749,1.590073,0.978433734291,0.978546233396,0.978546233396,0.978664170829,0.979046745675
239,0.808733046055,0.792985439301,6,4,8,2,4685.0,3439.0,-3.0,-2.0,26.692797,1.24868,2.427183,3.086636,1.027762,0.996865528176,0.997060021122,0.997218329486,1.0,1.0
240,0.864319324493,0.84741550684,5,4,6,1,4095.0,3439.0,-1.0,-1.0,27.616537,1.41499,2.940966,2.09979,0.645628,0.983573280592,0.983573280592,0.98393611371,0.984775025075,0.984893066297
241,0.849101603031,0.849101603031,5,0,5,0,4095.0,4095.0,-5.0,-5.0,14.194153,1.597047,6.787547,3.41581,1.230047,0.964517831341,0.964810367722,0.964901270453,0.965649748499,0.9663158711
242,0.728079319,0.728079319,8,0,8,0,6511.0,6511.0,-8.0,-8.0,20.895228,1.925382,5.134981,1.19712,2.866557,0.953482023109,0.95369889408,0.953938378462,0.954155533869,0.954375520355
243,0.731887161732,0.731887161732,6,0,6,0,4685.0,4685.0,-13.0,-13.0,33.806307,1.253952,5.241351,2.251743,0.397221,0.978288334709,0.978288334709,0.978810217143,0.979233892448,0.980183694275
244,0.881443083286,0.881443083286,5,0,5,0,4095.0,4095.0,-1.0,-1.0,28.419465,1.702987,4.178915,1.009972,0.589844,0.838241537884,0.83880989508,0.840909501576,0.842287491444,0.843624301063
245,0.551428198814,0.551428198814,9,0,9,0,6859.0,6859.0,-32.0,-32.0,32.565871,1.411149,2.718623,1.212419,0.632629,0.945872089348,0.946266369599,0.946390061816,0.947236959846,0.947383144817
246,0.690534949303,0.690534949303,7,0,7,0,5216.0,5216.0,-24.0,-24.0,52.491617,1.42508,6.369388,2.628994,2.839966,0.864570464756,0.86482952319,0.866769800291,0.867459515665,0.868489322629
247,0.49669533968,0.49669533968,19,0,19,0,8646.0,8646.0,-33.0,-33.0,33.216567,0.826504,5.389909,2.089885,0.404006,0.839848250659,0.84069035667,0.843666022615,0.845254806285,0.846177504253
248,0.625632047653,0.625632047653,8,0,8,0,6511.0,6511.0,-24.0,-24.0,48.113591,0.870681,2.067934,0.67344,0.449571,0.817635792179,0.817641167509,0.821150246615,0.821313699063,0.822854920453
249,0.567418575287,0.567418575287,8,0,8,0,7173.0,7173.0,-31.0,-31.0,21.783454,1.292881,1.68254,1.647795,2.099312,0.955715888926,0.956008038522,0.956424678927,0.957434650116,0.958682493625
250,0.657317638397,0.657317638397,9,0,9,0,6124.0,6124.0,-19.0,-19.0,17.15379,1.071067,5.432447,1.602983,1.415605,0.94875012364,0.950222192958,0.950271131333,0.9510953605,0.951238842698
251,0.692007958889,0.692007958889,9,0,9,0,6124.0,6124.0,-9.0,-9.0,29.632956,1.494641,2.123623,1.129811,0.666158,0.964246660243,0.96433397646,0.964803883163,0.964896403742,0.965020188289
252,0.734422802925,0.734422802925,7,0,7,0,5216.0,5216.0,-13.0,-13.0,51.491762,1.16386,2.404484,1.788145,0.636067,0.997178963741,0.997218353443,0.997226063613,0.997256366936,0.997271204918
253,0.804869294167,0.774105906487,4,2,6,2,3439.0,3439.0,-9.0,-5.0,44.449961,2.014588,2.130402,1.571638,5.764831,0.953588861275,0.954024570712,0.954238310397,0.954473831217,0.954687607948
254,0.684787690639,0.689442038536,6,2,6,1,4685.0,3439.0,-13.0,-11.0,30.194791,1.859292,1.968672,0.51975,0.679989,0.838658167146,0.838684328136,0.841667941753,0.841768017855,0.843061994745
255,0.585371077061,0.585371077061,7,0,7,0,5216.0,5216.0,-28.0,-28.0,29.848329,0.871392,1.707725,1.706834,0.675749,0.835094287987,0.836854388921,0.837425953889,0.838018552986,0.841707585257
256,0.558298707008,0.558298707008,12,0,12,0,7173.0,7173.0,-23.0,-23.0,44.025772,1.036086,2.191989,0.667044,0.52591,0.972789975409,0.972850783662,0.973182781524,0.973244629129,0.973331190562
257,0.814297676086,0.814297676086,7,0,7,0,5216.0,5216.0,-11.0,-11.0,24.545854,1.404344,3.35827,0.919855,2.513604,0.978722421201,0.987707016447,0.988681768487,0.98881304484,0.988882048259
258,0.798659682274,0.773282766342,6,1,6,0,4685.0,4095.0,-3.0,-5.0,37.13767,1.635435,1.975769,1.892957,0.602109,0.962609114663,0.962701845002,0.96319944993,0.963298489988,0.963429841658
259,0.835843503475,0.835843503475,5,0,5,0,4095.0,4095.0,-4.0,-4.0,69.395119,2.135594,2.131965,0.544025,0.979266,0.982575347778,0.982575347778,0.982966950881,0.983285129335,0.983999376938
260,0.725121498108,0.725121498108,5,0,5,0,4095.0,4095.0,-6.0,-6.0,50.394886,1.664597,1.835358,0.999836,2.728476,0.973979281787,0.974751812706,0.974795574477,0.97505236956,0.975091478546
261,0.833095014095,0.833095014095,3,0,3,0,4095.0,4095.0,-6.0,-6.0,28.323246,1.742047,2.445941,0.752109,0.436237,0.956826058274,0.957007724335,0.957231098811,0.957661757682,0.957841540658
262,0.803026974201,0.803026974201,3,0,3,0,2710.0,2710.0,-10.0,-10.0,32.860732,1.135209,3.439943,0.46956,0.933394,0.984284999352,0.984284999352,0.984627687548,0.985420219162,0.985531758622
263,0.904689610004,0.904689610004,6,1,6,0,4685.0,5216.0,-0.0,-0.0,52.036273,2.78,4.509679,1.174213,0.826181,0.99290494862,0.992991606644,0.994499545616,0.994998569785,0.995298416126
264,0.633229196072,0.606995165348,3,2,4,0,2710.0,3439.0,-1.0,-1.0,26.106409,1.305037,0.784788,0.899753,0.413113,0.866305234941,0.867595274899,0.86814053786,0.871195760387,0.871460465888
265,0.607956647873,0.607956647873,12,0,12,0,7173.0,7173.0,-28.0,-28.0,31.95352,0.862144,2.298514,2.319838,0.71574,0.797161030711,0.798960750707,0.800285472624,0.801949650199,0.803944388905
266,0.485677659512,0.485677659512,7,0,7,0,5216.0,5216.0,-41.0,-41.0,27.883419,0.819932,2.813115,2.115522,3.501852,0.84807280814,0.849392445206,0.850650269014,0.853910380382,0.853959967243
267,0.551750659943,0.551750659943,13,0,13,0,7455.0,7455.0,-32.0,-32.0,19.010769,1.173697,2.425404,2.501572,0.686245,0.982156051304,0.982184697064,0.98234882895,0.982496607925,0.982532006106
268,0.808184921741,0.808184921741,10,0,10,0,6511.0,6511.0,-4.0,-4.0,25.717412,1.162541,6.774004,1.001247,0.689904,0.852574530994,0.853460025413,0.855741835039,0.857582474312,0.8581810783
269,0.55826318264,0.55826318264,13,0,13,0,7455.0,7455.0,-26.0,-26.0,41.757494,1.450708,2.22469,1.408168,2.021329,0.980763799183,0.981757338698,0.981783563157,0.981834207137,0.981931062098
270,0.840392947197,0.840392947197,6,0,6,0,4685.0,4685.0,-8.0,-8.0,26.367198,2.009517,3.762613,1.914673,0.699036,0.823860529259,0.826017545723,0.826025990476,0.83083123787,0.831236202405
271,0.513444364071,0.513444364071,10,0,10,0,6511.0,6511.0,-33.0,-33.0,25.664144,1.614979,4.028897,2.482908,0.99955,0.978678589988,0.980950741296,0.982025859566,0.98208418773,0.982157899933
272,0.663786292076,0.663786292076,10,0,10,0,6511.0,6511.0,-14.0,-14.0,33.145043,1.991798,5.640901,1.719851,0.702745,0.977160379647,0.977373358059,0.977521304727,0.977571997199,0.977918643644
273,0.810405433178,0.810405433178,4,0,4,0,3439.0,3439.0,-9.0,-9.0,24.641793,1.533277,5.954178,6.800472,0.703483,0.837571859306,0.839279355421,0.839918636037,0.844091239886,0.844391655087
274,0.598423659801,0.598423659801,8,0,8,0,5694.0,5694.0,-25.0,-25.0,20.233204,0.890641,1.949618,0.575248,0.431114,0.983937899936,0.983937899936,0.984290373395,0.984290373395,0.985105436487
275,0.829164803028,0.806050658226,6,1,5,1,7173.0,3439.0,-6.0,-8.0,23.163613,1.40964,4.313785,1.980007,0.434946,0.984284999352,0.984284999352,0.984627687548,0.9849062112,0.985389801782
276,0.938784718513,0.938784718513,2,0,2,0,1900.0,1900.0,-1.0,-1.0,12.99214,0.957678,2.369897,0.28987,0.437725,0.980202580065,0.981948608431,0.982007253191,0.982081360141,0.982221277565
277,0.688598275185,0.688598275185,7,0,7,0,5216.0,5216.0,-9.0,-9.0,15.233903,1.115596,2.987839,3.000902,5.275838,0.998057778972,0.998068615938,0.998072194465,0.99809331988,1.0
278,0.959121823311,0.896337032318,1,5,4,3,1000.0,1000.0,-0.0,-1.0,37.697453,2.21647,7.540324,1.429849,1.349469,0.824663327522,0.825117012654,0.827738911956,0.828881035174,0.830367233593
279,0.530196785927,0.530196785927,8,0,8,0,5694.0,5694.0,-35.0,-35.0,30.417854,1.531069,3.958429,1.084878,0.452369,0.976939801645,0.977029155851,0.977217580098,0.977233541647,0.977303950139
280,0.790015161037,0.792842626572,10,1,10,0,6511.0,6124.0,-8.0,-8.0,23.893786,1.390151,2.99044,1.969866,0.659537,0.850459689232,0.85122364338,0.853941996144,0.855356870737,0.856177325629
281,0.513888478279,0.513888478279,13,0,13,0,7455.0,7455.0,-38.0,-38.0,22.864121,0.935771,3.141415,1.362698,0.72252,0.977375940905,0.977375940905,0.977926899871,0.977926899871,0.97919785952
282,0.829062104225,0.829062104225,3,0,3,0,4095.0,4095.0,-4.0,-4.0,28.521653,1.375265,1.942033,1.060872,0.738023,0.809697396108,0.810898998429,0.8127543344,0.81550847232,0.817046328926
283,0.570212781429,0.569610655308,7,1,6,0,5216.0,5216.0,-33.0,-34.0,14.221763,0.833794,1.502248,0.859822,0.580036,0.837901113492,0.838626508986,0.842020279557,0.843202130764,0.844337848669
284,0.629659891129,0.629659891129,7,0,7,0,6124.0,6124.0,-22.0,-22.0,36.516172,1.494127,1.493058,1.874977,0.421766,0.983263150595,0.983263150595,0.983634859616,0.983936913125,0.984615102893
285,0.735612869263,0.735612869263,6,0,6,0,4685.0,4685.0,-9.0,-9.0,29.835609,1.214658,2.640941,1.209896,0.526875,0.957525158067,0.957607334631,0.958121823882,0.958569273809,0.958654104387
286,0.797852933407,0.797852933407,8,0,8,0,5694.0,5694.0,-11.0,-11.0,20.95055,1.226707,3.545898,1.732784,0.764221,0.951122664696,0.951238788118,0.951577789553,0.951976827861,0.953295985629
287,0.656842529774,0.656842529774,11,0,11,0,6859.0,6859.0,-19.0,-19.0,33.310377,1.298564,3.20938,1.769843,0.739993,0.85344227199,0.854602537803,0.855463293265,0.8565075238,0.857133138838
288,0.590585887432,0.594993829727,12,1,8,0,7709.0,7455.0,-21.0,-25.0,15.232571,0.945671,2.398463,0.845772,1.545471,0.982193212468,0.982193212468,0.982595991917,0.982923227462,0.983657721772
289,0.95836108923,0.95836108923,1,0,1,0,1000.0,1000.0,-0.0,-0.0,50.962528,2.228349,2.332844,1.226084,0.669994,0.969451895753,0.969668002997,0.969746044966,0.970283717552,0.970648247728
290,0.788042187691,0.788042187691,6,0,6,0,5694.0,5694.0,-5.0,-5.0,23.616628,1.134144,2.139425,1.116555,0.430597,0.961725451957,0.961758354519,0.962337954479,0.962448651866,0.962568822164
291,0.792890071869,0.792890071869,7,0,7,0,5216.0,5216.0,-12.0,-12.0,21.671925,1.715697,7.125472,1.95634,0.459902,0.967317080351,0.96970159487,0.969915464892,0.970524611036,0.970885474034
292,0.773252189159,0.773252189159,6,0,6,0,4685.0,4685.0,-11.0,-11.0,39.607959,1.298694,2.08922,0.564232,0.45791,0.815209558194,0.81606756481,0.818309226079,0.820324490292,0.8218884118
293,0.508345484734,0.521184623241,12,1,9,0,7173.0,5694.0,-49.0,-36.0,29.404025,0.865659,2.017918,2.450911,0.463874,0.823777353045,0.825624014475,0.826512022549,0.831134513207,0.831336389233
294,0.494809895754,0.494809895754,9,0,9,0,6124.0,6124.0,-37.0,-37.0,52.829861,0.931322,2.248256,0.998746,0.732179,0.827612037782,0.829374254837,0.830320274728,0.834729093156,0.834893136051


==> results/techtc300_MI_0.001_-F_-m10000_-M_-m10000_-T0.2_-c5_-k5/results/results.csv <==
iter,fsc,fscm,fsel,finitm,fselm,fcommon,fevals,fevalsm,msc,mscm,iftm,knntm,fst,fstm,umdbtm,d1,d2,d3,d4,d5
1,0.76727861166,0.76727861166,6,0,6,0,4685.0,4685.0,-10.0,-10.0,0.096246,0.0,4.528761,1.007417,0.171734,n/a,n/a,n/a,n/a,n/a
2,0.827974498272,0.827974498272,4,0,4,0,3439.0,3439.0,-3.0,-3.0,0.907653,0.543643,4.201968,4.209428,0.152307,0.99415546691,n/a,n/a,n/a,n/a
3,0.842601180077,0.842601180077,5,0,5,0,5216.0,5216.0,-8.0,-8.0,1.285801,0.687852,5.360045,4.479304,0.088263,0.992280538126,0.997032005138,n/a,n/a,n/a
4,0.771238684654,0.771238684654,10,1,10,0,6511.0,6859.0,-8.0,-8.0,1.326466,0.397202,3.707033,2.495152,0.100025,0.987321762387,0.989964998364,0.993244470477,n/a,n/a
5,0.691391825676,0.676229715347,8,1,9,0,5694.0,5694.0,-9.0,-9.0,1.103988,0.172662,3.119873,2.333089,0.062197,1.0,1.0,1.0,1.0,n/a
6,0.788037002087,0.788037002087,6,0,6,0,5694.0,5694.0,-7.0,-7.0,0.947816,0.545208,5.592964,2.81676,0.066966,0.994720115197,0.995598684223,0.996165713052,1.0,1.0
7,0.847720980644,0.847720980644,8,0,8,0,5694.0,5694.0,-4.0,-4.0,0.6757,0.270787,3.980788,5.642548,0.228858,0.991293142217,0.993095443691,0.993792700946,0.996363620977,0.997018672057
8,0.811276853085,0.811276853085,5,0,5,0,6859.0,6859.0,-14.0,-14.0,2.306966,0.656289,4.818681,3.599806,0.126393,0.99348127747,0.99434793047,0.994548748024,0.997092472877,0.997105343158
9,0.919281363487,0.919281363487,5,0,5,0,4095.0,4095.0,-0.0,-0.0,1.024275,0.457534,5.931833,1.425612,0.072443,0.960998202402,0.972915300597,0.979451911341,0.98316413285,0.985460792233
10,0.488000005484,0.488000005484,10,0,10,0,6511.0,6511.0,-41.0,-41.0,0.890965,0.179031,2.000339,1.957237,0.202426,0.961798017408,0.983903778199,0.987950984801,0.989587574933,0.991161027855
11,0.656305909157,0.656305909157,5,0,5,0,4095.0,4095.0,-23.0,-23.0,1.974832,0.397567,5.769837,3.860037,0.137694,0.956681487309,0.982425412262,0.983777982134,0.986244258446,0.990274349481
12,0.605937719345,0.605937719345,16,0,16,0,8496.0,8496.0,-25.0,-25.0,3.805166,0.861163,7.52992,3.100626,0.170065,0.843265115334,0.956490190467,0.961463789382,0.962771791108,0.973006245893
13,0.566313028336,0.566313028336,9,0,9,0,6124.0,6124.0,-31.0,-31.0,1.876614,0.263019,3.696089,3.801286,0.681148,0.869102962861,0.869821710206,0.959688698169,0.964802990507,0.966574574638
14,0.572542726994,0.572542726994,13,0,13,0,7455.0,7455.0,-25.0,-25.0,2.166538,0.147524,2.331264,2.383802,0.072279,0.984076530026,0.984515219326,0.984671486505,0.989805948173,0.991085295603
15,0.785496115685,0.785496115685,6,0,6,0,5694.0,5694.0,-10.0,-10.0,1.312599,0.410816,2.126023,2.767431,0.084222,0.860530558258,0.862507982761,0.881054059761,0.958905323275,0.963487285444
16,0.60316157341,0.60316157341,7,0,7,0,5216.0,5216.0,-25.0,-25.0,1.242868,0.229889,4.108422,0.954924,0.084659,0.974936038378,0.975017707032,0.976155615746,0.976712386514,0.987047060152
17,0.74456846714,0.74456846714,8,0,8,0,5694.0,5694.0,-12.0,-12.0,2.859418,0.970824,6.34926,1.755265,0.22986,0.98316413285,0.983502692813,0.984182479957,0.984827773907,0.991161027855
18,0.791653811932,0.791653811932,9,0,9,0,6124.0,6124.0,-21.0,-21.0,4.763933,0.949521,7.230079,3.828431,0.599665,0.967707274647,0.968869268412,0.970500683462,0.972385947087,0.985359191605
19,0.741444528103,0.741444528103,6,0,6,0,4685.0,4685.0,-11.0,-11.0,6.253165,0.886173,2.34564,2.430863,0.093917,0.975254827916,0.975686238762,0.976795009414,0.977711836565,0.987947589789
20,0.785612821579,0.785612821579,11,0,11,0,7938.0,7938.0,-6.0,-6.0,2.138503,0.469125,4.690593,4.642408,0.098323,0.957371690348,0.958250306002,0.960528949378,0.962371611537,0.981918368628
21,0.760764598846,0.760764598846,8,0,8,0,5694.0,5694.0,-15.0,-15.0,1.837171,0.466212,3.948703,1.868905,0.184499,0.978848613082,0.979489164001,0.979717031388,0.979952914832,0.988853943204
22,0.924792528152,0.924792528152,4,0,4,0,3439.0,3439.0,-1.0,-1.0,5.255485,1.046541,2.699399,2.51976,0.103609,0.980722152595,0.981986312454,0.982502938096,0.982686871173,0.988254558831
23,0.64571082592,0.64571082592,25,0,25,0,9278.0,9278.0,-24.0,-24.0,3.315089,0.390462,4.822086,4.376701,0.106551,0.874728251178,0.878314492782,0.888537703987,0.895773152868,0.962369190261
24,0.536169588566,0.536169588566,11,0,11,0,6859.0,6859.0,-33.0,-33.0,1.800445,0.25152,4.343122,2.013759,0.106376,0.979850079849,0.980216830364,0.983200682612,0.983632994995,0.983897560571
25,0.773743510246,0.773743510246,8,0,8,0,5694.0,5694.0,-14.0,-12.0,1.94461,0.456743,2.798521,1.597192,0.907796,0.851970443297,0.854691684853,0.867849110996,0.875266777267,0.881919366787
26,0.544000029564,0.544000029564,10,0,10,0,6511.0,6511.0,-32.0,-32.0,1.723477,0.239516,2.702128,1.984845,0.196522,0.87112188904,0.872759640183,0.877577273488,0.883599463371,0.889263728433
27,0.56797683239,0.56797683239,10,0,10,0,6511.0,6511.0,-25.0,-25.0,3.329772,0.574271,5.829149,2.147749,0.116079,0.979673928784,0.980230128011,0.980408192073,0.981109003924,0.981391436795
28,0.7595012784,0.7595012784,12,0,12,0,7173.0,7173.0,-13.0,-13.0,2.180573,0.539997,8.09192,2.563617,0.351686,0.960473962558,0.960996809158,0.961830016663,0.962651584578,0.962987630513
29,0.777924656868,0.777924656868,7,0,7,0,5216.0,5216.0,-14.0,-14.0,8.099344,0.427748,3.214862,2.062561,0.12495,0.980025193344,0.981096738086,0.981096738086,0.981582561104,0.982109301524
30,0.726197957993,0.726197957993,7,0,7,0,5216.0,5216.0,-7.0,-7.0,2.727314,0.890287,5.500754,2.139035,0.129174,0.982173797057,0.98268327823,0.982864676318,0.982864676318,0.983052546717
31,0.820902228355,0.820902228355,5,0,5,0,4095.0,4095.0,-9.0,-9.0,2.862749,0.693646,6.049949,0.887891,0.59272,0.985537578312,0.985924081318,0.986061807658,0.986061807658,0.986204514327
32,0.883547723293,0.883547723293,3,0,3,0,4095.0,4095.0,-3.0,-3.0,2.895665,0.824079,6.069867,1.77244,0.126866,0.842651977437,0.846557389068,0.852151123233,0.860827359717,0.869647068634
33,0.483934283257,0.483934283257,9,0,9,0,6124.0,6124.0,-37.0,-37.0,7.418726,0.594169,3.42011,1.682291,0.164194,0.979585629089,0.979736534571,0.97983204518,0.980111224566,0.980479887631
34,0.798448562622,0.798448562622,7,0,7,0,6859.0,6859.0,-13.0,-13.0,2.699607,0.575918,5.57643,2.303233,0.232367,0.990417105003,0.990643957091,0.990724882332,0.990724882332,0.990724882332
35,0.67524600029,0.67524600029,9,0,9,0,6124.0,6124.0,-10.0,-10.0,5.767573,0.791725,4.419102,4.208136,0.254533,0.981134527665,0.981142360314,0.981313995282,0.981622737721,0.982094272369
36,0.690054893494,0.690054893494,7,0,7,0,5216.0,5216.0,-11.0,-11.0,3.330451,0.393873,2.111661,3.621179,0.239335,0.979275336087,0.979898558264,0.980120286355,0.980120286355,0.980120286355
37,0.899959146976,0.899959146976,4,0,4,0,3439.0,3439.0,-4.0,-4.0,4.196954,0.725204,5.519685,7.579543,0.15665,0.993803643218,0.993934447593,0.9939811411,0.9939811411,0.9939811411
38,0.903557956219,0.903557956219,4,0,4,0,3439.0,3439.0,-3.0,-3.0,9.586094,2.163674,5.51995,3.060525,0.342462,0.963106596473,0.96316794939,0.965376598879,0.966200073642,0.967096157896
39,0.698986887932,0.698986887932,10,0,10,0,6511.0,6511.0,-19.0,-19.0,5.865997,1.276033,7.46758,7.630627,0.207613,0.97475876829,0.97482118048,0.975387311716,0.975694196993,0.976528730009
40,0.59469127655,0.59469127655,14,0,14,0,8144.0,8144.0,-17.0,-17.0,7.826749,0.441251,4.971854,2.134792,1.412537,0.96522285665,0.965288694348,0.966028640686,0.966554362124,0.967762175307
41,0.696649610996,0.696649610996,15,0,15,0,8329.0,8329.0,-68.0,-68.0,4.004818,0.504886,8.198567,3.882425,0.353236,0.972337194099,0.972635321173,0.974277027488,0.974277027488,0.975018184258
42,0.809198319912,0.809198319912,3,0,3,0,4095.0,4095.0,-8.0,-8.0,5.215812,0.4264,2.587444,1.76977,2.032854,0.859018054872,0.85935424325,0.860886710182,0.866387933671,0.873231943899
43,0.558515548706,0.558515548706,8,0,8,0,5694.0,5694.0,-32.0,-32.0,8.716929,0.720201,3.611393,1.041242,0.164727,0.987268944179,0.987273733414,0.987377924884,0.987565196867,0.987800705728
44,0.808160305023,0.808160305023,9,0,9,0,6859.0,6859.0,-5.0,-5.0,4.422182,0.990499,12.407637,2.964556,0.159318,0.964821281968,0.964883802977,0.964923597902,0.965761779461,0.966435347133
45,0.775278389454,0.775278389454,7,0,7,0,5216.0,5216.0,-13.0,-13.0,8.902236,1.455718,3.472646,6.950194,2.762578,0.969804695025,0.969932503772,0.970854223804,0.971155305638,0.972235183951
46,0.717609524727,0.717609524727,7,0,7,0,5216.0,5216.0,-8.0,-8.0,6.949122,0.519503,5.897618,2.096837,0.166704,0.972336259033,0.972635334159,0.975044062362,0.975349372291,0.975596041609
47,0.697934865952,0.697934865952,9,0,9,0,6859.0,6859.0,-20.0,-20.0,4.102251,0.936822,7.382604,4.255069,1.298547,0.976390220061,0.977133429883,0.977397640564,0.977397640564,0.977397640564
48,0.686884760857,0.686884760857,6,0,6,0,4685.0,4685.0,-14.0,-14.0,6.674385,1.017297,5.791716,4.829803,0.323043,0.991508687875,0.991703151547,0.991772538527,0.991772538527,0.991772538527
49,0.772723793983,0.772723793983,6,0,6,0,4685.0,4685.0,-8.0,-8.0,10.005655,1.051251,4.44435,2.17062,0.677555,0.845614189431,0.845647826734,0.849136442142,0.854713297671,0.861578936094
50,0.54920822382,0.54920822382,11,0,11,0,6859.0,6859.0,-32.0,-32.0,9.159527,0.404934,5.01413,2.207363,0.161632,0.97544027842,0.975726107778,0.975871387924,0.975961896244,0.976163010918
51,0.840135812759,0.840135812759,5,0,5,0,4095.0,4095.0,-10.0,-10.0,6.356643,0.800189,6.044471,1.463348,0.179898,0.994443817636,0.997692882707,1.0,1.0,1.0
52,0.82211381197,0.82211381197,6,0,6,0,4685.0,4685.0,-2.0,-2.0,4.94526,1.088824,5.942881,2.898622,0.568006,0.983733165832,0.984184396462,0.984345117459,0.984345117459,0.984345117459
53,0.96133595705,0.96133595705,1,0,1,0,1000.0,1000.0,-0.0,-0.0,7.652055,1.103225,5.770047,3.554425,0.35668,0.853417883242,0.853481530916,0.856115645293,0.856561089045,0.861785424185
54,0.588054418564,0.588054418564,10,0,10,0,6511.0,6511.0,-27.0,-27.0,8.509414,0.882223,4.23994,2.236382,0.343764,0.964074336689,0.964234419644,0.96460402821,0.965390357899,0.965677804205
55,0.789353251457,0.789353251457,10,0,10,0,7709.0,7709.0,-6.0,-6.0,5.214127,0.915325,4.951239,5.122785,0.200612,0.985119330159,0.985520575351,0.98566354061,0.98566354061,0.98566354061
56,0.766125977039,0.766125977039,5,0,5,0,4095.0,4095.0,-8.0,-8.0,6.459541,0.550159,3.749807,0.910864,0.441399,0.956849936366,0.957039471823,0.957241732136,0.957525217802,0.958153177083
57,0.707758843899,0.707758843899,7,0,7,0,5216.0,5216.0,-15.0,-15.0,4.997413,0.740118,5.81994,2.93853,2.120549,0.976651426411,0.976743221994,0.976951889377,0.977404339762,0.977560278832
58,0.826876938343,0.826876938343,5,0,5,0,5216.0,5216.0,-6.0,-6.0,6.055757,0.917768,8.95997,1.267201,0.208629,0.985498882243,0.985623998157,0.985753193014,0.986168156914,0.98631673564
59,0.806957960129,0.806957960129,5,0,5,0,5216.0,5216.0,-14.0,-14.0,6.425434,0.924412,6.214516,6.173125,0.757997,0.971581336273,0.97180931266,0.971955226089,0.972090218238,0.972389957114
60,0.73152256012,0.73152256012,9,0,9,0,6859.0,6859.0,-6.0,-6.0,8.514317,0.641475,4.355189,3.354985,0.201992,0.996101330884,0.997827880568,0.998196557325,0.998215863029,0.998222181708
61,0.895157337189,0.895157337189,3,0,3,0,2710.0,2710.0,-3.0,-3.0,13.623816,1.974926,5.259568,6.231967,0.193594,0.864870342872,0.865329349563,0.866061228755,0.867286606111,0.871529790538
62,0.591272413731,0.591272413731,7,0,7,0,5216.0,5216.0,-26.0,-26.0,10.796376,0.478032,3.08283,1.989984,0.216613,0.860800421988,0.863227090639,0.86611893658,0.868681109444,0.872325794178
63,0.527641475201,0.527641475201,14,0,14,0,8496.0,8496.0,-24.0,-24.0,6.579338,0.466592,4.645409,2.272161,0.231716,0.989322581073,0.98958318392,0.989676127311,0.989676127311,0.989676127311
64,0.893518149853,0.893518149853,6,0,6,0,4685.0,4685.0,-1.0,-1.0,17.739334,1.050226,5.724556,3.490109,0.206431,0.956926062604,0.95721893361,0.95744669005,0.957706643464,0.958282692488
65,0.805244743824,0.805244743824,6,0,6,0,6511.0,6511.0,-10.0,-10.0,6.516406,0.856483,3.516748,1.994928,0.239858,0.953626527571,0.954709971403,0.955156494313,0.955288807657,0.95558262051
66,0.602488100529,0.602488100529,9,0,9,0,6124.0,6124.0,-20.0,-20.0,5.578321,0.629243,2.385203,2.362801,0.208464,0.861304234385,0.861838066705,0.861956936789,0.863833921602,0.867907097206
67,0.583477437496,0.583477437496,10,0,10,0,6511.0,6511.0,-22.0,-22.0,6.400605,0.501222,4.177569,1.012374,1.45559,0.986393477636,0.991364528238,0.991428573434,0.991428573434,0.991494746674
68,0.756695568562,0.756695568562,6,0,6,0,4685.0,4685.0,-6.0,-6.0,8.207928,0.86968,5.357809,2.348481,0.241851,0.979010956239,0.979010956239,0.979644897248,0.979870423007,0.979870423007
69,0.82688087225,0.82688087225,7,0,7,0,5216.0,5216.0,-6.0,-6.0,7.440233,0.708585,3.185553,2.279607,0.796212,0.990024387063,0.991508687875,0.991571377387,0.991571377387,0.991636150782
70,0.720517933369,0.720517933369,8,0,8,0,5694.0,5694.0,-10.0,-10.0,10.973579,1.386438,5.161443,6.795313,0.21288,0.862524235765,0.865264916176,0.866166697133,0.867788372562,0.873224964335
71,0.596136510372,0.596136510372,9,0,9,0,6859.0,6859.0,-26.0,-26.0,5.562006,0.480484,4.56112,1.220086,0.219846,0.825082099489,0.825844673958,0.826403161185,0.828643704376,0.834661790335
72,0.447490900755,0.447490900755,11,0,11,0,7455.0,7455.0,-37.0,-37.0,6.160386,0.505137,3.23995,1.54292,0.21691,0.85582593808,0.864726368354,0.865163529935,0.867543339128,0.869954507545
73,0.578356385231,0.578356385231,10,0,10,0,6511.0,6511.0,-22.0,-22.0,8.269363,0.494043,4.164926,0.643182,3.428167,0.97842389217,0.97859165184,0.979609771605,0.981337684007,0.982163111789
74,0.72986549139,0.72986549139,7,0,7,0,5216.0,5216.0,-6.0,-6.0,8.242836,0.873274,5.20453,1.32536,0.234821,0.973765241884,0.975905451055,0.976184432711,0.976326182017,0.976412821353
75,0.752455234528,0.752455234528,9,0,9,0,6124.0,6124.0,-16.0,-16.0,6.770891,1.42213,3.926539,4.377259,0.353704,0.85508469613,0.866967612905,0.867082431654,0.869410001264,0.870506492349
76,0.578111231327,0.578111231327,8,0,8,0,6511.0,6511.0,-27.0,-27.0,5.018179,0.318226,2.851943,1.182326,0.552949,0.986319351578,0.989188784024,0.991437278872,0.991500638981,0.991500638981
77,0.722357571125,0.722357571125,10,0,10,0,7173.0,7173.0,-4.0,-4.0,13.255838,0.876906,5.300103,1.817448,0.42824,0.853516354335,0.865264916176,0.865417851262,0.867788372562,0.869048184637
78,0.583333313465,0.583333313465,8,0,8,0,5694.0,5694.0,-30.0,-30.0,12.027253,1.139657,2.92188,2.122555,1.304932,0.965695585691,0.968443507483,0.968611692422,0.968755697092,0.968931391989
79,0.704748094082,0.704748094082,16,0,16,0,8144.0,8144.0,-24.0,-24.0,9.608712,1.016126,7.417522,4.179326,1.47247,0.993856157528,0.99389787038,0.99389787038,0.993940978978,0.993940978978
80,0.836293935776,0.836293935776,8,0,8,0,5694.0,5694.0,-4.0,-4.0,9.593031,1.450679,4.058367,4.172522,0.251038,0.968160374473,0.969794119115,0.96980836293,0.970084539604,0.970125293568
81,0.738561630249,0.738561630249,5,0,5,0,4095.0,4095.0,-7.0,-7.0,9.197596,1.283359,5.320252,2.377419,0.244287,0.981505497,0.982314274629,0.982321495809,0.982458809045,0.982479502436
82,0.76165252924,0.76165252924,7,0,7,0,5216.0,5216.0,-4.0,-4.0,7.927553,1.011013,2.599945,4.627852,0.3429,0.95029219673,0.95326132439,0.95328627718,0.95378485537,0.953856082813
83,0.64892667532,0.64892667532,5,0,5,0,4095.0,4095.0,-13.0,-13.0,12.62422,1.119897,3.199863,3.03847,0.519674,0.979152905519,0.979355701239,0.979355701239,0.979564952029,0.979564952029
84,0.791201114655,0.791201114655,6,0,6,0,4685.0,4685.0,-3.0,-3.0,21.114126,1.868886,2.518226,2.228912,0.254763,0.825858664031,0.844189572663,0.844336454426,0.847148439842,0.8473055193
85,0.462883114815,0.462883114815,11,0,11,0,6859.0,6859.0,-40.0,-40.0,6.512054,0.544758,3.638364,1.808606,0.965328,0.987271895998,0.987777287745,0.987781840947,0.987820969588,0.987867786403
86,0.738276064396,0.738276064396,11,0,11,0,7455.0,7455.0,-24.0,-24.0,13.055508,1.590617,10.010587,6.103256,0.254649,0.947288176953,0.951591751989,0.951668141117,0.951698968202,0.951746131155
87,0.712804317474,0.712804317474,9,0,9,0,6124.0,6124.0,-10.0,-10.0,6.769362,0.691402,2.196535,2.472276,0.256759,0.958351698676,0.960687930929,0.960707904496,0.960887832086,0.961101430415
88,0.698864638805,0.698864638805,7,0,7,0,5216.0,5216.0,-12.0,-12.0,11.211028,0.83877,4.501781,4.003336,0.234056,0.822979110715,0.835183596386,0.841224348317,0.841689427748,0.84268878889
89,0.5325101614,0.5325101614,8,0,8,0,5694.0,5694.0,-32.0,-32.0,9.066685,0.367375,2.111542,1.808628,0.319981,0.986696820928,0.987183094302,0.987230844056,0.98723565109,0.987276992947
90,0.828451097012,0.828451097012,7,0,7,0,5216.0,5216.0,-6.0,-6.0,8.369495,1.072302,3.125806,3.359799,0.70611,0.847632144077,0.858088134159,0.858860923083,0.859161089899,0.860997281425
91,0.593535542488,0.593535542488,8,0,8,0,6511.0,6511.0,-29.0,-29.0,7.854149,0.588645,4.297594,1.195401,1.0899,0.970147944956,0.97084344168,0.970862911639,0.970937919233,0.971206192651
92,0.783123135567,0.783123135567,6,0,6,0,4685.0,4685.0,-14.0,-14.0,11.114766,1.333273,5.0358,3.411732,0.237087,0.967699624561,0.971049242221,0.97150272401,0.97150272401,0.972133473501
93,0.574372529984,0.574372529984,6,0,6,0,5694.0,5694.0,-2.0,-2.0,20.104037,1.899681,3.62761,1.760042,0.281894,0.840077021179,0.855550927842,0.856916425531,0.857134319452,0.858009713892
94,0.546919822693,0.546919822693,12,0,12,0,7173.0,7173.0,-32.0,-32.0,8.253441,0.388295,4.519953,1.99301,1.570369,0.977336743786,0.979666376781,0.979862474743,0.979862474743,0.979862474743
95,0.815426826477,0.815426826477,6,0,6,0,4685.0,4685.0,-3.0,-3.0,7.491204,0.929847,2.014241,1.131081,0.258227,0.96683404208,0.969571109067,0.969594704053,0.969747977888,0.969819328241
96,0.699662566185,0.699662566185,5,0,5,0,4095.0,4095.0,-15.0,-15.0,11.490191,0.799224,2.210062,2.042501,0.169929,0.969997535413,0.973496467764,0.974102839486,0.976419397515,0.976419397515
97,0.870339035988,0.870339035988,8,0,8,0,5694.0,5694.0,-3.0,-3.0,12.644896,1.246943,6.112511,2.819867,0.291904,0.974578198942,0.974843692243,0.974843692243,0.974843692243,0.975117476147
98,0.967934072018,0.967934072018,1,0,1,0,1000.0,1000.0,-0.0,-0.0,13.131514,0.858845,1.304879,1.160971,0.366051,0.978200815023,0.98046147521,0.98046147521,0.980839153812,0.980839153812
99,0.655752241611,0.655752241611,11,0,11,0,6859.0,6859.0,-10.0,-10.0,8.991905,1.120164,6.313293,2.068167,2.826967,0.976581294007,0.979064443881,0.979064443881,0.979478846979,0.979478846979
100,0.88629758358,0.88629758358,5,0,5,0,4095.0,4095.0,-2.0,-2.0,10.89959,0.874661,7.732236,2.014262,0.297875,0.846248359683,0.853688865424,0.85476734341,0.857351388338,0.859598204902
101,0.542067050934,0.542067050934,11,0,11,0,6859.0,6859.0,-28.0,-28.0,10.950404,0.703598,6.269939,2.20127,0.788408,0.968866898034,0.96888964066,0.969083332408,0.969095512984,0.971707354454
102,0.754893064499,0.754893064499,6,0,6,0,4685.0,4685.0,-9.0,-9.0,6.753969,0.45901,4.035543,1.130249,0.297435,0.958520242595,0.960638284683,0.96084376387,0.9608636357,0.961042590714
103,0.736309766769,0.736309766769,9,0,9,0,6124.0,6124.0,-6.0,-5.0,5.727554,0.535692,2.504837,1.971711,0.282198,0.975648239907,0.977484176671,0.977503206196,0.977605257931,0.97765469907
104,0.82258528471,0.82258528471,7,0,7,0,5216.0,5216.0,-6.0,-6.0,7.626367,1.137315,8.121078,2.374686,0.292025,0.990201482564,0.993135051102,0.993658655277,0.993658655277,0.993746895512
105,0.884440302849,0.884440302849,5,0,5,0,4095.0,4095.0,-2.0,-2.0,15.538851,1.398217,2.593737,2.699833,0.502437,0.839608979742,0.855778715435,0.857182104729,0.857478566992,0.858155230306
106,0.556398272514,0.556398272514,8,0,8,0,5694.0,5694.0,-28.0,-28.0,10.292209,0.621606,5.708981,1.943641,0.297585,0.978683388159,0.978892369468,0.978892369468,0.978892369468,0.978892369468
107,0.803048610687,0.803048610687,9,0,9,0,6124.0,6124.0,-9.0,-9.0,7.654868,1.252375,4.56551,2.002761,0.334829,0.985119330159,0.985248769495,0.985248769495,0.985248769495,0.985248769495
108,0.711791038513,0.711791038513,7,0,7,0,5216.0,5216.0,-8.0,-7.0,5.500826,1.01981,4.129955,0.977773,0.317386,0.952823460351,0.955850753709,0.956124151522,0.956211094735,0.956261360631
109,0.744345843792,0.744345843792,6,0,6,0,4685.0,4685.0,-8.0,-8.0,11.403959,0.881535,4.363714,4.429926,0.409981,0.975527645505,0.977110761725,0.977210556034,0.977245726336,0.977245905204
110,0.788216292858,0.788216292858,5,0,5,0,4095.0,4095.0,-7.0,-7.0,15.862327,0.562023,4.599872,0.899709,1.421596,0.832062598585,0.849237735809,0.850726966538,0.851022821635,0.8517954163
111,0.546919822693,0.546919822693,12,0,12,0,7173.0,7173.0,-38.0,-38.0,14.598898,0.672278,4.856995,1.189868,0.319991,0.83083123787,0.845769359963,0.84714477789,0.847150624427,0.848720733156
112,0.561478376389,0.561478376389,9,0,9,0,6124.0,6124.0,-29.0,-29.0,8.262642,0.66096,4.081049,1.969488,0.466008,0.951450734054,0.953150027908,0.953254453317,0.953350850921,0.953787287148
113,0.799544453621,0.799544453621,3,0,3,0,4095.0,4095.0,-11.0,-11.0,7.132528,0.935815,1.827837,1.814356,0.327266,0.975850543858,0.97609806302,0.97609806302,0.97609806302,0.97609806302
114,0.815946936607,0.815946936607,3,0,3,0,2710.0,2710.0,-8.0,-8.0,8.954377,0.892205,4.212757,1.351819,0.185173,0.849048998909,0.859598204902,0.860405164534,0.86066927811,0.862429521149
115,0.523023962975,0.523023962975,11,0,11,0,6859.0,6859.0,-27.0,-27.0,11.59195,0.713042,4.224052,3.605691,0.588123,0.834661790335,0.850558455003,0.851970443297,0.852151123233,0.853191206958
116,0.587234020233,0.587234020233,7,0,7,0,6124.0,6124.0,-32.0,-32.0,8.375416,0.772314,4.091613,1.177344,0.186267,0.96712511713,0.967145928946,0.967253365602,0.967323906969,0.96765586662
117,0.830282390118,0.830282390118,5,0,5,0,5216.0,5216.0,-3.0,-3.0,12.55282,0.948947,4.189538,2.198685,0.190168,0.845010880217,0.861464006857,0.8628581494,0.863275591698,0.8635716825
118,0.575215756893,0.575215756893,10,0,10,0,6511.0,6511.0,-23.0,-23.0,6.045383,0.502995,4.556623,1.010346,0.314526,0.980152021913,0.980341849879,0.980341849879,0.980341849879,0.980341849879
119,0.766024887562,0.766024887562,7,0,7,0,5216.0,5216.0,-5.0,-5.0,16.144766,1.055654,2.408137,2.379923,0.198341,0.820919892483,0.840226990846,0.841876239524,0.842244501684,0.842970534666
120,0.513391554356,0.513391554356,9,0,9,0,6124.0,6124.0,-33.0,-33.0,19.227599,0.441277,3.694263,1.069744,0.919878,0.985301862647,0.985429217442,0.985429217442,0.985429217442,0.985429217442
121,0.863192081451,0.863192081451,6,0,6,0,4685.0,4685.0,-3.0,-3.0,12.994178,0.860053,3.3816,1.483536,0.222254,0.991364528238,0.991428573434,0.991428573434,0.991428573434,0.991428573434
122,0.716386556625,0.716386556625,9,0,9,0,6859.0,6859.0,-6.0,-6.0,11.196628,0.625951,2.574281,0.923606,0.229911,0.956349925722,0.956624920642,0.956695110378,0.957031153725,0.957198145995
123,0.733223974705,0.733223974705,7,0,7,0,5216.0,5216.0,-8.0,-8.0,19.177902,0.812437,5.350625,1.30703,0.197036,0.987823023362,0.988723826889,0.988892621788,0.988892621788,0.989072372657
124,0.86506986618,0.86506986618,7,0,7,0,6124.0,6124.0,-1.0,-1.0,6.275214,0.944243,3.395479,1.133731,0.339907,0.83083123787,0.845769359963,0.846638346617,0.84714477789,0.847150624427
125,0.456140339375,0.456140339375,17,0,17,0,8329.0,8329.0,-41.0,-41.0,10.513119,0.760764,3.326318,2.128088,0.199589,0.963446441581,0.965560356028,0.96575087931,0.96595527094,0.966023764112
126,0.777228832245,0.777228832245,2,0,2,0,1900.0,1900.0,-13.0,-13.0,8.912346,1.106394,2.451925,1.749552,0.344592,0.980944933248,0.981936996111,0.98209680439,0.98216844554,0.982194841479
127,0.644120752811,0.644120752811,14,0,14,0,7709.0,7709.0,-39.0,-39.0,15.607249,1.87126,9.351076,1.853267,0.203913,0.961396837909,0.962391174873,0.962420634798,0.962524723158,0.962899294643
128,0.788779020309,0.788779020309,6,0,6,0,4685.0,4685.0,-6.0,-6.0,8.507594,0.942613,4.376343,0.739879,0.33974,0.85408695064,0.865687214223,0.866587607043,0.866744534089,0.866789365538
129,0.616066396236,0.616066396236,8,0,8,0,5694.0,5694.0,-20.0,-20.0,11.133268,0.809943,10.554097,0.533528,0.284693,0.963568182392,0.964835692903,0.96492948301,0.964979101639,0.965166281339
130,0.748525500298,0.748525500298,5,0,5,0,4095.0,4095.0,-6.0,-6.0,24.345878,0.782762,5.638764,1.558895,1.400764,0.959683336401,0.960740754054,0.960772427239,0.960882449227,0.961278874597
131,0.766901254654,0.766901254654,6,0,6,0,4685.0,4685.0,-7.0,-7.0,23.026111,1.060209,6.350004,1.090003,0.379924,0.807316556847,0.824465456569,0.825923893943,0.826034658657,0.826073998522
132,0.510982573032,0.510982573032,7,0,7,0,5216.0,5216.0,-35.0,-35.0,11.112557,0.483325,3.279059,0.79136,0.206375,0.962168427966,0.970283717552,0.970616010844,0.971620003306,0.971886196214
133,0.807478249073,0.807478249073,3,0,3,0,4095.0,4095.0,-5.0,-5.0,11.957702,0.542684,2.452274,0.378917,0.33312,0.851589505197,0.855457206658,0.865762729102,0.866223589852,0.867494568792
134,0.544617295265,0.544617295265,12,0,12,0,7173.0,7173.0,-46.0,-46.0,12.283833,0.85117,4.964921,1.519892,0.344497,0.961954100013,0.963785133501,0.964172377789,0.964235013057,0.964331893693
135,0.751413345337,0.751413345337,9,0,9,0,6124.0,6124.0,-15.0,-15.0,7.288583,0.823969,4.267332,1.96802,0.379071,0.958852757762,0.959025248184,0.960947968944,0.96102444729,0.961151266085
136,0.713096857071,0.713096857071,7,0,7,0,5216.0,5216.0,-11.0,-11.0,30.106092,1.260475,4.109926,1.942843,0.372497,0.824825713568,0.828987652743,0.842681866959,0.842992250333,0.844565507276
137,0.56855493784,0.56855493784,9,0,9,0,6124.0,6124.0,-28.0,-28.0,36.520154,0.826391,3.394097,1.86445,0.785782,0.825871822836,0.827619692248,0.841601177983,0.842764192287,0.842949653148
138,0.529462754726,0.529462754726,6,0,6,0,4685.0,4685.0,-33.0,-33.0,8.795273,0.498416,1.647561,0.773815,0.220915,0.816825577443,0.817577088521,0.833839486114,0.834720892462,0.835393390259
139,0.535149276257,0.535149276257,6,0,6,0,4685.0,4685.0,-37.0,-37.0,8.122445,0.51923,4.312471,1.08603,0.349848,0.973266640727,0.973847902357,0.9744167636,0.974670967596,0.97479956832
140,0.78783762455,0.78783762455,7,0,7,0,5216.0,5216.0,-10.0,-10.0,20.620575,1.316241,4.587694,11.589797,0.221585,0.969641421714,0.971221444738,0.971221444738,0.971807332915,0.972113354838
141,0.769838571548,0.769838571548,8,0,8,0,5694.0,5694.0,-8.0,-8.0,14.99365,1.141253,2.34994,1.581953,0.245314,0.967683291674,0.974279952152,0.977440114266,0.97910568987,0.979556717886
142,0.97311258316,0.925643622875,1,2,3,1,1000.0,1000.0,-0.0,-0.0,11.912728,0.88937,1.450796,1.352153,1.138077,0.990992628137,0.991316362231,0.991316362231,0.991437278872,0.991500638981
143,0.727387845516,0.727387845516,12,0,12,0,7173.0,7173.0,-12.0,-12.0,9.407336,0.503795,2.172003,1.272055,0.222164,0.963723264017,0.965485863308,0.967691870126,0.968009893692,0.968250028591
144,0.683653831482,0.683653831482,11,0,11,0,6859.0,6859.0,-8.0,-8.0,7.110896,0.700787,3.212133,1.498094,0.222841,0.825844673958,0.825923893943,0.835402659171,0.841224348317,0.842244501684
145,0.54410469532,0.54410469532,11,0,11,0,6859.0,6859.0,-28.0,-31.0,10.235486,0.561068,5.131692,1.075831,0.369907,0.831121775625,0.832574755311,0.84042695151,0.84609779382,0.847141980368
146,0.534832775593,0.534832775593,9,0,9,0,6859.0,6859.0,-30.0,-30.0,15.072852,0.811057,4.935935,1.800831,0.381032,0.959359344501,0.960913979982,0.961800647035,0.962003954002,0.962416864955
147,0.736479580402,0.736479580402,13,0,13,0,7455.0,7455.0,-15.0,-15.0,9.337338,0.950483,6.889095,2.119967,0.231514,0.969858535425,0.969969566042,0.970744598571,0.971243520197,0.97129518537
148,0.7615711689,0.7615711689,6,0,6,0,4685.0,4685.0,-10.0,-10.0,18.586688,0.733895,2.309602,1.800971,0.233466,0.983533326498,0.984233781506,0.984233781506,0.984494817718,0.984494817718
149,0.863327264786,0.863327264786,8,0,8,0,5694.0,5694.0,-0.0,-0.0,9.72824,1.191634,6.869816,2.246833,0.358225,0.828881035174,0.832070174481,0.840554468064,0.842891279397,0.845881603572
150,0.52279984951,0.52279984951,8,0,8,0,5694.0,5694.0,-36.0,-36.0,11.383859,0.845078,3.375069,0.881208,0.230987,0.831121775625,0.832574755311,0.84042695151,0.84609779382,0.847141980368
151,0.537234604359,0.537234604359,10,0,10,0,6511.0,6511.0,-29.0,-29.0,20.167081,0.524282,2.503421,10.499785,0.251444,0.97802337878,0.979949074484,0.980308126002,0.980308126002,0.980308126002
152,0.863732337952,0.863732337952,5,0,5,0,4095.0,4095.0,-1.0,-1.0,15.557071,0.613884,3.779297,1.274388,0.412943,0.986926014881,0.988206343307,0.988908705938,0.989071449578,0.989233584138
153,0.901654064655,0.907486379147,4,1,3,1,3439.0,1900.0,-2.0,-3.0,19.155313,1.187201,5.185266,1.404207,0.401408,0.963080427509,0.964454760352,0.964842505656,0.964937773731,0.96521212405
154,0.648469209671,0.648469209671,14,0,14,0,7709.0,7709.0,-27.0,-27.0,14.795659,1.454187,13.033294,4.388768,0.401757,0.975848305024,0.975943331296,0.976160646038,0.977088143922,0.977164566673
155,0.783354699612,0.783354699612,5,0,5,0,4095.0,4095.0,-12.0,-12.0,11.62115,0.977585,3.234732,2.939851,0.400758,0.797151306899,0.797926133467,0.809261067856,0.816602718281,0.818156552874
156,0.507330954075,0.507330954075,7,0,7,0,5216.0,5216.0,-40.0,-40.0,17.035545,0.877207,3.741877,1.02315,0.383005,0.97571215464,0.975807895798,0.976026839688,0.976574796753,0.976953827954
157,0.760685741901,0.760685741901,9,0,9,0,6859.0,6859.0,-12.0,-12.0,12.968144,1.039025,3.766568,2.379899,0.465198,0.866743591598,0.870052210566,0.8716702824,0.877419843363,0.881053819293
158,0.638075947762,0.638075947762,8,0,8,0,5694.0,5694.0,-23.0,-23.0,15.543207,0.59474,4.409025,3.749844,2.913019,0.984026265002,0.985185551319,0.985263919622,0.985299443339,0.985537578312
159,0.675048530102,0.675048530102,12,0,12,0,7173.0,7173.0,-9.0,-9.0,19.356353,1.583922,4.011533,3.145573,0.416212,0.957878204003,0.958687255037,0.958860751274,0.960037759942,0.960793820044
160,0.750109493732,0.750109493732,5,0,5,0,4095.0,4095.0,-14.0,-14.0,9.4484,0.882085,2.079602,0.553815,0.406479,0.977596750247,0.978196385971,0.978655983614,0.978951093041,0.979006132694
161,0.833407700062,0.833407700062,6,0,6,0,4685.0,4685.0,-6.0,-6.0,20.163039,1.478381,3.448421,4.951713,1.503845,0.831558915092,0.838409892787,0.840082448581,0.847168270901,0.852507300325
162,0.605080723763,0.605080723763,6,0,6,0,7173.0,7173.0,-28.0,-28.0,12.920706,0.577488,1.673498,0.953558,0.259571,0.848372382247,0.849069940871,0.854446302058,0.860866189412,0.864082736455
163,0.583477437496,0.583477437496,10,0,10,0,7173.0,7173.0,-23.0,-23.0,17.627716,0.772146,2.251265,1.376027,0.245825,0.98526123554,0.988468851862,0.989234382456,0.989309722136,0.989467333459
164,0.84904140234,0.84904140234,5,0,5,0,5216.0,5216.0,-4.0,-4.0,9.685567,1.205368,2.994367,1.605757,0.317014,0.970144837796,0.970755418481,0.971202940156,0.971600460821,0.972125785698
165,0.737412631512,0.737412631512,11,0,11,0,6859.0,6859.0,-10.0,-10.0,10.931803,1.771021,6.723767,1.973125,0.255558,0.947979356023,0.95369889408,0.953938378462,0.954838632151,0.956061564922
166,0.710422098637,0.710422098637,6,0,6,0,4685.0,4685.0,-9.0,-9.0,20.085953,0.755748,4.148943,1.715209,0.391517,0.83581384401,0.837177289247,0.842620934083,0.849929369882,0.853772080351
167,0.534142374992,0.534142374992,10,0,10,0,6511.0,6511.0,-28.0,-28.0,17.192482,0.602154,2.756374,0.586611,0.420461,0.797065556792,0.806041130578,0.812645108545,0.818349734497,0.825454688053
168,0.51873010397,0.51873010397,7,0,7,0,5216.0,5216.0,-30.0,-30.0,20.151401,0.929097,3.238912,0.866277,0.261788,0.954558496859,0.955592859295,0.955628487901,0.956110185095,0.957047139664
169,0.756955265999,0.756955265999,6,0,6,0,4685.0,4685.0,-9.0,-9.0,8.215519,0.778334,2.921633,1.171761,0.599205,0.827036266054,0.827524701472,0.834428391348,0.838215940778,0.842171012817
170,0.585670948029,0.585670948029,7,0,7,0,5216.0,5216.0,-26.0,-26.0,27.275783,0.959793,5.171249,0.975005,5.219063,0.969196756808,0.969735100628,0.969846761693,0.970032298741,0.970625956921
171,0.775300264359,0.775300264359,7,0,7,0,5216.0,5216.0,-5.0,-5.0,36.045723,1.336523,6.948842,1.208158,1.108305,0.826062691881,0.831577747025,0.833339348164,0.834661790335,0.841943410183
172,0.555286109447,0.555286109447,9,0,9,0,6124.0,6124.0,-31.0,-31.0,24.993131,0.645546,2.141538,0.630212,0.5729,0.861080412355,0.862114334775,0.866405937526,0.868996408307,0.872117497405
173,0.538862287998,0.538862287998,13,0,13,0,7455.0,7455.0,-32.0,-32.0,18.114625,0.896485,2.866917,1.335068,0.467988,0.862013806897,0.865516880449,0.86719736024,0.868525382882,0.87325042483
174,0.609224677086,0.609224677086,8,0,8,0,5694.0,5694.0,-26.0,-26.0,19.371845,0.613858,2.131479,1.181929,0.898672,0.958211966691,0.958245759815,0.959248403022,0.959948522315,0.960274210858
175,0.679996192455,0.679996192455,6,0,6,0,4685.0,4685.0,-7.0,-7.0,15.224674,0.617014,1.573371,0.368308,0.293553,0.958787228881,0.959282241185,0.959713542646,0.960946046864,0.961108527671
176,0.709098160267,0.709098160267,8,0,8,0,5694.0,5694.0,-13.0,-13.0,8.43355,0.766035,2.42276,1.275255,0.527842,0.813588439961,0.818342857073,0.821699629778,0.823749918038,0.831012680676
177,0.563329279423,0.563329279423,7,0,7,0,5216.0,5216.0,-34.0,-34.0,16.922963,1.041489,2.905495,1.439912,0.455792,0.98622897755,0.989976867424,0.990170368422,0.990327793339,0.99068191615
178,0.72928327322,0.72928327322,8,0,8,0,5694.0,5694.0,-5.0,-5.0,20.572699,1.724135,5.019013,1.389871,0.305913,0.957878204003,0.958687255037,0.958860751274,0.959134154239,0.960037759942
179,0.706699073315,0.706699073315,9,0,9,0,6124.0,6124.0,-11.0,-11.0,8.237485,0.992276,4.667701,1.290973,0.92907,0.831768436312,0.837498985636,0.838678761642,0.839733116154,0.846948695416
180,0.56623262167,0.56623262167,7,0,7,0,5216.0,5216.0,-29.0,-29.0,13.289336,0.611506,3.734089,1.803377,0.432762,0.789648259632,0.797204378573,0.799162695711,0.803760718107,0.811730256345
181,0.504733085632,0.504733085632,9,0,9,0,6124.0,6124.0,-31.0,-31.0,10.219539,0.866056,5.534661,0.542875,0.360223,0.971577107016,0.971577107016,0.972323345404,0.972928302108,0.974281479122
182,0.774684429169,0.774684429169,6,0,6,0,4685.0,4685.0,-5.0,-5.0,18.812955,1.383285,3.82997,1.913417,0.650945,0.837105483699,0.837499049286,0.841110797348,0.843912764988,0.850525148798
183,0.579818308353,0.579818308353,12,0,12,0,7173.0,7173.0,-20.0,-20.0,23.823857,0.629056,4.904119,1.366826,0.448222,0.828133462663,0.83083123787,0.83309998031,0.835295399579,0.836833592338
184,0.560192406178,0.560192406178,10,0,10,0,6511.0,6511.0,-31.0,-31.0,13.986858,0.730999,4.661571,3.558172,1.808432,0.798457279913,0.80006973167,0.806015787061,0.809335504175,0.814875591401
185,0.5036444664,0.5036444664,8,0,8,0,5694.0,5694.0,-31.0,-31.0,27.992631,1.009747,3.328099,0.456969,1.254006,0.814688245375,0.817192406914,0.821588472888,0.822661928917,0.823287137845
186,0.531710207462,0.531710207462,7,0,7,0,5216.0,5216.0,-33.0,-33.0,16.049255,0.674568,3.499944,0.480443,0.354332,0.962666835726,0.962765200605,0.963812079479,0.964702087028,0.964767914698
187,0.702691912651,0.702691912651,5,0,5,0,4095.0,4095.0,-7.0,-7.0,14.54503,0.659375,2.922392,0.324871,0.50519,0.948675211228,0.948726534608,0.949585659882,0.949925539794,0.951077956743
188,0.786724686623,0.786724686623,6,0,6,0,5694.0,5694.0,-8.0,-8.0,10.952281,1.348659,4.969505,1.175013,0.35103,0.842905890875,0.842956666494,0.846883772102,0.849063640841,0.85445542358
189,0.553676605225,0.553676605225,12,0,12,0,7173.0,7173.0,-24.0,-24.0,11.022754,0.710732,4.851595,2.33526,1.204059,0.818861882217,0.821891820063,0.823803970853,0.82538100626,0.826620339835
190,0.481102257967,0.481102257967,12,0,12,0,7173.0,7173.0,-36.0,-36.0,14.567655,0.981554,5.189012,1.20347,0.974029,0.852459486111,0.85368614008,0.857996587651,0.858094391031,0.859321793718
191,0.555749177933,0.555749177933,9,0,9,0,6859.0,6859.0,-26.0,-26.0,31.531725,1.401261,2.100844,1.235305,0.316327,0.981941645671,0.981991732594,0.982152231938,0.982449065516,0.982494034551
192,0.838894426823,0.838894426823,8,0,8,0,5694.0,5694.0,-5.0,-5.0,12.248801,1.273872,6.959459,3.289832,1.569898,0.842457191188,0.842746053434,0.846920654989,0.84860682309,0.853014681704
193,0.618173360825,0.618173360825,9,0,9,0,6859.0,6859.0,-21.0,-21.0,12.068522,0.686925,2.159654,2.321575,0.543602,0.840112027949,0.842582862742,0.844547536952,0.845880774857,0.846547165958
194,0.532387733459,0.532387733459,10,0,10,0,6511.0,6511.0,-33.0,-33.0,19.144772,0.861153,2.127102,1.201081,0.516935,0.957533955185,0.957930349503,0.958351698676,0.958527241693,0.958573486083
195,0.742980539799,0.742980539799,6,0,6,0,5694.0,5694.0,-9.0,-9.0,21.179979,1.348751,6.36418,2.050355,2.203235,0.990711849617,0.990711849617,0.991295398886,0.991352875864,0.991352875864
196,0.970896065235,0.970896065235,1,0,1,0,1000.0,1000.0,-0.0,-0.0,15.071979,1.645242,3.279782,0.908672,0.522606,0.978942435898,0.979122152714,0.979122152714,0.980762157932,0.980922940477
197,0.975051164627,0.975051164627,1,0,1,0,1000.0,1000.0,-0.0,-0.0,12.442601,0.876725,2.779933,0.574369,1.837291,0.965601949967,0.965701751988,0.966390398986,0.966947186147,0.96716842968
198,0.710769295692,0.710769295692,10,0,10,0,6511.0,6511.0,-26.0,-26.0,22.694968,1.612494,7.453084,1.767141,0.550061,0.983549878533,0.983549878533,0.983913379358,0.984208778608,0.984872084221
199,0.746950685978,0.746950685978,6,0,6,0,4685.0,4685.0,-10.0,-10.0,29.290555,2.344576,5.702898,2.908916,1.366181,0.791185049855,0.794614264999,0.795733799618,0.796447892196,0.800876577493
200,0.494016259909,0.494016259909,8,0,8,0,5694.0,5694.0,-37.0,-37.0,39.088616,0.775461,3.337497,1.604834,0.539033,0.97528181815,0.97532125591,0.975395986345,0.975631656304,0.976071290845
201,0.740315794945,0.740315794945,5,0,5,0,4095.0,4095.0,-7.0,-7.0,22.84348,1.555157,2.143501,2.448705,1.674726,0.828133462663,0.829113390158,0.83083123787,0.83309998031,0.834578665763
202,0.567781507969,0.567781507969,9,0,9,0,6859.0,6859.0,-30.0,-30.0,22.213688,1.229191,2.09321,1.274298,0.530218,0.969158579893,0.969158579893,0.969991413045,0.971906213633,0.972174330793
203,0.719602286816,0.719602286816,8,0,8,0,5694.0,5694.0,-13.0,-13.0,13.891399,1.186152,2.528269,1.999809,0.629997,0.963223742817,0.963314428721,0.963801592713,0.963898161043,0.964026656665
204,0.661889791489,0.661889791489,10,0,10,0,6511.0,6511.0,-13.0,-13.0,21.283532,1.518199,5.689769,2.289784,0.331891,0.983156986226,0.983156986226,0.983841973168,0.983841973168,0.984156806051
205,0.696660518646,0.696660518646,7,0,7,0,5216.0,5216.0,-15.0,-15.0,16.043906,1.564841,2.470147,2.121717,0.662439,0.984242525032,0.984242525032,0.984586406611,0.985381686385,0.985493611174
206,0.898751854897,0.898751854897,5,0,5,0,4095.0,4095.0,-1.0,-1.0,17.558038,2.193596,5.654451,2.816098,0.56137,0.821280590418,0.82134220274,0.823288181573,0.824786004505,0.824825713568
207,0.529455304146,0.529455304146,11,0,11,0,6859.0,6859.0,-32.0,-32.0,11.481751,0.66598,2.003116,1.569852,0.609972,0.839003182996,0.839283488778,0.842999480223,0.84517088824,0.845596018563
208,0.521611690521,0.521611690521,13,0,13,0,7455.0,7455.0,-29.0,-29.0,14.964834,1.068528,3.065315,1.445828,0.589902,0.842457191188,0.842746053434,0.846920654989,0.847163714549,0.84860682309
209,0.597583532333,0.597583532333,10,0,10,0,7709.0,7709.0,-22.0,-22.0,24.137621,1.181108,2.147874,0.841901,0.566788,0.811999849001,0.812353401331,0.815460269731,0.816397134661,0.818028535716
210,0.525071501732,0.525071501732,9,0,9,0,6124.0,6124.0,-35.0,-35.0,15.415087,0.841699,3.722717,1.791571,0.609154,0.846371696214,0.84689593062,0.850473093205,0.851050176294,0.852307736538
211,0.571526169777,0.571526169777,7,0,7,0,5216.0,5216.0,-28.0,-28.0,28.038381,1.237971,4.022528,1.927535,0.564134,0.962573489197,0.962834431435,0.962865815955,0.96298688781,0.963446064594
212,0.778957128525,0.778957128525,5,0,5,0,4095.0,4095.0,-9.0,-9.0,29.610069,0.910518,3.99258,2.558987,0.348245,0.831695659118,0.832729521023,0.835539423189,0.837704150445,0.838518191578
213,0.521611690521,0.521611690521,13,0,13,0,7938.0,7938.0,-34.0,-35.0,12.763137,0.718759,4.679909,1.632031,0.589887,0.947104230633,0.9471807774,0.948070165077,0.950720273274,0.951909213168
214,0.738272666931,0.738272666931,7,0,7,0,5216.0,5216.0,-6.0,-6.0,19.758858,0.818799,2.761672,0.53679,1.379602,0.821920286674,0.823963248743,0.824385194933,0.82940642084,0.829419423702
215,0.529081523418,0.529081523418,10,0,10,0,6511.0,6511.0,-33.0,-33.0,18.47172,1.286763,7.582968,1.213137,0.56735,0.952475145777,0.95260368293,0.953280679848,0.953424893336,0.953606001807
216,0.589183032513,0.589183032513,19,0,19,0,8646.0,8646.0,-42.0,-42.0,21.338552,1.012941,3.990206,3.606927,1.220033,0.836416586452,0.836714327767,0.83927898332,0.840077021179,0.841417342711
217,0.534660875797,0.534660875797,12,0,12,0,7173.0,7173.0,-40.0,-40.0,29.801816,0.694997,4.069584,1.203084,1.389371,0.969824743918,0.970037512564,0.970114154366,0.970643426651,0.971002483483
218,0.796070098877,0.796070098877,4,0,4,0,4685.0,4685.0,-9.0,-9.0,14.166372,1.465324,3.50542,1.973996,0.359333,0.982206480108,0.982235027157,0.98239856841,0.982545824683,0.982581110566
219,0.85057246685,0.85057246685,5,0,5,0,4095.0,4095.0,-5.0,-5.0,21.581721,1.309125,3.172001,2.130749,0.360004,0.990161124408,0.990161124408,0.990350174225,0.990788230836,0.99084998587
220,0.762763023376,0.762763023376,5,0,5,0,4095.0,4095.0,-10.0,-10.0,26.764103,1.894583,4.728605,5.480228,0.577105,0.86397321918,0.865484014972,0.86550711074,0.868922922984,0.869003977929
221,0.631862342358,0.631862342358,6,0,6,0,4685.0,4685.0,-27.0,-27.0,17.269812,1.238009,1.845968,1.389966,1.296513,0.987211533679,0.997443656702,0.997477840898,0.997497787048,0.997504344985
222,0.972765386105,0.972765386105,1,0,1,0,1000.0,1000.0,-0.0,-0.0,11.806678,1.584388,1.883555,1.866737,0.575984,0.825713231947,0.827674189425,0.828148604258,0.832960498644,0.833066241394
223,0.499281436205,0.499281436205,9,0,9,0,6124.0,6124.0,-34.0,-34.0,23.042869,0.864477,1.805225,1.82996,0.533454,0.83696208527,0.838833732274,0.839037292663,0.839995153137,0.843138173287
224,0.533008992672,0.533008992672,8,0,8,0,5694.0,5694.0,-30.0,-30.0,14.912872,0.756851,3.510032,1.890115,0.553726,0.984534601364,0.984534601364,0.984870299431,0.985646732348,0.985756014361
225,0.799564242363,0.799564242363,7,0,7,0,5216.0,5216.0,-2.0,-2.0,24.148728,1.096836,4.9623,2.028725,1.705385,0.947651524837,0.947704457048,0.948586927128,0.948737083232,0.948935847652
226,0.732773542404,0.732773542404,7,0,7,0,5216.0,5216.0,-10.0,-10.0,25.009348,0.994418,2.355452,0.650027,2.843464,0.972658739049,0.974964179054,0.975004312291,0.975080287633,0.975087649753
227,0.599510371685,0.599510371685,13,0,13,0,7455.0,7455.0,-28.0,-28.0,42.433866,1.366694,2.429556,1.325917,2.80197,0.81110763338,0.813112150341,0.813687138466,0.818159671872,0.819314449631
228,0.544680833817,0.544680833817,7,0,7,0,5216.0,5216.0,-37.0,-37.0,16.506542,0.788875,2.241015,1.159086,0.588066,0.967152508774,0.967279079778,0.967436600325,0.967737491163,0.967859539892
229,0.814818501472,0.814818501472,3,0,3,0,4095.0,4095.0,-15.0,-15.0,20.505741,1.080442,5.579908,0.907374,0.668923,0.955823555024,0.955823555024,0.95718440142,0.960294669506,0.960727971349
230,0.663667976856,0.663667976856,8,0,8,0,5694.0,5694.0,-12.0,-12.0,27.542474,1.967122,3.419495,0.979847,0.600475,0.966061341646,0.969451895753,0.969668002997,0.970283717552,0.970648247728
231,0.752700448036,0.752700448036,6,0,6,0,4685.0,4685.0,-9.0,-9.0,19.339189,1.228793,5.106787,3.719779,0.599974,0.969262390342,0.969318008847,0.969650742557,0.969945235267,0.970008556496
232,0.788429260254,0.788429260254,8,0,8,0,5694.0,5694.0,-11.0,-11.0,17.590417,2.636462,6.56996,3.008787,0.366243,0.990250492129,0.990250492129,0.990437392214,0.990870479383,0.990931535306
233,0.802807271481,0.802807271481,7,0,7,0,5216.0,5216.0,-1.0,-1.0,15.998243,1.064462,1.628571,4.951921,0.513024,0.980541172993,0.98090226612,0.980933386385,0.981112384336,0.981273298807
234,0.734936892986,0.734936892986,11,0,11,0,6859.0,6859.0,-13.0,-13.0,66.045269,3.300776,4.546064,1.653843,1.006813,0.980910870567,0.990224428477,0.997668556627,0.997698504734,0.997715989268
235,0.886312901974,0.886312901974,3,0,3,0,2710.0,2710.0,-2.0,-2.0,36.997928,1.550561,4.53213,1.303979,0.38146,0.980794095434,0.984219900219,0.986313984961,0.98649032567,0.986584678099
236,0.75940144062,0.75940144062,9,0,9,0,6124.0,6124.0,-10.0,-10.0,27.344909,2.140456,5.823813,2.385258,2.101743,0.861580364169,0.862616078595,0.864080697533,0.866503480448,0.86670399542
237,0.576825082302,0.576825082302,10,0,10,0,6511.0,6511.0,-27.0,-27.0,20.539675,1.05471,2.3037,1.337559,2.13301,0.85476888356,0.856377141832,0.856458422336,0.860062487976,0.860310722306
238,0.567395210266,0.567395210266,9,0,9,0,6124.0,6124.0,-30.0,-32.0,15.354957,0.795316,1.99398,2.120436,0.653672,0.978433734291,0.978546233396,0.978546233396,0.978664170829,0.979046745675
239,0.808733046055,0.81287509203,6,1,5,0,4685.0,3439.0,-3.0,-5.0,17.466153,1.979814,4.67724,1.060625,0.385407,0.996865528176,0.997060021122,0.997218329486,1.0,1.0
240,0.864319324493,0.871028482914,5,1,4,0,4095.0,2710.0,-1.0,-1.0,12.465121,1.010484,3.666583,0.713103,0.667779,0.983573280592,0.983573280592,0.98393611371,0.984775025075,0.984893066297
241,0.849101603031,0.849101603031,5,0,5,0,4095.0,4095.0,-5.0,-5.0,20.490888,2.615013,6.600675,1.637163,0.936181,0.964517831341,0.964810367722,0.964901270453,0.965649748499,0.9663158711
242,0.728079319,0.728079319,8,0,8,0,6511.0,6511.0,-8.0,-8.0,28.26151,1.896065,5.016025,0.869541,0.641097,0.953482023109,0.95369889408,0.953938378462,0.954155533869,0.954375520355
243,0.731887161732,0.731887161732,6,0,6,0,4685.0,4685.0,-13.0,-13.0,31.462093,1.979818,9.049879,2.089898,1.064722,0.978288334709,0.978288334709,0.978810217143,0.979233892448,0.980183694275
244,0.881443083286,0.881443083286,5,0,5,0,4095.0,4095.0,-1.0,-1.0,34.494792,1.31021,1.509011,0.944645,0.640363,0.838241537884,0.83880989508,0.840909501576,0.842287491444,0.843624301063
245,0.551428198814,0.551428198814,9,0,9,0,6859.0,6859.0,-32.0,-32.0,20.902535,1.353377,2.009602,1.144193,0.390277,0.945872089348,0.946266369599,0.946390061816,0.947236959846,0.947383144817
246,0.690534949303,0.690534949303,7,0,7,0,5216.0,5216.0,-24.0,-24.0,25.304299,1.305133,3.238174,2.549776,0.747308,0.864570464756,0.86482952319,0.866769800291,0.867459515665,0.868489322629
247,0.49669533968,0.49669533968,19,0,19,0,8646.0,8646.0,-33.0,-33.0,21.737286,0.892115,2.428583,2.399989,0.389191,0.839848250659,0.84069035667,0.843666022615,0.845254806285,0.846177504253
248,0.625632047653,0.625632047653,8,0,8,0,6511.0,6511.0,-24.0,-24.0,14.236438,0.890555,4.1215,0.782037,0.658749,0.817635792179,0.817641167509,0.821150246615,0.821313699063,0.822854920453
249,0.567418575287,0.567418575287,8,0,8,0,7173.0,7173.0,-31.0,-31.0,34.417234,1.23653,3.463607,1.013665,0.601428,0.955715888926,0.956008038522,0.956424678927,0.957434650116,0.958682493625
250,0.657317638397,0.657317638397,9,0,9,0,6124.0,6124.0,-19.0,-19.0,36.56368,1.759751,4.635876,2.803778,1.891453,0.94875012364,0.950222192958,0.950271131333,0.9510953605,0.951238842698
251,0.692007958889,0.692007958889,9,0,9,0,6124.0,6124.0,-9.0,-9.0,40.348815,0.800842,3.844233,0.601911,1.127559,0.964246660243,0.96433397646,0.964803883163,0.964896403742,0.965020188289
252,0.734422802925,0.734422802925,7,0,7,0,5216.0,5216.0,-13.0,-13.0,24.938856,1.882596,4.777376,1.119653,2.297347,0.997178963741,0.997218353443,0.997226063613,0.997256366936,0.997271204918
253,0.804869294167,0.804869294167,4,0,4,0,3439.0,3439.0,-9.0,-9.0,56.940158,1.353699,4.621044,1.117904,2.323568,0.953588861275,0.954024570712,0.954238310397,0.954473831217,0.954687607948
254,0.684787690639,0.684787690639,6,0,6,0,4685.0,4685.0,-13.0,-13.0,15.549994,1.122445,4.214507,0.569807,1.080034,0.838658167146,0.838684328136,0.841667941753,0.841768017855,0.843061994745
255,0.585371077061,0.585371077061,7,0,7,0,5216.0,5216.0,-28.0,-28.0,34.492633,0.869771,3.43986,0.951871,0.409978,0.835094287987,0.836854388921,0.837425953889,0.838018552986,0.841707585257
256,0.558298707008,0.558298707008,12,0,12,0,7173.0,7173.0,-23.0,-23.0,17.829183,0.840659,2.869835,0.84984,3.840429,0.972789975409,0.972850783662,0.973182781524,0.973244629129,0.973331190562
257,0.814297676086,0.814297676086,7,0,7,0,5216.0,5216.0,-11.0,-11.0,23.94498,2.108326,6.279903,1.244237,0.405894,0.978722421201,0.987707016447,0.988681768487,0.98881304484,0.988882048259
258,0.798659682274,0.798659682274,6,0,6,0,4685.0,4685.0,-3.0,-3.0,51.603172,1.618256,4.072964,1.797111,0.677032,0.962609114663,0.962701845002,0.96319944993,0.963298489988,0.963429841658
259,0.835843503475,0.835843503475,5,0,5,0,4095.0,4095.0,-4.0,-4.0,48.427317,1.589492,2.08586,0.726115,0.779812,0.982575347778,0.982575347778,0.982966950881,0.983285129335,0.983999376938
260,0.725121498108,0.725121498108,5,0,5,0,4095.0,4095.0,-6.0,-6.0,33.142159,1.823496,2.780957,1.558093,0.686479,0.973979281787,0.974751812706,0.974795574477,0.97505236956,0.975091478546
261,0.833095014095,0.833095014095,3,0,3,0,4095.0,4095.0,-6.0,-6.0,27.86505,0.99848,0.899672,1.009268,1.662398,0.956826058274,0.957007724335,0.957231098811,0.957661757682,0.957841540658
262,0.803026974201,0.803026974201,3,0,3,0,2710.0,2710.0,-10.0,-10.0,31.042824,1.82323,3.541979,0.750388,0.435287,0.984284999352,0.984284999352,0.984627687548,0.985420219162,0.985531758622
263,0.904689610004,0.904689610004,6,0,6,0,4685.0,4685.0,-0.0,-0.0,54.390454,1.8104,4.520076,0.833563,5.812628,0.99290494862,0.992991606644,0.994499545616,0.994998569785,0.995298416126
264,0.633229196072,0.633229196072,3,0,3,0,2710.0,2710.0,-1.0,-1.0,12.879155,0.819122,0.832404,0.899833,0.429982,0.866305234941,0.867595274899,0.86814053786,0.871195760387,0.871460465888
265,0.607956647873,0.607956647873,12,0,12,0,7173.0,7173.0,-28.0,-28.0,38.629778,1.364463,4.677474,1.596265,0.691932,0.797161030711,0.798960750707,0.800285472624,0.801949650199,0.803944388905
266,0.485677659512,0.485677659512,7,0,7,0,5216.0,5216.0,-41.0,-41.0,56.253438,0.874688,3.919972,0.877548,0.415414,0.84807280814,0.849392445206,0.850650269014,0.853910380382,0.853959967243
267,0.551750659943,0.551750659943,13,0,13,0,7455.0,7455.0,-32.0,-32.0,38.797573,0.916975,4.959871,1.332766,4.28461,0.982156051304,0.982184697064,0.98234882895,0.982496607925,0.982532006106
268,0.808184921741,0.808184921741,10,0,10,0,6511.0,6511.0,-4.0,-4.0,39.777743,1.150336,6.139315,1.49588,1.299941,0.852574530994,0.853460025413,0.855741835039,0.857582474312,0.8581810783
269,0.55826318264,0.55826318264,13,0,13,0,7455.0,7455.0,-26.0,-26.0,24.405768,0.934792,3.268958,1.225755,0.41873,0.980763799183,0.981757338698,0.981783563157,0.981834207137,0.981931062098
270,0.840392947197,0.840392947197,6,0,6,0,4685.0,4685.0,-8.0,-8.0,34.254145,1.87891,3.584915,2.783742,0.416617,0.823860529259,0.826017545723,0.826025990476,0.83083123787,0.831236202405
271,0.513444364071,0.513444364071,10,0,10,0,6511.0,6511.0,-33.0,-33.0,41.315128,1.41548,2.0914,3.217685,2.314951,0.978678589988,0.980950741296,0.982025859566,0.98208418773,0.982157899933
272,0.663786292076,0.663786292076,10,0,10,0,6511.0,6511.0,-14.0,-14.0,30.049453,1.27288,2.930715,0.936616,0.421942,0.977160379647,0.977373358059,0.977521304727,0.977571997199,0.977918643644
273,0.810405433178,0.810405433178,4,0,4,0,3439.0,3439.0,-9.0,-9.0,28.70316,1.591034,3.52099,2.890216,0.815244,0.837571859306,0.839279355421,0.839918636037,0.844091239886,0.844391655087
274,0.598423659801,0.598423659801,8,0,8,0,5694.0,5694.0,-25.0,-25.0,49.235076,1.483845,1.941814,0.523417,0.900199,0.983937899936,0.983937899936,0.984290373395,0.984290373395,0.985105436487
275,0.829164803028,0.829164803028,6,0,6,0,7173.0,7173.0,-6.0,-6.0,32.236546,1.441591,3.586976,1.168342,1.213169,0.984284999352,0.984284999352,0.984627687548,0.9849062112,0.985389801782
276,0.938784718513,0.938784718513,2,0,2,0,1900.0,1900.0,-1.0,-1.0,18.418605,0.946614,1.150736,0.257546,0.453926,0.980202580065,0.981948608431,0.982007253191,0.982081360141,0.982221277565
277,0.688598275185,0.688598275185,7,0,7,0,5216.0,5216.0,-9.0,-9.0,24.824426,1.126449,2.331193,1.236855,0.46302,0.998057778972,0.998068615938,0.998072194465,0.99809331988,1.0
278,0.959121823311,0.940015792847,1,2,2,0,1000.0,1900.0,-0.0,-0.0,16.810427,2.250214,2.085785,1.175382,0.425954,0.824663327522,0.825117012654,0.827738911956,0.828881035174,0.830367233593
279,0.530196785927,0.530196785927,8,0,8,0,5694.0,5694.0,-35.0,-35.0,33.104739,0.958084,1.961995,1.084488,0.424022,0.976939801645,0.977029155851,0.977217580098,0.977233541647,0.977303950139
280,0.790015161037,0.790015161037,10,0,10,0,6511.0,6511.0,-8.0,-8.0,22.371563,1.400744,6.622513,1.180043,0.432436,0.850459689232,0.85122364338,0.853941996144,0.855356870737,0.856177325629
281,0.513888478279,0.513888478279,13,0,13,0,7455.0,7455.0,-38.0,-38.0,16.285119,0.911197,3.883976,0.809826,0.436311,0.977375940905,0.977375940905,0.977926899871,0.977926899871,0.97919785952
282,0.829062104225,0.829062104225,3,0,3,0,4095.0,4095.0,-4.0,-4.0,22.51091,1.30179,3.902217,1.038676,0.995506,0.809697396108,0.810898998429,0.8127543344,0.81550847232,0.817046328926
283,0.570212781429,0.570212781429,7,0,7,0,5216.0,5216.0,-33.0,-33.0,24.940388,1.440021,1.569789,0.399845,0.47699,0.837901113492,0.838626508986,0.842020279557,0.843202130764,0.844337848669
284,0.629659891129,0.629659891129,7,0,7,0,6124.0,6124.0,-22.0,-22.0,44.766093,0.913393,3.20966,1.067111,0.532473,0.983263150595,0.983263150595,0.983634859616,0.983936913125,0.984615102893
285,0.735612869263,0.735612869263,6,0,6,0,4685.0,4685.0,-9.0,-9.0,15.635381,1.442101,2.141148,1.149915,1.574292,0.957525158067,0.957607334631,0.958121823882,0.958569273809,0.958654104387
286,0.797852933407,0.797852933407,8,0,8,0,5694.0,5694.0,-11.0,-11.0,30.237512,1.232198,4.316353,3.076455,0.709918,0.951122664696,0.951238788118,0.951577789553,0.951976827861,0.953295985629
287,0.656842529774,0.656842529774,11,0,11,0,6859.0,6859.0,-19.0,-19.0,18.231734,1.290692,3.399771,1.885487,4.371606,0.85344227199,0.854602537803,0.855463293265,0.8565075238,0.857133138838
288,0.590585887432,0.590585887432,12,0,12,0,7709.0,7709.0,-21.0,-21.0,21.441603,0.97059,2.589937,1.800928,1.119975,0.982193212468,0.982193212468,0.982595991917,0.982923227462,0.983657721772
289,0.95836108923,0.95836108923,1,0,1,0,1000.0,1000.0,-0.0,-0.0,19.644997,2.14544,4.630062,1.189218,0.442196,0.969451895753,0.969668002997,0.969746044966,0.970283717552,0.970648247728
290,0.788042187691,0.788042187691,6,0,6,0,5694.0,5694.0,-5.0,-5.0,42.502643,1.180255,3.189928,1.341469,1.650314,0.961725451957,0.961758354519,0.962337954479,0.962448651866,0.962568822164
291,0.792890071869,0.792890071869,7,0,7,0,5216.0,5216.0,-12.0,-12.0,23.126848,1.817822,4.439836,2.203326,0.439906,0.967317080351,0.96970159487,0.969915464892,0.970524611036,0.970885474034
292,0.773252189159,0.773252189159,6,0,6,0,4685.0,4685.0,-11.0,-11.0,29.703475,1.33537,4.209623,1.040544,1.179683,0.815209558194,0.81606756481,0.818309226079,0.820324490292,0.8218884118
293,0.508345484734,0.508345484734,12,0,12,0,7173.0,7173.0,-49.0,-49.0,22.923613,0.88585,2.749855,1.60713,0.448376,0.823777353045,0.825624014475,0.826512022549,0.831134513207,0.831336389233
294,0.494809895754,0.494809895754,9,0,9,0,6124.0,6124.0,-37.0,-37.0,31.445969,0.945073,1.809418,1.702458,0.730307,0.827612037782,0.829374254837,0.830320274728,0.834729093156,0.834893136051


==> results/techtc300_MI_0.001_-F_-m1000_-M_-m10000_-T0.09_-c5_-k5/results/results.csv <==
iter,fsc,fscm,fsel,finitm,fselm,fcommon,fevals,fevalsm,msc,mscm,iftm,knntm,fst,fstm,umdbtm,d1,d2,d3,d4,d5
1,0.693287909031,0.693287909031,8,0,8,0,568.0,568.0,-16.0,-16.0,2.254221,0.0,1.661818,0.809961,0.05187,n/a,n/a,n/a,n/a,n/a
2,0.675398766994,0.675398766994,12,0,12,0,715.0,715.0,-5.0,-5.0,0.479126,0.299147,1.699139,0.710949,0.056739,0.99415546691,n/a,n/a,n/a,n/a
3,0.648507893085,0.656893849373,18,3,18,2,846.0,829.0,-14.0,-18.0,0.542463,0.34107,1.433062,1.155564,0.059198,0.992280538126,0.997032005138,n/a,n/a,n/a
4,0.634459674358,0.627421975136,24,3,20,2,1000.0,829.0,-34.0,-25.0,1.323968,0.762294,3.83006,1.569351,0.06134,0.987321762387,0.989964998364,0.993244470477,n/a,n/a
5,0.600748300552,0.591182172298,9,1,10,0,611.0,611.0,-12.0,-16.0,0.49819,0.174071,1.329932,0.634253,0.772595,1.0,1.0,1.0,1.0,n/a
6,0.675034046173,0.688446998596,8,2,10,1,568.0,568.0,-14.0,-9.0,2.434923,0.858732,2.248314,1.062091,0.070137,0.994720115197,0.995598684223,0.996165713052,1.0,1.0
7,0.768125355244,0.768287479877,10,1,12,1,649.0,684.0,-7.0,-6.0,2.505889,0.228008,2.802167,0.462151,0.070108,0.991293142217,0.993095443691,0.993792700946,0.996363620977,0.997018672057
8,0.777870178223,0.748143196106,7,2,9,1,520.0,520.0,-16.0,-16.0,0.944221,0.363903,3.680041,1.601502,0.628628,0.99348127747,0.99434793047,0.994548748024,0.997092472877,0.997105343158
9,0.726718246937,0.694136559963,12,2,22,0,715.0,897.0,-10.0,-4.0,2.285357,0.291918,2.419994,0.887697,0.076446,0.960998202402,0.972915300597,0.979451911341,0.98316413285,0.985460792233
10,0.442184865475,0.433996260166,13,1,14,0,743.0,743.0,-38.0,-38.0,0.909938,0.179338,1.680806,1.285758,0.087908,0.961798017408,0.983903778199,0.987950984801,0.989587574933,0.991161027855
11,0.563524246216,0.552474737167,13,1,14,0,743.0,743.0,-23.0,-24.0,0.895548,0.190853,1.931947,0.670898,1.869133,0.956681487309,0.982425412262,0.983777982134,0.986244258446,0.990274349481
12,0.545750319958,0.511845588684,16,1,16,0,811.0,791.0,-39.0,-40.0,0.707657,0.265337,4.220499,0.631229,0.35254,0.843265115334,0.956490190467,0.961463789382,0.962771791108,0.973006245893
13,0.416053295135,0.416053295135,24,0,24,0,1000.0,1000.0,-42.0,-42.0,0.970124,0.172381,1.620876,0.765415,0.095701,0.869102962861,0.869821710206,0.959688698169,0.964802990507,0.966574574638
14,0.544448971748,0.540154278278,13,1,15,0,743.0,768.0,-26.0,-28.0,1.428621,0.234931,1.519831,0.733775,0.102475,0.984076530026,0.984515219326,0.984671486505,0.989805948173,0.991085295603
15,0.691822767258,0.691822767258,13,0,13,0,743.0,743.0,-18.0,-18.0,1.354388,0.404389,1.145213,1.035315,0.758051,0.860530558258,0.862507982761,0.881054059761,0.958905323275,0.963487285444
16,0.487843096256,0.487843096256,14,0,14,0,768.0,768.0,-30.0,-30.0,0.789678,0.144214,1.429946,0.307303,0.079892,0.974936038378,0.975017707032,0.976155615746,0.976712386514,0.987047060152
17,0.608905434608,0.608905434608,20,0,20,0,874.0,874.0,-39.0,-39.0,1.76066,0.276381,3.544031,0.528299,0.099325,0.98316413285,0.983502692813,0.984182479957,0.984827773907,0.991161027855
18,0.640600979328,0.640600979328,20,0,20,0,874.0,874.0,-53.0,-53.0,1.5319,0.452521,2.380135,1.044732,0.062546,0.967707274647,0.968869268412,0.970500683462,0.972385947087,0.985359191605
19,0.635437488556,0.633121788502,9,1,8,0,611.0,520.0,-23.0,-19.0,1.330895,0.397185,0.966286,0.815169,0.242851,0.975254827916,0.975686238762,0.976795009414,0.977711836565,0.987947589789
20,0.633027732372,0.633027732372,17,0,17,0,829.0,829.0,-27.0,-27.0,4.447659,0.295031,1.900534,0.539924,0.079985,0.957371690348,0.958250306002,0.960528949378,0.962371611537,0.981918368628
21,0.672509431839,0.672509431839,11,0,11,0,684.0,684.0,-19.0,-19.0,1.744453,0.45228,3.095981,1.376582,0.184301,0.978848613082,0.979489164001,0.979717031388,0.979952914832,0.988853943204
22,0.850111305714,0.850111305714,8,0,8,0,568.0,568.0,-3.0,-3.0,2.779606,0.510314,2.29939,1.119873,0.18998,0.980722152595,0.981986312454,0.982502938096,0.982686871173,0.988254558831
23,0.595280826092,0.595280826092,24,0,24,0,1000.0,1000.0,-56.0,-56.0,1.776924,0.372036,2.362959,1.04002,0.289872,0.874728251178,0.878314492782,0.888537703987,0.895773152868,0.962369190261
24,0.481163978577,0.481163978577,17,0,17,0,829.0,829.0,-45.0,-45.0,0.961771,0.148827,1.921354,0.330676,0.121969,0.979850079849,0.980216830364,0.983200682612,0.983632994995,0.983897560571
25,0.63621866703,0.63621866703,11,0,11,0,684.0,684.0,-24.0,-24.0,1.919588,0.448375,1.92839,0.857951,0.469449,0.851970443297,0.854691684853,0.867849110996,0.875266777267,0.881919366787
26,0.458213090897,0.458213090897,19,0,19,0,861.0,861.0,-37.0,-37.0,2.02083,0.250638,0.601388,1.501572,0.127139,0.87112188904,0.872759640183,0.877577273488,0.883599463371,0.889263728433
27,0.426292717457,0.426292717457,24,0,24,0,1000.0,1000.0,-29.0,-29.0,2.335522,0.269537,1.277572,0.616906,0.129193,0.979673928784,0.980230128011,0.980408192073,0.981109003924,0.981391436795
28,0.61929911375,0.61929911375,20,0,20,0,874.0,874.0,-45.0,-45.0,5.010718,0.333141,1.826064,11.133562,0.311255,0.960473962558,0.960996809158,0.961830016663,0.962651584578,0.962987630513
29,0.714023530483,0.714023530483,11,0,11,0,684.0,684.0,-16.0,-16.0,5.413436,0.397715,2.118895,0.435554,0.085201,0.980025193344,0.981096738086,0.981096738086,0.981582561104,0.982109301524
30,0.584729909897,0.584729909897,12,0,12,0,715.0,715.0,-24.0,-24.0,2.616815,0.822072,2.78994,1.322199,0.140873,0.982173797057,0.98268327823,0.982864676318,0.982864676318,0.983052546717
31,0.737765073776,0.737765073776,12,0,12,0,715.0,715.0,-15.0,-15.0,3.192208,0.707653,5.118715,1.169812,0.10999,0.985537578312,0.985924081318,0.986061807658,0.986061807658,0.986204514327
32,0.746757805347,0.746757805347,14,0,14,0,768.0,768.0,-8.0,-8.0,2.861803,0.514241,3.1786,0.70919,0.147228,0.842651977437,0.846557389068,0.852151123233,0.860827359717,0.869647068634
33,0.416063308716,0.416063308716,17,0,17,0,861.0,861.0,-46.0,-46.0,5.619306,0.196509,1.428449,0.30049,0.154435,0.979585629089,0.979736534571,0.97983204518,0.980111224566,0.980479887631
34,0.679407119751,0.679407119751,12,0,12,0,715.0,715.0,-23.0,-23.0,2.136495,0.392474,2.300851,1.258946,0.227741,0.990417105003,0.990643957091,0.990724882332,0.990724882332,0.990724882332
35,0.616226792336,0.616226792336,10,0,10,0,649.0,649.0,-16.0,-16.0,2.510244,0.370611,1.22108,0.594145,0.152069,0.981134527665,0.981142360314,0.981313995282,0.981622737721,0.982094272369
36,0.595129370689,0.595129370689,16,0,16,0,811.0,811.0,-14.0,-14.0,3.002428,0.232923,0.750839,0.306934,0.870651,0.979275336087,0.979898558264,0.980120286355,0.980120286355,0.980120286355
37,0.871441483498,0.871441483498,7,0,7,0,520.0,520.0,-3.0,-3.0,3.385424,0.705258,1.053995,1.144943,0.099858,0.993803643218,0.993934447593,0.9939811411,0.9939811411,0.9939811411
38,0.827088475227,0.827088475227,7,0,7,0,520.0,520.0,-8.0,-8.0,5.208741,0.447519,2.219936,0.484398,0.399983,0.963106596473,0.96316794939,0.965376598879,0.966200073642,0.967096157896
39,0.551737546921,0.551737546921,14,0,14,0,768.0,768.0,-34.0,-34.0,7.189398,0.632761,2.439836,1.247985,0.387383,0.97475876829,0.97482118048,0.975387311716,0.975694196993,0.976528730009
40,0.47467815876,0.47467815876,12,0,12,0,715.0,715.0,-22.0,-22.0,13.096127,0.40792,0.734478,0.619563,0.987146,0.96522285665,0.965288694348,0.966028640686,0.966554362124,0.967762175307
41,0.515403211117,0.515403211117,24,0,24,0,1000.0,1000.0,-67.0,-67.0,3.343808,0.501826,1.100884,1.005095,0.107716,0.972337194099,0.972635321173,0.974277027488,0.974277027488,0.975018184258
42,0.64905411005,0.64905411005,14,0,14,0,811.0,811.0,-5.0,-5.0,7.030385,0.267954,1.192312,0.604949,0.821252,0.859018054872,0.85935424325,0.860886710182,0.866387933671,0.873231943899
43,0.48720279336,0.48720279336,11,0,11,0,743.0,743.0,-40.0,-40.0,3.039385,0.333877,1.096464,0.536194,0.176499,0.987268944179,0.987273733414,0.987377924884,0.987565196867,0.987800705728
44,0.683323740959,0.672691047192,12,1,13,0,715.0,715.0,-17.0,-15.0,15.381561,0.925865,3.291061,0.929286,0.704074,0.964821281968,0.964883802977,0.964923597902,0.965761779461,0.966435347133
45,0.711431860924,0.701030790806,12,1,13,0,715.0,715.0,-30.0,-31.0,2.131967,0.459214,1.622065,0.799688,0.11332,0.969804695025,0.969932503772,0.970854223804,0.971155305638,0.972235183951
46,0.624508738518,0.610443174839,10,1,11,0,649.0,649.0,-13.0,-13.0,3.494768,0.39567,1.975649,0.509801,0.440263,0.972336259033,0.972635334159,0.975044062362,0.975349372291,0.975596041609
47,0.624532580376,0.624532580376,12,0,12,0,715.0,715.0,-28.0,-28.0,9.270897,0.584753,4.419935,0.78642,0.247893,0.976390220061,0.977133429883,0.977397640564,0.977397640564,0.977397640564
48,0.571108162403,0.571108162403,11,0,11,0,684.0,684.0,-17.0,-17.0,5.060121,0.586431,1.812727,0.411851,3.915462,0.991508687875,0.991703151547,0.991772538527,0.991772538527,0.991772538527
49,0.561976313591,0.561976313591,24,0,24,0,1000.0,1000.0,-5.0,-5.0,5.307738,0.316708,1.342227,0.790734,0.11854,0.845614189431,0.845647826734,0.849136442142,0.854713297671,0.861578936094
50,0.430775612593,0.430775612593,14,0,14,0,768.0,768.0,-49.0,-49.0,2.534848,0.250971,0.906051,0.342637,0.116506,0.97544027842,0.975726107778,0.975871387924,0.975961896244,0.976163010918
51,0.777855753899,0.777855753899,6,0,6,0,467.0,467.0,-9.0,-9.0,2.340768,0.486189,2.146281,0.576776,0.122631,0.994443817636,0.997692882707,1.0,1.0,1.0
52,0.749864518642,0.749864518642,6,0,6,0,467.0,467.0,-7.0,-7.0,4.431039,0.640599,3.469998,0.984215,0.28637,0.983733165832,0.984184396462,0.984345117459,0.984345117459,0.984345117459
53,0.96133595705,0.941954195499,1,1,2,1,100.0,100.0,-0.0,-0.0,7.111673,1.052006,2.125961,0.67966,0.122788,0.853417883242,0.853481530916,0.856115645293,0.856561089045,0.861785424185
54,0.481932759285,0.481932759285,16,0,16,0,811.0,811.0,-34.0,-34.0,5.21727,0.249221,1.32958,0.57943,0.298494,0.964074336689,0.964234419644,0.96460402821,0.965390357899,0.965677804205
55,0.70905983448,0.70905983448,13,0,13,0,743.0,743.0,-15.0,-15.0,3.779812,0.430862,1.897439,1.272137,0.835783,0.985119330159,0.985520575351,0.98566354061,0.98566354061,0.98566354061
56,0.616973817348,0.616973817348,15,0,15,0,829.0,829.0,-11.0,-11.0,5.666058,0.543053,0.764474,0.651895,0.209032,0.956849936366,0.957039471823,0.957241732136,0.957525217802,0.958153177083
57,0.601962447166,0.601962447166,20,0,20,0,874.0,874.0,-16.0,-16.0,11.532922,0.701441,2.311015,1.027342,0.467599,0.976651426411,0.976743221994,0.976951889377,0.977404339762,0.977560278832
58,0.681386709213,0.681386709213,14,0,14,0,768.0,768.0,-12.0,-12.0,5.709585,0.91433,1.309461,1.219964,1.060033,0.985498882243,0.985623998157,0.985753193014,0.986168156914,0.98631673564
59,0.668110787868,0.668110787868,16,0,16,0,811.0,811.0,-23.0,-23.0,14.985926,1.241586,4.083688,1.772521,0.619887,0.971581336273,0.97180931266,0.971955226089,0.972090218238,0.972389957114
60,0.655519008636,0.655519008636,11,0,11,0,684.0,684.0,-19.0,-19.0,13.053237,0.379878,1.563801,0.68981,0.969999,0.996101330884,0.997827880568,0.998196557325,0.998215863029,0.998222181708
61,0.7797986269,0.842695713043,9,2,2,2,611.0,1.0,-11.0,-10.0,5.600907,0.587508,2.99739,1.889826,0.137826,0.864870342872,0.865329349563,0.866061228755,0.867286606111,0.871529790538
62,0.497952103615,0.497952103615,11,0,11,0,684.0,684.0,-34.0,-34.0,5.950494,0.28952,1.227558,0.324333,0.135608,0.860800421988,0.863227090639,0.86611893658,0.868681109444,0.872325794178
63,0.453368484974,0.453368484974,17,0,17,0,886.0,886.0,-34.0,-34.0,11.090129,0.453774,0.820397,0.539995,1.660347,0.989322581073,0.98958318392,0.989676127311,0.989676127311,0.989676127311
64,0.87969827652,0.87969827652,5,0,5,0,408.0,408.0,-3.0,-3.0,7.320241,0.618837,2.35991,1.138591,0.299926,0.956926062604,0.95721893361,0.95744669005,0.957706643464,0.958282692488
65,0.731025099754,0.731025099754,9,0,9,0,611.0,611.0,-16.0,-16.0,8.435087,0.837015,3.137517,0.453944,0.144913,0.953626527571,0.954709971403,0.955156494313,0.955288807657,0.95558262051
66,0.454937011003,0.454937011003,10,0,10,0,649.0,649.0,-41.0,-41.0,5.224271,0.610961,0.89215,0.520277,0.214359,0.861304234385,0.861838066705,0.861956936789,0.863833921602,0.867907097206
67,0.440409690142,0.440409690142,20,0,20,0,1000.0,1000.0,-33.0,-33.0,7.495773,0.483857,0.594679,0.597503,0.144639,0.986393477636,0.991364528238,0.991428573434,0.991428573434,0.991494746674
68,0.682321488857,0.682321488857,9,0,9,0,611.0,611.0,-7.0,-7.0,3.369997,0.573877,1.10994,0.472015,0.24561,0.979010956239,0.979010956239,0.979644897248,0.979870423007,0.979870423007
69,0.7447463274,0.7447463274,8,0,8,0,568.0,568.0,-16.0,-16.0,8.164553,0.686698,0.949436,0.777943,0.249039,0.990024387063,0.991508687875,0.991571377387,0.991571377387,0.991636150782
70,0.583318054676,0.583318054676,13,0,13,0,743.0,743.0,-30.0,-30.0,6.553517,1.224561,3.927043,1.324598,0.398437,0.862524235765,0.865264916176,0.866166697133,0.867788372562,0.873224964335
71,0.511186242104,0.511186242104,9,0,9,0,611.0,611.0,-35.0,-35.0,11.678077,0.463684,1.081611,0.49397,0.259879,0.825082099489,0.825844673958,0.826403161185,0.828643704376,0.834661790335
72,0.407211720943,0.407211720943,15,0,15,0,791.0,791.0,-51.0,-51.0,10.418347,0.373695,0.989961,0.212218,0.149414,0.85582593808,0.864726368354,0.865163529935,0.867543339128,0.869954507545
73,0.478825479746,0.478825479746,16,0,16,0,811.0,811.0,-35.0,-35.0,3.107688,0.294623,1.860863,0.549509,0.259893,0.97842389217,0.97859165184,0.979609771605,0.981337684007,0.982163111789
74,0.698980033398,0.668579697609,11,1,10,0,684.0,611.0,-10.0,-11.0,10.828475,0.829803,0.958327,0.534125,0.155152,0.973765241884,0.975905451055,0.976184432711,0.976326182017,0.976412821353
75,0.572283029556,0.572283029556,20,0,20,0,874.0,874.0,-33.0,-33.0,5.171005,1.366458,2.145398,0.880525,0.163317,0.85508469613,0.866967612905,0.867082431654,0.869410001264,0.870506492349
76,0.487137615681,0.487137615681,13,0,13,0,743.0,743.0,-38.0,-38.0,5.691716,0.361795,0.555142,0.533941,0.278428,0.986319351578,0.989188784024,0.991437278872,0.991500638981,0.991500638981
77,0.62843734026,0.635257542133,9,1,6,1,611.0,408.0,-13.0,-14.0,11.161875,0.892114,1.147809,0.362104,0.791395,0.853516354335,0.865264916176,0.865417851262,0.867788372562,0.869048184637
78,0.447249919176,0.447249919176,20,0,20,0,874.0,874.0,-38.0,-38.0,15.038234,0.579428,1.370847,0.289924,0.960635,0.965695585691,0.968443507483,0.968611692422,0.968755697092,0.968931391989
79,0.555333793163,0.555333793163,16,0,16,0,811.0,811.0,-37.0,-37.0,12.703559,0.948568,1.930951,0.779914,0.22259,0.993856157528,0.99389787038,0.99389787038,0.993940978978,0.993940978978
80,0.766219317913,0.766219317913,13,0,13,0,743.0,743.0,-10.0,-10.0,5.840181,0.807616,3.214957,1.300754,0.169364,0.968160374473,0.969794119115,0.96980836293,0.970084539604,0.970125293568
81,0.698062360287,0.698062360287,8,0,8,0,568.0,568.0,-5.0,-5.0,6.842124,0.782761,2.531083,0.618709,0.903902,0.981505497,0.982314274629,0.982321495809,0.982458809045,0.982479502436
82,0.70089495182,0.70089495182,12,0,12,0,715.0,715.0,-5.0,-5.0,7.624926,0.586658,2.130257,0.469854,0.252364,0.95029219673,0.95326132439,0.95328627718,0.95378485537,0.953856082813
83,0.587371885777,0.587371885777,8,0,8,0,568.0,568.0,-11.0,-11.0,7.877573,0.551069,1.078409,0.256135,0.820305,0.979152905519,0.979355701239,0.979355701239,0.979564952029,0.979564952029
84,0.737067580223,0.737067580223,7,0,7,0,520.0,520.0,-6.0,-6.0,5.107063,0.627607,2.409139,0.360606,0.773148,0.825858664031,0.844189572663,0.844336454426,0.847148439842,0.8473055193
85,0.423596322536,0.423596322536,17,0,17,0,829.0,829.0,-43.0,-43.0,3.871546,0.320313,1.192864,0.252975,0.692002,0.987271895998,0.987777287745,0.987781840947,0.987820969588,0.987867786403
86,0.628743469715,0.628743469715,17,0,17,0,829.0,829.0,-34.0,-34.0,9.929598,1.499892,1.882658,0.991189,0.736551,0.947288176953,0.951591751989,0.951668141117,0.951698968202,0.951746131155
87,0.691317081451,0.691317081451,9,0,9,0,611.0,611.0,-10.0,-10.0,10.355525,0.422958,0.620854,0.513606,0.199904,0.958351698676,0.960687930929,0.960707904496,0.960887832086,0.961101430415
88,0.658427715302,0.658427715302,9,0,9,0,611.0,611.0,-17.0,-17.0,7.995318,0.801869,1.591004,0.423615,0.304125,0.822979110715,0.835183596386,0.841224348317,0.841689427748,0.84268878889
89,0.463297277689,0.463297277689,11,0,11,0,684.0,684.0,-43.0,-43.0,6.708836,0.588567,1.139938,0.639893,0.290278,0.986696820928,0.987183094302,0.987230844056,0.98723565109,0.987276992947
90,0.687118470669,0.687118470669,10,0,10,0,649.0,649.0,-13.0,-13.0,14.158883,1.059911,1.072621,4.186818,0.30495,0.847632144077,0.858088134159,0.858860923083,0.859161089899,0.860997281425
91,0.50225508213,0.50225508213,12,0,12,0,715.0,715.0,-34.0,-34.0,17.554223,0.58691,1.133275,0.243621,0.307637,0.970147944956,0.97084344168,0.970862911639,0.970937919233,0.971206192651
92,0.641373872757,0.641373872757,21,0,21,0,886.0,886.0,-15.0,-15.0,9.137592,0.764573,3.019855,5.439893,0.332058,0.967699624561,0.971049242221,0.97150272401,0.97150272401,0.972133473501
93,0.473366349936,0.473366349936,11,0,11,0,684.0,684.0,-8.0,-8.0,11.184814,0.593482,2.118602,0.464316,0.189847,0.840077021179,0.855550927842,0.856916425531,0.857134319452,0.858009713892
94,0.512640595436,0.512640595436,12,0,12,0,715.0,715.0,-31.0,-31.0,4.694763,0.379966,1.103302,0.269788,0.497835,0.977336743786,0.979666376781,0.979862474743,0.979862474743,0.979862474743
95,0.744333326817,0.744333326817,6,0,6,0,568.0,568.0,-9.0,-9.0,8.435183,0.943241,1.44367,0.745912,0.326839,0.96683404208,0.969571109067,0.969594704053,0.969747977888,0.969819328241
96,0.575192809105,0.575192809105,10,0,10,0,649.0,649.0,-16.0,-16.0,18.606469,0.828005,1.384089,0.538054,10.716656,0.969997535413,0.973496467764,0.974102839486,0.976419397515,0.976419397515
97,0.814669668674,0.814669668674,7,0,7,0,611.0,611.0,-4.0,-4.0,11.907389,1.281591,1.149594,1.963366,0.323318,0.974578198942,0.974843692243,0.974843692243,0.974843692243,0.975117476147
98,0.941047072411,0.915613353252,2,1,3,0,190.0,190.0,-0.0,-0.0,5.536593,0.493806,0.640854,0.291674,0.199424,0.978200815023,0.98046147521,0.98046147521,0.980839153812,0.980839153812
99,0.615287840366,0.615287840366,13,0,13,0,743.0,743.0,-17.0,-17.0,5.013035,0.711107,1.752769,1.03595,0.628496,0.976581294007,0.979064443881,0.979064443881,0.979478846979,0.979478846979
100,0.737831830978,0.737831830978,10,0,10,0,649.0,649.0,-11.0,-11.0,8.766564,1.419733,1.783776,1.197949,1.917376,0.846248359683,0.853688865424,0.85476734341,0.857351388338,0.859598204902
101,0.47335845232,0.47335845232,14,0,14,0,768.0,768.0,-34.0,-34.0,10.234411,0.680221,1.268524,0.524061,0.4841,0.968866898034,0.96888964066,0.969083332408,0.969095512984,0.971707354454
102,0.615090489388,0.608459770679,10,1,12,0,649.0,684.0,-16.0,-16.0,8.953286,0.736256,1.390876,0.549907,1.539475,0.958520242595,0.960638284683,0.96084376387,0.9608636357,0.961042590714
103,0.619191408157,0.619191408157,11,0,11,0,684.0,684.0,-15.0,-15.0,7.397525,0.658012,0.685942,0.627586,0.332506,0.975648239907,0.977484176671,0.977503206196,0.977605257931,0.97765469907
104,0.712988555431,0.712988555431,10,0,10,0,649.0,649.0,-18.0,-18.0,11.987423,1.496475,1.498904,0.604953,0.350423,0.990201482564,0.993135051102,0.993658655277,0.993658655277,0.993746895512
105,0.831967413425,0.842830002308,7,1,3,0,520.0,190.0,-3.0,-10.0,17.265134,0.858837,2.191875,0.429218,1.41933,0.839608979742,0.855778715435,0.857182104729,0.857478566992,0.858155230306
106,0.457228541374,0.457228541374,20,0,20,0,874.0,874.0,-30.0,-30.0,21.868889,0.382964,1.618385,0.420027,1.116913,0.978683388159,0.978892369468,0.978892369468,0.978892369468,0.978892369468
107,0.73935520649,0.73935520649,13,0,13,0,743.0,743.0,-11.0,-11.0,20.653715,1.180757,2.638639,1.128307,0.318526,0.985119330159,0.985248769495,0.985248769495,0.985248769495,0.985248769495
108,0.587541878223,0.587541878223,10,0,10,0,649.0,649.0,-12.0,-12.0,5.679148,1.031041,2.408095,0.629257,0.360715,0.952823460351,0.955850753709,0.956124151522,0.956211094735,0.956261360631
109,0.642131328583,0.642131328583,11,0,11,0,743.0,743.0,-12.0,-12.0,10.992452,0.948688,1.565645,0.739781,0.62333,0.975527645505,0.977110761725,0.977210556034,0.977245726336,0.977245905204
110,0.750762999058,0.750762999058,3,0,3,0,271.0,271.0,-11.0,-11.0,6.148672,0.575462,1.029164,0.323686,0.212048,0.832062598585,0.849237735809,0.850726966538,0.851022821635,0.8517954163
111,0.406765520573,0.406765520573,24,0,24,0,1000.0,1000.0,-44.0,-44.0,4.91256,0.42842,1.260813,0.306231,1.218022,0.83083123787,0.845769359963,0.84714477789,0.847150624427,0.848720733156
112,0.472024857998,0.472024857998,13,0,13,0,743.0,743.0,-45.0,-45.0,8.326047,0.681306,0.597019,0.609863,1.66454,0.951450734054,0.953150027908,0.953254453317,0.953350850921,0.953787287148
113,0.613178431988,0.613178431988,9,0,9,0,611.0,611.0,-19.0,-19.0,20.659254,0.951014,0.767864,0.789194,0.219144,0.975850543858,0.97609806302,0.97609806302,0.97609806302,0.97609806302
114,0.729756116867,0.729756116867,5,0,5,0,408.0,408.0,-12.0,-12.0,8.200713,0.626877,0.788876,0.630582,0.473666,0.849048998909,0.859598204902,0.860405164534,0.86066927811,0.862429521149
115,0.487614989281,0.487614989281,15,0,15,0,791.0,791.0,-35.0,-35.0,14.337737,0.62441,0.694638,0.63765,1.189898,0.834661790335,0.850558455003,0.851970443297,0.852151123233,0.853191206958
116,0.501028597355,0.501028597355,14,0,14,0,768.0,768.0,-36.0,-36.0,10.421888,0.477684,1.419924,0.423732,0.99041,0.96712511713,0.967145928946,0.967253365602,0.967323906969,0.96765586662
117,0.764111340046,0.764111340046,6,0,6,0,467.0,467.0,-5.0,-5.0,7.185747,0.592529,0.62017,0.34028,0.223381,0.845010880217,0.861464006857,0.8628581494,0.863275591698,0.8635716825
118,0.469116955996,0.469116955996,10,0,10,0,649.0,649.0,-32.0,-32.0,15.781253,0.888828,1.359935,0.43193,0.376236,0.980152021913,0.980341849879,0.980341849879,0.980341849879,0.980341849879
119,0.694947242737,0.694947242737,10,0,10,0,649.0,649.0,-14.0,-14.0,8.062514,1.058743,1.630168,1.134557,0.672542,0.820919892483,0.840226990846,0.841876239524,0.842244501684,0.842970534666
120,0.501669049263,0.501669049263,11,0,11,0,684.0,684.0,-33.0,-33.0,13.257773,0.453,1.040004,0.420485,0.597848,0.985301862647,0.985429217442,0.985429217442,0.985429217442,0.985429217442
121,0.808843672276,0.808843672276,6,0,6,0,568.0,568.0,-9.0,-9.0,8.197379,1.061981,3.288882,1.035931,0.390093,0.991364528238,0.991428573434,0.991428573434,0.991428573434,0.991428573434
122,0.569496035576,0.569496035576,12,0,12,0,715.0,715.0,-21.0,-21.0,11.292346,1.111943,2.199154,0.778014,0.37449,0.956349925722,0.956624920642,0.956695110378,0.957031153725,0.957198145995
123,0.550923526287,0.550923526287,15,0,15,0,791.0,791.0,-20.0,-20.0,11.554047,1.03688,1.821086,0.402074,1.309696,0.987823023362,0.988723826889,0.988892621788,0.988892621788,0.989072372657
124,0.714896082878,0.714896082878,15,0,15,0,791.0,791.0,-9.0,-9.0,13.41596,1.48592,3.06997,1.780361,0.241955,0.83083123787,0.845769359963,0.846638346617,0.84714477789,0.847150624427
125,0.397160828114,0.397160828114,24,0,24,0,1000.0,1000.0,-45.0,-45.0,13.10788,0.464283,0.549556,0.319882,0.238588,0.963446441581,0.965560356028,0.96575087931,0.96595527094,0.966023764112
126,0.682285368443,0.682285368443,10,0,10,0,649.0,649.0,-9.0,-9.0,11.64886,1.158966,1.708505,0.599881,0.243749,0.980944933248,0.981936996111,0.98209680439,0.98216844554,0.982194841479
127,0.535387575626,0.535387575626,19,0,19,0,861.0,861.0,-39.0,-39.0,8.67137,1.341009,3.759969,1.589887,0.420382,0.961396837909,0.962391174873,0.962420634798,0.962524723158,0.962899294643
128,0.680120885372,0.680120885372,7,0,7,0,520.0,520.0,-13.0,-13.0,14.222452,1.065089,1.419972,0.310364,0.419112,0.85408695064,0.865687214223,0.866587607043,0.866744534089,0.866789365538
129,0.482630878687,0.482630878687,13,0,13,0,743.0,743.0,-28.0,-28.0,7.679483,0.50384,1.369861,0.552427,0.620008,0.963568182392,0.964835692903,0.96492948301,0.964979101639,0.965166281339
130,0.62798333168,0.62798333168,13,0,13,0,743.0,743.0,-6.0,-6.0,7.738733,0.729386,0.906369,0.503985,0.442026,0.959683336401,0.960740754054,0.960772427239,0.960882449227,0.961278874597
131,0.659232318401,0.659232318401,6,0,6,0,467.0,467.0,-17.0,-17.0,23.577826,0.645066,0.700635,0.47603,0.944033,0.807316556847,0.824465456569,0.825923893943,0.826034658657,0.826073998522
132,0.397705286741,0.397705286741,14,0,14,0,768.0,768.0,-55.0,-44.0,25.340032,0.804522,0.585524,0.23001,0.40999,0.962168427966,0.970283717552,0.970616010844,0.971620003306,0.971886196214
133,0.698551297188,0.698551297188,7,0,7,0,520.0,520.0,-7.0,-7.0,19.783401,0.550908,0.572601,0.304227,0.418217,0.851589505197,0.855457206658,0.865762729102,0.866223589852,0.867494568792
134,0.484513908625,0.484513908625,20,0,20,0,1000.0,1000.0,-46.0,-46.0,26.661269,0.883112,0.743192,0.505215,2.331029,0.961954100013,0.963785133501,0.964172377789,0.964235013057,0.964331893693
135,0.608140051365,0.608140051365,16,0,16,0,811.0,811.0,-28.0,-28.0,11.953403,0.824622,2.41344,1.147448,1.265269,0.958852757762,0.959025248184,0.960947968944,0.96102444729,0.961151266085
136,0.640277385712,0.640277385712,9,0,9,0,611.0,611.0,-16.0,-16.0,14.48252,0.727713,4.750641,0.712519,0.849634,0.824825713568,0.828987652743,0.842681866959,0.842992250333,0.844565507276
137,0.494638413191,0.494638413191,10,0,10,0,649.0,649.0,-32.0,-32.0,20.015838,0.870327,0.510555,0.368757,0.270563,0.825871822836,0.827619692248,0.841601177983,0.842764192287,0.842949653148
138,0.455672442913,0.455672442913,12,0,12,0,715.0,715.0,-36.0,-36.0,9.419866,0.51901,1.250735,0.25068,1.778025,0.816825577443,0.817577088521,0.833839486114,0.834720892462,0.835393390259
139,0.453359007835,0.453359007835,9,0,9,0,611.0,611.0,-46.0,-46.0,17.334827,0.931709,1.0825,0.238671,0.404679,0.973266640727,0.973847902357,0.9744167636,0.974670967596,0.97479956832
140,0.669371426105,0.669371426105,13,0,13,0,791.0,791.0,-17.0,-17.0,25.609649,1.725252,2.919956,0.699774,0.478566,0.969641421714,0.971221444738,0.971221444738,0.971807332915,0.972113354838
141,0.629190266132,0.629190266132,20,0,20,0,874.0,874.0,-19.0,-19.0,21.975987,0.743435,5.553481,1.282909,0.970726,0.967683291674,0.974279952152,0.977440114266,0.97910568987,0.979556717886
142,0.97311258316,0.925643622875,1,2,3,0,100.0,100.0,-0.0,-0.0,27.302296,1.216435,1.193383,0.317985,2.027738,0.990992628137,0.991316362231,0.991316362231,0.991437278872,0.991500638981
143,0.692550480366,0.692550480366,14,0,14,0,768.0,768.0,-20.0,-20.0,21.090647,0.49391,1.148273,0.898989,0.295378,0.963723264017,0.965485863308,0.967691870126,0.968009893692,0.968250028591
144,0.537320315838,0.537320315838,10,0,10,0,649.0,649.0,-33.0,-33.0,20.810113,1.103385,0.753365,0.636312,0.989019,0.825844673958,0.825923893943,0.835402659171,0.841224348317,0.842244501684
145,0.441042691469,0.441042691469,22,0,22,0,897.0,897.0,-36.0,-33.0,11.414425,0.905364,0.608769,0.309885,0.519993,0.831121775625,0.832574755311,0.84042695151,0.84609779382,0.847141980368
146,0.413125813007,0.413125813007,21,0,21,0,886.0,886.0,-59.0,-59.0,16.193461,0.799325,0.574414,0.274635,0.335707,0.959359344501,0.960913979982,0.961800647035,0.962003954002,0.962416864955
147,0.564812541008,0.564812541008,24,0,24,0,1000.0,1000.0,-39.0,-39.0,9.989059,0.749229,0.855464,0.87537,1.764815,0.969858535425,0.969969566042,0.970744598571,0.971243520197,0.97129518537
148,0.691222071648,0.691222071648,11,0,11,0,684.0,684.0,-13.0,-13.0,25.387856,0.727692,1.731172,0.400704,1.125463,0.983533326498,0.984233781506,0.984233781506,0.984494817718,0.984494817718
149,0.769099116325,0.769099116325,10,0,10,0,649.0,649.0,-6.0,-6.0,9.560352,1.427161,1.372802,0.522644,0.335948,0.828881035174,0.832070174481,0.840554468064,0.842891279397,0.845881603572
150,0.4431668818,0.4431668818,10,0,10,0,715.0,715.0,-40.0,-40.0,16.514695,0.535291,0.965265,0.51982,1.418161,0.831121775625,0.832574755311,0.84042695151,0.84609779382,0.847141980368
151,0.413626372814,0.413626372814,21,0,21,0,886.0,886.0,-51.0,-51.0,11.897734,0.513444,1.270498,0.507775,0.509976,0.97802337878,0.979949074484,0.980308126002,0.980308126002,0.980308126002
152,0.755438923836,0.755438923836,8,0,8,0,568.0,568.0,-5.0,-5.0,20.729136,1.030944,0.60282,0.317305,1.629722,0.986926014881,0.988206343307,0.988908705938,0.989071449578,0.989233584138
153,0.852276861668,0.884087860584,4,1,2,1,343.0,100.0,-5.0,-9.0,13.000356,1.988181,1.393399,1.173561,0.517465,0.963080427509,0.964454760352,0.964842505656,0.964937773731,0.96521212405
154,0.552376925945,0.552376925945,19,0,19,0,886.0,886.0,-34.0,-34.0,27.395745,1.212958,1.876611,0.633403,0.604127,0.975848305024,0.975943331296,0.976160646038,0.977088143922,0.977164566673
155,0.687282562256,0.687282562256,13,0,13,0,743.0,743.0,-12.0,-12.0,20.627349,1.010671,2.37511,0.622499,6.456796,0.797151306899,0.797926133467,0.809261067856,0.816602718281,0.818156552874
156,0.423683345318,0.423683345318,10,0,10,0,649.0,649.0,-44.0,-44.0,13.506934,0.701997,0.719951,0.638697,0.379864,0.97571215464,0.975807895798,0.976026839688,0.976574796753,0.976953827954
157,0.601959884167,0.601959884167,15,0,15,0,791.0,791.0,-27.0,-27.0,14.143908,1.593872,1.384499,1.385573,1.669833,0.866743591598,0.870052210566,0.8716702824,0.877419843363,0.881053819293
158,0.445542037487,0.445542037487,24,0,24,0,1000.0,1000.0,-29.0,-29.0,28.874909,0.563807,0.605011,0.96286,1.485981,0.984026265002,0.985185551319,0.985263919622,0.985299443339,0.985537578312
159,0.593084275723,0.593084275723,15,0,15,0,791.0,791.0,-20.0,-20.0,13.822889,0.953842,1.120977,0.590279,0.328543,0.957878204003,0.958687255037,0.958860751274,0.960037759942,0.960793820044
160,0.637770056725,0.637770056725,11,0,11,0,684.0,684.0,-12.0,-12.0,22.654037,1.345317,0.828141,0.789904,0.520012,0.977596750247,0.978196385971,0.978655983614,0.978951093041,0.979006132694
161,0.700608491898,0.700608491898,12,0,12,0,715.0,715.0,-15.0,-15.0,15.128707,1.168926,1.41928,0.753096,0.987662,0.831558915092,0.838409892787,0.840082448581,0.847168270901,0.852507300325
162,0.509750664234,0.509750664234,14,0,14,0,768.0,768.0,-34.0,-34.0,31.086045,0.925692,1.264438,0.279078,3.104256,0.848372382247,0.849069940871,0.854446302058,0.860866189412,0.864082736455
163,0.515687286854,0.515687286854,15,0,15,0,791.0,791.0,-38.0,-38.0,31.463924,0.9951,1.362854,0.345068,3.291412,0.98526123554,0.988468851862,0.989234382456,0.989309722136,0.989467333459
164,0.73797339201,0.73797339201,11,0,11,0,684.0,684.0,-7.0,-7.0,29.058986,1.245048,1.340567,1.76232,5.116869,0.970144837796,0.970755418481,0.971202940156,0.971600460821,0.972125785698
165,0.62957918644,0.62957918644,13,0,13,0,743.0,743.0,-16.0,-16.0,21.496686,1.744569,2.751067,1.394597,0.555064,0.947979356023,0.95369889408,0.953938378462,0.954838632151,0.956061564922
166,0.593410730362,0.593410730362,8,0,8,0,568.0,568.0,-18.0,-18.0,10.729167,0.750614,0.715905,0.345698,0.531742,0.83581384401,0.837177289247,0.842620934083,0.849929369882,0.853772080351
167,0.475741833448,0.475741833448,17,0,17,0,829.0,829.0,-33.0,-33.0,43.504605,1.052024,1.160938,0.414849,0.36216,0.797065556792,0.806041130578,0.812645108545,0.818349734497,0.825454688053
168,0.471133649349,0.471133649349,15,0,15,0,791.0,791.0,-33.0,-33.0,36.266519,0.991345,1.148683,0.437518,0.559876,0.954558496859,0.955592859295,0.955628487901,0.956110185095,0.957047139664
169,0.583742380142,0.583742380142,10,0,10,0,649.0,649.0,-19.0,-19.0,23.455836,1.252802,2.094686,0.41019,0.452885,0.827036266054,0.827524701472,0.834428391348,0.838215940778,0.842171012817
170,0.519194066525,0.519194066525,13,0,13,0,743.0,743.0,-30.0,-30.0,42.004603,0.97711,1.116344,0.275481,1.338149,0.969196756808,0.969735100628,0.969846761693,0.970032298741,0.970625956921
171,0.672686040401,0.672686040401,10,0,10,0,649.0,649.0,-8.0,-8.0,12.927828,0.844324,1.652884,0.708645,0.580015,0.826062691881,0.831577747025,0.833339348164,0.834661790335,0.841943410183
172,0.473802030087,0.473802030087,18,0,18,0,846.0,846.0,-38.0,-38.0,23.637369,0.807424,0.687351,0.364225,0.619884,0.861080412355,0.862114334775,0.866405937526,0.868996408307,0.872117497405
173,0.385524302721,0.385524302721,18,0,18,0,846.0,846.0,-47.0,-47.0,17.746633,0.951495,1.002106,0.454397,1.659502,0.862013806897,0.865516880449,0.86719736024,0.868525382882,0.87325042483
174,0.54977452755,0.54977452755,11,0,11,0,684.0,684.0,-31.0,-31.0,12.337877,1.364486,1.280245,0.346134,0.343983,0.958211966691,0.958245759815,0.959248403022,0.959948522315,0.960274210858
175,0.573689758778,0.573689758778,10,0,10,0,649.0,649.0,-9.0,-9.0,27.946327,0.633138,0.98199,0.259274,0.353931,0.958787228881,0.959282241185,0.959713542646,0.960946046864,0.961108527671
176,0.562718153,0.562718153,8,0,8,0,568.0,568.0,-26.0,-26.0,15.481117,1.191747,0.698623,0.762397,0.58193,0.813588439961,0.818342857073,0.821699629778,0.823749918038,0.831012680676
177,0.501515388489,0.501515388489,12,0,12,0,715.0,715.0,-35.0,-35.0,24.127695,0.625814,0.578343,0.377118,1.20028,0.98622897755,0.989976867424,0.990170368422,0.990327793339,0.99068191615
178,0.653625428677,0.62842220068,12,1,11,0,768.0,649.0,-8.0,-8.0,16.91473,0.847051,1.819949,0.819878,0.362023,0.957878204003,0.958687255037,0.958860751274,0.959134154239,0.960037759942
179,0.569983065128,0.569983065128,15,0,15,0,791.0,791.0,-23.0,-23.0,16.222169,0.813999,1.733143,0.680744,0.759881,0.831768436312,0.837498985636,0.838678761642,0.839733116154,0.846948695416
180,0.543338477612,0.543338477612,10,0,10,0,649.0,649.0,-29.0,-29.0,21.02332,1.035424,0.294807,0.269081,0.354212,0.789648259632,0.797204378573,0.799162695711,0.803760718107,0.811730256345
181,0.448251128197,0.448251128197,10,0,10,0,649.0,649.0,-41.0,-41.0,25.963617,0.643057,1.139914,0.549908,0.359593,0.971577107016,0.971577107016,0.972323345404,0.972928302108,0.974281479122
182,0.70011985302,0.70011985302,7,0,7,0,520.0,520.0,-14.0,-14.0,16.585136,1.500703,1.788455,0.390824,0.752254,0.837105483699,0.837499049286,0.841110797348,0.843912764988,0.850525148798
183,0.475058138371,0.475058138371,22,0,22,0,1000.0,1000.0,-41.0,-41.0,8.815114,0.613199,1.160841,0.304723,0.401792,0.828133462663,0.83083123787,0.83309998031,0.835295399579,0.836833592338
184,0.472454577684,0.472454577684,18,0,18,0,846.0,846.0,-44.0,-44.0,24.193734,0.657525,1.36092,0.4648,0.364882,0.798457279913,0.80006973167,0.806015787061,0.809335504175,0.814875591401
185,0.456664383411,0.456664383411,9,0,9,0,611.0,611.0,-37.0,-37.0,13.444238,0.610059,0.477836,0.241387,1.339687,0.814688245375,0.817192406914,0.821588472888,0.822661928917,0.823287137845
186,0.450344204903,0.450344204903,14,0,14,0,768.0,768.0,-32.0,-32.0,10.387586,0.63468,0.658241,0.317029,2.045239,0.962666835726,0.962765200605,0.963812079479,0.964702087028,0.964767914698
187,0.671462059021,0.671462059021,6,0,6,0,467.0,467.0,-6.0,-6.0,15.629127,0.640206,0.461172,0.259916,1.057992,0.948675211228,0.948726534608,0.949585659882,0.949925539794,0.951077956743
188,0.61528390646,0.61528390646,12,0,12,0,715.0,715.0,-12.0,-12.0,16.793498,1.331239,0.739135,0.369716,0.443225,0.842905890875,0.842956666494,0.846883772102,0.849063640841,0.85445542358
189,0.448911607265,0.448911607265,16,0,16,0,811.0,811.0,-32.0,-32.0,12.981968,1.126661,0.752003,0.329839,3.15198,0.818861882217,0.821891820063,0.823803970853,0.82538100626,0.826620339835
190,0.43716737628,0.43716737628,14,0,14,0,768.0,768.0,-42.0,-42.0,14.776757,0.668928,1.072484,0.270743,0.372607,0.852459486111,0.85368614008,0.857996587651,0.858094391031,0.859321793718
191,0.454188734293,0.454188734293,20,0,20,0,874.0,874.0,-32.0,-32.0,17.17785,1.092751,0.670077,0.472962,0.370877,0.981941645671,0.981991732594,0.982152231938,0.982449065516,0.982494034551
192,0.770826280117,0.770826280117,8,0,8,0,568.0,568.0,-12.0,-12.0,10.274612,1.084817,2.226485,0.454845,0.377793,0.842457191188,0.842746053434,0.846920654989,0.84860682309,0.853014681704
193,0.541423082352,0.541423082352,15,0,15,0,829.0,829.0,-23.0,-23.0,16.635028,1.178825,1.319879,0.445462,0.90813,0.840112027949,0.842582862742,0.844547536952,0.845880774857,0.846547165958
194,0.396625697613,0.396625697613,17,0,17,0,829.0,829.0,-41.0,-41.0,31.40747,1.090439,0.593911,0.306764,0.389406,0.957533955185,0.957930349503,0.958351698676,0.958527241693,0.958573486083
195,0.59694904089,0.59694904089,14,0,14,0,768.0,768.0,-18.0,-18.0,22.781363,0.806102,2.099151,0.380334,0.67163,0.990711849617,0.990711849617,0.991295398886,0.991352875864,0.991352875864
196,0.923942029476,0.923942029476,2,0,2,0,190.0,190.0,-1.0,-1.0,19.329967,1.121808,1.391358,0.430131,1.609287,0.978942435898,0.979122152714,0.979122152714,0.980762157932,0.980922940477
197,0.975051164627,0.975051164627,1,0,1,0,100.0,100.0,-0.0,-0.0,18.44613,0.87471,0.679331,0.287035,0.53636,0.965601949967,0.965701751988,0.966390398986,0.966947186147,0.96716842968
198,0.569591224194,0.569591224194,24,0,24,0,1000.0,1000.0,-61.0,-61.0,21.773848,1.72592,1.142651,0.579822,0.381835,0.983549878533,0.983549878533,0.983913379358,0.984208778608,0.984872084221
199,0.6867582798,0.6867582798,9,0,9,0,611.0,611.0,-12.0,-12.0,23.246946,1.49009,1.248294,0.590813,0.457501,0.791185049855,0.794614264999,0.795733799618,0.796447892196,0.800876577493
200,0.378665685654,0.378665685654,12,0,12,0,715.0,715.0,-48.0,-48.0,17.759863,1.035207,0.54237,0.253482,0.400069,0.97528181815,0.97532125591,0.975395986345,0.975631656304,0.976071290845
201,0.615309178829,0.615309178829,11,0,11,0,684.0,684.0,-16.0,-16.0,30.68247,0.894,1.036349,0.347973,1.200237,0.828133462663,0.829113390158,0.83083123787,0.83309998031,0.834578665763
202,0.444174677134,0.444174677134,15,0,15,0,791.0,791.0,-37.0,-37.0,28.700112,0.745276,4.230951,0.389098,0.478412,0.969158579893,0.969158579893,0.969991413045,0.971906213633,0.972174330793
203,0.651618242264,0.651618242264,12,0,12,0,715.0,715.0,-9.0,-9.0,27.489168,1.012588,0.829943,0.466196,0.412823,0.963223742817,0.963314428721,0.963801592713,0.963898161043,0.964026656665
204,0.602718949318,0.602718949318,15,0,15,0,829.0,829.0,-16.0,-16.0,17.831188,0.763491,0.651207,1.978071,1.155008,0.983156986226,0.983156986226,0.983841973168,0.983841973168,0.984156806051
205,0.587131083012,0.587131083012,8,0,8,0,568.0,568.0,-21.0,-21.0,22.797655,1.40445,1.780355,0.412064,1.379263,0.984242525032,0.984242525032,0.984586406611,0.985381686385,0.985493611174
206,0.841876327991,0.841876327991,9,0,9,0,684.0,684.0,-1.0,-1.0,12.944887,1.297107,1.151577,0.519943,0.392599,0.821280590418,0.82134220274,0.823288181573,0.824786004505,0.824825713568
207,0.403056770563,0.403056770563,18,0,18,0,846.0,846.0,-53.0,-53.0,8.753547,0.660878,0.594733,0.271167,0.406626,0.839003182996,0.839283488778,0.842999480223,0.84517088824,0.845596018563
208,0.464469045401,0.464469045401,16,0,16,0,811.0,811.0,-30.0,-30.0,27.539018,0.672924,0.570391,0.302203,0.399806,0.842457191188,0.842746053434,0.846920654989,0.847163714549,0.84860682309
209,0.516076862812,0.516076862812,12,0,12,0,768.0,768.0,-30.0,-30.0,32.494678,0.695937,1.247653,0.289001,0.398476,0.811999849001,0.812353401331,0.815460269731,0.816397134661,0.818028535716
210,0.436408221722,0.436408221722,22,0,22,0,897.0,897.0,-43.0,-43.0,11.169457,0.644936,0.51217,0.516564,0.407485,0.846371696214,0.84689593062,0.850473093205,0.851050176294,0.852307736538
211,0.49434286356,0.49434286356,14,0,14,0,768.0,768.0,-26.0,-26.0,10.424794,0.74413,0.699293,0.368407,0.401604,0.962573489197,0.962834431435,0.962865815955,0.96298688781,0.963446064594
212,0.674461901188,0.674461901188,6,0,6,0,467.0,467.0,-17.0,-17.0,14.989599,0.867313,0.631604,0.336942,0.41472,0.831695659118,0.832729521023,0.835539423189,0.837704150445,0.838518191578
213,0.473091602325,0.473091602325,17,0,17,0,829.0,829.0,-38.0,-38.0,18.933108,0.70499,1.049919,0.265963,0.547777,0.947104230633,0.9471807774,0.948070165077,0.950720273274,0.951909213168
214,0.634175181389,0.634175181389,11,0,11,0,684.0,684.0,-11.0,-11.0,19.780927,0.826403,0.656385,6.727823,0.408774,0.821920286674,0.823963248743,0.824385194933,0.82940642084,0.829419423702
215,0.432198792696,0.432198792696,19,0,19,0,861.0,861.0,-42.0,-42.0,12.088383,0.746422,1.289583,0.420589,0.414765,0.952475145777,0.95260368293,0.953280679848,0.953424893336,0.953606001807
216,0.507083833218,0.507083833218,22,0,22,0,1000.0,1000.0,-50.0,-50.0,9.895859,1.050806,1.286457,0.62146,1.221935,0.836416586452,0.836714327767,0.83927898332,0.840077021179,0.841417342711
217,0.497485607862,0.497485607862,16,0,16,0,811.0,811.0,-35.0,-35.0,10.190824,0.669434,0.645202,0.279965,0.418883,0.969824743918,0.970037512564,0.970114154366,0.970643426651,0.971002483483
218,0.67273837328,0.67273837328,11,0,11,0,684.0,684.0,-12.0,-12.0,16.985995,1.039862,0.858961,0.483937,0.403612,0.982206480108,0.982235027157,0.98239856841,0.982545824683,0.982581110566
219,0.793228805065,0.793228805065,8,0,8,0,568.0,568.0,-10.0,-10.0,16.278246,1.161103,1.272835,1.705238,0.421846,0.990161124408,0.990161124408,0.990350174225,0.990788230836,0.99084998587
220,0.718670547009,0.718670547009,9,0,9,0,611.0,611.0,-9.0,-9.0,10.713387,1.119223,0.868572,0.447904,0.414374,0.86397321918,0.865484014972,0.86550711074,0.868922922984,0.869003977929
221,0.490047156811,0.490047156811,20,0,20,0,1000.0,1000.0,-33.0,-33.0,26.055592,1.221223,0.585467,0.308519,1.962703,0.987211533679,0.997443656702,0.997477840898,0.997497787048,0.997504344985
222,0.972765386105,0.951432824135,1,2,2,0,100.0,1.0,-0.0,-0.0,19.580288,1.564331,0.457496,0.444655,1.064379,0.825713231947,0.827674189425,0.828148604258,0.832960498644,0.833066241394
223,0.420625686646,0.420625686646,18,0,18,0,846.0,846.0,-37.0,-37.0,22.685675,0.713321,2.098816,0.297744,1.790274,0.83696208527,0.838833732274,0.839037292663,0.839995153137,0.843138173287
224,0.43722307682,0.43722307682,17,0,17,0,829.0,829.0,-41.0,-41.0,10.364332,0.718508,1.250869,0.274225,0.410781,0.984534601364,0.984534601364,0.984870299431,0.985646732348,0.985756014361
225,0.743954777718,0.743954777718,8,0,8,0,568.0,568.0,-6.0,-6.0,31.229103,1.057294,0.83073,0.630037,0.430537,0.947651524837,0.947704457048,0.948586927128,0.948737083232,0.948935847652
226,0.631674945354,0.631674945354,11,0,11,0,684.0,684.0,-15.0,-15.0,10.691919,1.031169,1.727094,0.366127,3.133764,0.972658739049,0.974964179054,0.975004312291,0.975080287633,0.975087649753
227,0.536111533642,0.536111533642,20,0,20,0,874.0,874.0,-32.0,-32.0,11.465254,0.800267,0.615759,0.294716,0.623299,0.81110763338,0.813112150341,0.813687138466,0.818159671872,0.819314449631
228,0.496438533068,0.496438533068,8,0,8,0,715.0,715.0,-40.0,-40.0,15.134847,0.756755,0.631959,0.312854,0.435127,0.967152508774,0.967279079778,0.967436600325,0.967737491163,0.967859539892
229,0.776075065136,0.776075065136,8,0,8,0,568.0,568.0,-15.0,-15.0,17.758216,1.032056,0.892901,0.43341,0.429504,0.955823555024,0.955823555024,0.95718440142,0.960294669506,0.960727971349
230,0.636964917183,0.636964917183,6,0,6,0,467.0,467.0,-17.0,-17.0,30.974961,1.099097,0.881574,0.472658,2.086763,0.966061341646,0.969451895753,0.969668002997,0.970283717552,0.970648247728
231,0.578109741211,0.578109741211,9,0,9,0,611.0,611.0,-18.0,-18.0,14.635567,1.112547,1.654013,0.476565,0.460299,0.969262390342,0.969318008847,0.969650742557,0.969945235267,0.970008556496
232,0.696435511112,0.696435511112,10,0,10,0,649.0,649.0,-19.0,-19.0,40.958929,1.722109,1.600274,0.716191,0.422401,0.990250492129,0.990250492129,0.990437392214,0.990870479383,0.990931535306
233,0.628874123096,0.628874123096,9,0,9,0,611.0,611.0,-17.0,-17.0,34.542394,1.055622,1.53004,0.329925,0.450565,0.980541172993,0.98090226612,0.980933386385,0.981112384336,0.981273298807
234,0.598683357239,0.598683357239,16,0,16,0,811.0,811.0,-24.0,-24.0,12.39014,1.859312,8.572052,0.923238,0.440131,0.980910870567,0.990224428477,0.997668556627,0.997698504734,0.997715989268
235,0.779643058777,0.806827843189,6,2,5,1,467.0,271.0,-8.0,-5.0,21.595726,1.385625,0.549214,0.436799,0.428186,0.980794095434,0.984219900219,0.986313984961,0.98649032567,0.986584678099
236,0.670803725719,0.67268037796,12,2,13,1,715.0,684.0,-17.0,-13.0,12.388334,1.59124,1.553052,0.739008,0.439559,0.861580364169,0.862616078595,0.864080697533,0.866503480448,0.86670399542
237,0.499154776335,0.499154776335,18,0,18,0,846.0,846.0,-35.0,-35.0,22.291222,0.758174,0.659202,0.332072,0.438739,0.85476888356,0.856377141832,0.856458422336,0.860062487976,0.860310722306
238,0.485363572836,0.485363572836,16,0,16,0,811.0,811.0,-35.0,-35.0,36.020951,0.783521,0.597601,0.332947,0.429614,0.978433734291,0.978546233396,0.978546233396,0.978664170829,0.979046745675
239,0.735772073269,0.735772073269,7,0,7,0,520.0,520.0,-12.0,-12.0,16.377916,1.180084,0.848247,0.419026,0.862488,0.996865528176,0.997060021122,0.997218329486,1.0,1.0
240,0.858759880066,0.832035839558,5,2,6,1,408.0,343.0,-1.0,-2.0,19.558546,0.969179,0.631006,0.323016,0.477034,0.983573280592,0.983573280592,0.98393611371,0.984775025075,0.984893066297
241,0.76637172699,0.76637172699,10,0,10,0,715.0,715.0,-9.0,-9.0,14.154539,1.521985,1.360694,0.711125,0.454396,0.964517831341,0.964810367722,0.964901270453,0.965649748499,0.9663158711
242,0.62442868948,0.62442868948,12,0,12,0,715.0,715.0,-20.0,-20.0,15.398878,1.096043,1.550413,0.428799,0.433717,0.953482023109,0.95369889408,0.953938378462,0.954155533869,0.954375520355
243,0.661265313625,0.661265313625,9,0,9,0,611.0,611.0,-15.0,-15.0,11.891977,1.635291,0.858855,0.359732,0.448129,0.978288334709,0.978288334709,0.978810217143,0.979233892448,0.980183694275
244,0.720060884953,0.720060884953,9,0,9,0,611.0,611.0,-7.0,-7.0,20.983597,1.057651,0.76238,0.389897,0.453579,0.838241537884,0.83880989508,0.840909501576,0.842287491444,0.843624301063
245,0.5324909091,0.5324909091,13,0,13,0,743.0,743.0,-37.0,-37.0,27.730547,0.761036,1.157582,0.2797,0.445906,0.945872089348,0.946266369599,0.946390061816,0.947236959846,0.947383144817
246,0.573930501938,0.573930501938,16,0,16,0,811.0,811.0,-38.0,-38.0,19.697422,1.246163,2.544017,0.61767,0.445771,0.864570464756,0.86482952319,0.866769800291,0.867459515665,0.868489322629
247,0.472567468882,0.472567468882,20,0,20,0,874.0,874.0,-46.0,-46.0,30.799886,0.787785,0.645867,0.36244,0.456469,0.839848250659,0.84069035667,0.843666022615,0.845254806285,0.846177504253
248,0.511952161789,0.511952161789,14,0,14,0,768.0,768.0,-27.0,-27.0,29.236664,0.999622,0.606473,0.355929,0.470095,0.817635792179,0.817641167509,0.821150246615,0.821313699063,0.822854920453
249,0.436256915331,0.436256915331,16,0,16,0,846.0,846.0,-40.0,-40.0,12.492443,0.772452,0.566672,0.280355,0.44973,0.955715888926,0.956008038522,0.956424678927,0.957434650116,0.958682493625
250,0.513666510582,0.513666510582,15,0,15,0,791.0,791.0,-31.0,-31.0,18.262954,1.18961,0.875423,0.607413,0.615386,0.94875012364,0.950222192958,0.950271131333,0.9510953605,0.951238842698
251,0.670396029949,0.670396029949,12,0,12,0,715.0,715.0,-7.0,-7.0,21.86995,0.831173,0.514008,0.227939,1.061762,0.964246660243,0.96433397646,0.964803883163,0.964896403742,0.965020188289
252,0.679780602455,0.679780602455,11,0,11,0,684.0,684.0,-19.0,-19.0,14.683523,1.102022,0.804508,0.34813,4.460968,0.997178963741,0.997218353443,0.997226063613,0.997256366936,0.997271204918
253,0.672845900059,0.685600280762,8,1,9,0,568.0,568.0,-15.0,-11.0,12.004116,1.248198,0.90859,1.090661,0.455063,0.953588861275,0.954024570712,0.954238310397,0.954473831217,0.954687607948
254,0.591848731041,0.591848731041,12,0,12,0,768.0,768.0,-13.0,-13.0,15.32258,1.044313,0.803431,0.41626,0.831673,0.838658167146,0.838684328136,0.841667941753,0.841768017855,0.843061994745
255,0.501247286797,0.501247286797,13,0,13,0,743.0,743.0,-31.0,-31.0,14.690591,0.824716,0.586704,0.284082,0.463255,0.835094287987,0.836854388921,0.837425953889,0.838018552986,0.841707585257
256,0.420114636421,0.420114636421,17,0,17,0,829.0,829.0,-36.0,-36.0,14.986268,0.798822,0.580039,0.273256,0.460343,0.972789975409,0.972850783662,0.973182781524,0.973244629129,0.973331190562
257,0.780214846134,0.780214846134,7,0,7,0,520.0,520.0,-12.0,-12.0,20.005774,1.360729,5.909958,0.631737,0.778976,0.978722421201,0.987707016447,0.988681768487,0.98881304484,0.988882048259
258,0.634974956512,0.634974956512,13,0,13,0,743.0,743.0,-11.0,-11.0,12.119252,0.897354,0.368557,0.259385,0.460696,0.962609114663,0.962701845002,0.96319944993,0.963298489988,0.963429841658
259,0.672892928123,0.672892928123,8,0,8,0,568.0,568.0,-10.0,-10.0,19.943402,1.27911,0.825427,2.608203,0.479058,0.982575347778,0.982575347778,0.982966950881,0.983285129335,0.983999376938
260,0.613718509674,0.613718509674,12,0,12,0,811.0,811.0,-17.0,-17.0,25.805161,1.01974,0.744219,0.338854,1.153899,0.973979281787,0.974751812706,0.974795574477,0.97505236956,0.975091478546
261,0.785196423531,0.785196423531,6,0,6,0,467.0,467.0,-5.0,-5.0,12.597341,1.026421,1.061031,0.313766,0.483409,0.956826058274,0.957007724335,0.957231098811,0.957661757682,0.957841540658
262,0.723819375038,0.723819375038,5,0,5,0,408.0,408.0,-10.0,-10.0,26.765498,1.176274,0.818254,0.548687,0.49503,0.984284999352,0.984284999352,0.984627687548,0.985420219162,0.985531758622
263,0.842608511448,0.842608511448,5,0,5,0,408.0,408.0,-8.0,-8.0,19.610204,1.719962,1.169194,0.594768,0.518743,0.99290494862,0.992991606644,0.994499545616,0.994998569785,0.995298416126
264,0.501428604126,0.475860118866,7,2,5,2,520.0,271.0,-1.0,-5.0,17.865307,1.297592,0.234705,0.139908,0.489277,0.866305234941,0.867595274899,0.86814053786,0.871195760387,0.871460465888
265,0.484253555536,0.484253555536,18,0,18,0,874.0,874.0,-30.0,-30.0,32.955329,0.830916,0.68349,0.489894,0.721519,0.797161030711,0.798960750707,0.800285472624,0.801949650199,0.803944388905
266,0.434316068888,0.434316068888,15,0,15,0,791.0,791.0,-39.0,-39.0,18.696904,0.783509,1.160434,0.283055,0.969317,0.84807280814,0.849392445206,0.850650269014,0.853910380382,0.853959967243
267,0.422046542168,0.422046542168,20,0,20,0,874.0,874.0,-39.0,-39.0,20.934001,0.886574,0.35353,0.38921,1.439302,0.982156051304,0.982184697064,0.98234882895,0.982496607925,0.982532006106
268,0.681021571159,0.681021571159,16,0,16,0,811.0,811.0,-24.0,-24.0,26.817322,1.208991,0.989873,4.860874,0.607354,0.852574530994,0.853460025413,0.855741835039,0.857582474312,0.8581810783
269,0.441072255373,0.441072255373,24,0,24,0,1000.0,1000.0,-39.0,-39.0,25.224241,0.894887,0.636856,0.332769,0.498471,0.980763799183,0.981757338698,0.981783563157,0.981834207137,0.981931062098
270,0.696103453636,0.696103453636,12,0,12,0,715.0,715.0,-22.0,-22.0,20.165955,1.987836,1.469751,0.808005,0.499686,0.823860529259,0.826017545723,0.826025990476,0.83083123787,0.831236202405
271,0.459494739771,0.459494739771,9,0,9,0,611.0,611.0,-41.0,-41.0,16.051853,0.833291,0.481456,0.247918,0.501005,0.978678589988,0.980950741296,0.982025859566,0.98208418773,0.982157899933
272,0.547406256199,0.547406256199,13,0,13,0,743.0,743.0,-23.0,-23.0,18.987597,1.247936,0.956329,0.483516,0.497835,0.977160379647,0.977373358059,0.977521304727,0.977571997199,0.977918643644
273,0.801591277122,0.801591277122,6,0,6,0,467.0,467.0,-6.0,-6.0,13.200609,1.676217,1.258362,0.93202,0.483852,0.837571859306,0.839279355421,0.839918636037,0.844091239886,0.844391655087
274,0.513636112213,0.513636112213,15,0,15,0,791.0,791.0,-31.0,-31.0,12.794375,0.861443,1.969384,0.251527,0.519786,0.983937899936,0.983937899936,0.984290373395,0.984290373395,0.985105436487
275,0.78596329689,0.78596329689,10,0,10,0,649.0,649.0,-7.0,-7.0,34.317086,1.378082,0.990689,0.450724,0.616281,0.984284999352,0.984284999352,0.984627687548,0.9849062112,0.985389801782
276,0.938784718513,0.938784718513,2,0,2,0,190.0,190.0,-1.0,-1.0,22.686631,0.950685,0.879954,0.220356,0.624549,0.980202580065,0.981948608431,0.982007253191,0.982081360141,0.982221277565
277,0.531149148941,0.531149148941,13,0,13,0,743.0,743.0,-20.0,-20.0,27.769224,1.075756,0.741011,0.359253,0.492222,0.998057778972,0.998068615938,0.998072194465,0.99809331988,1.0
278,0.959121823311,0.870641946793,1,5,6,3,100.0,100.0,-0.0,-0.0,21.873317,2.111328,1.991039,0.513917,0.495279,0.824663327522,0.825117012654,0.827738911956,0.828881035174,0.830367233593
279,0.439603239298,0.439603239298,18,0,18,0,846.0,846.0,-38.0,-38.0,23.258136,0.914035,1.418812,0.339491,1.725286,0.976939801645,0.977029155851,0.977217580098,0.977233541647,0.977303950139
280,0.681250035763,0.681250035763,16,0,16,0,811.0,811.0,-21.0,-21.0,16.918175,1.335939,1.178557,1.566206,0.511637,0.850459689232,0.85122364338,0.853941996144,0.855356870737,0.856177325629
281,0.450754612684,0.450754612684,22,0,22,0,1000.0,1000.0,-50.0,-50.0,13.579546,0.906043,0.348522,0.360164,0.500866,0.977375940905,0.977375940905,0.977926899871,0.977926899871,0.97919785952
282,0.65410977602,0.65410977602,13,0,13,0,743.0,743.0,-13.0,-13.0,19.106669,1.251435,0.840186,0.391323,0.709992,0.809697396108,0.810898998429,0.8127543344,0.81550847232,0.817046328926
283,0.485633313656,0.485633313656,12,0,12,0,715.0,715.0,-36.0,-36.0,34.937789,1.314707,0.461505,3.159727,1.113795,0.837901113492,0.838626508986,0.842020279557,0.843202130764,0.844337848669
284,0.492767453194,0.492767453194,17,0,17,0,829.0,829.0,-28.0,-28.0,24.401628,0.965649,0.641081,0.333473,0.499127,0.983263150595,0.983263150595,0.983634859616,0.983936913125,0.984615102893
285,0.576232850552,0.576232850552,11,0,11,0,684.0,684.0,-15.0,-15.0,14.679302,1.189648,0.786535,0.747485,0.501063,0.957525158067,0.957607334631,0.958121823882,0.958569273809,0.958654104387
286,0.657433927059,0.657433927059,20,0,20,0,874.0,874.0,-9.0,-9.0,14.058959,1.195838,1.069959,0.456636,0.524401,0.951122664696,0.951238788118,0.951577789553,0.951976827861,0.953295985629
287,0.566392660141,0.566392660141,15,0,15,0,791.0,791.0,-34.0,-34.0,27.637418,1.263158,1.277606,0.552298,0.511204,0.85344227199,0.854602537803,0.855463293265,0.8565075238,0.857133138838
288,0.367575973272,0.367575973272,22,0,22,0,1000.0,1000.0,-37.0,-37.0,13.23527,0.90703,0.643761,0.311984,0.522861,0.982193212468,0.982193212468,0.982595991917,0.982923227462,0.983657721772
289,0.95836108923,0.95836108923,1,0,1,0,100.0,100.0,-0.0,-0.0,13.949633,2.041195,4.944499,0.490853,0.733949,0.969451895753,0.969668002997,0.969746044966,0.970283717552,0.970648247728
290,0.654895544052,0.654895544052,11,0,11,0,684.0,684.0,-13.0,-13.0,20.735112,1.130292,0.719893,0.347365,0.63663,0.961725451957,0.961758354519,0.962337954479,0.962448651866,0.962568822164
291,0.715662121773,0.715662121773,4,0,4,0,467.0,467.0,-25.0,-25.0,17.951292,1.684175,1.259782,0.649898,0.799518,0.967317080351,0.96970159487,0.969915464892,0.970524611036,0.970885474034
292,0.606592655182,0.606592655182,13,0,13,0,743.0,743.0,-12.0,-12.0,13.628918,1.265914,0.837975,0.421528,0.533215,0.815209558194,0.81606756481,0.818309226079,0.820324490292,0.8218884118
293,0.433343857527,0.433343857527,17,0,17,0,861.0,861.0,-38.0,-38.0,13.099585,0.842326,0.569298,0.275912,0.511416,0.823777353045,0.825624014475,0.826512022549,0.831134513207,0.831336389233
294,0.450517207384,0.450517207384,11,0,11,0,684.0,684.0,-38.0,-38.0,12.45215,0.877189,0.49395,0.246648,0.549586,0.827612037782,0.829374254837,0.830320274728,0.834729093156,0.834893136051


==> results/techtc300_MI_0.001_-F_-m1000_-M_-m10000_-T0.09_-c5_-k5_-N/results/results.csv <==
iter,fsc,fscm,fsel,finitm,fselm,fcommon,fevals,fevalsm,msc,mscm,iftm,knntm,fst,fstm,umdbtm,d1,d2,d3,d4,d5
1,0.693287909031,0.693287909031,8,0,8,0,568.0,568.0,-16.0,-16.0,0.092771,0.0,0.459895,0.811191,0.050538,n/a,n/a,n/a,n/a,n/a
2,0.675398766994,0.675398766994,12,0,12,0,715.0,715.0,-5.0,-5.0,0.406721,0.254203,0.798449,0.727418,0.485319,0.99415546691,n/a,n/a,n/a,n/a
3,0.648507893085,0.656893849373,18,3,18,2,846.0,829.0,-14.0,-18.0,0.60581,0.295975,1.099903,0.7107,0.879662,0.991657850133,0.99447955016,n/a,n/a,n/a
4,0.634459674358,0.627421975136,24,3,20,2,1000.0,829.0,-34.0,-25.0,0.657582,0.380555,1.192001,1.197099,0.061544,0.987321762387,0.989964998364,0.993244470477,n/a,n/a
5,0.600748300552,0.591182172298,9,1,10,0,611.0,611.0,-12.0,-16.0,0.508365,0.188278,0.610333,0.594962,0.072496,1.0,1.0,1.0,1.0,n/a
6,0.675034046173,0.688446998596,8,2,10,1,568.0,568.0,-14.0,-9.0,0.616393,0.389265,1.151601,0.815476,0.074181,0.994720115197,0.995365849526,0.995517013092,0.995598684223,1.0
7,0.768125355244,0.768287479877,10,1,12,1,649.0,684.0,-7.0,-6.0,0.943334,0.426529,0.568048,0.61191,0.079994,0.991293142217,0.99274983842,0.993792700946,0.99552594124,0.996363620977
8,0.777870178223,0.748143196106,7,2,9,1,520.0,520.0,-16.0,-16.0,0.575398,0.261913,0.934212,1.086767,0.949872,0.99348127747,0.99434793047,0.994548748024,0.994656899276,0.995648631376
9,0.726718246937,0.688099861145,12,3,15,2,715.0,715.0,-10.0,-9.0,1.181051,0.557154,1.151377,1.235106,0.046981,0.960998202402,0.972818867343,0.979451911341,0.98316413285,0.985187498225
10,0.442184865475,0.433996260166,13,1,14,0,743.0,743.0,-38.0,-38.0,0.618366,0.179742,0.568552,1.241631,0.199991,0.961798017408,0.983903778199,0.987335572932,0.989587574933,0.991161027855
11,0.563524246216,0.552474737167,13,1,14,0,743.0,743.0,-23.0,-24.0,0.988648,0.249684,1.426188,1.461996,0.079898,0.956319263453,0.981991126173,0.982425412262,0.986244258446,0.988678740588
12,0.545750319958,0.511845588684,16,1,16,0,811.0,791.0,-39.0,-40.0,1.28369,0.502994,1.166772,1.179122,0.080535,0.843265115334,0.956490190467,0.961463789382,0.961990996242,0.973006245893
13,0.416053295135,0.416053295135,24,0,24,0,1000.0,1000.0,-42.0,-42.0,1.038864,0.204771,0.291499,0.533325,0.095641,0.868194817159,0.869821710206,0.959688698169,0.964747754167,0.964802990507
14,0.544448971748,0.540154278278,13,1,15,0,743.0,768.0,-26.0,-28.0,1.229204,0.295649,0.726862,0.704382,0.094263,0.984076530026,0.984218065996,0.984671486505,0.989805948173,0.991085295603
15,0.691822767258,0.691822767258,13,0,13,0,743.0,743.0,-18.0,-18.0,1.317522,0.42421,1.071552,0.837869,0.146485,0.860130943867,0.862507982761,0.881054059761,0.958905323275,0.963487285444
16,0.487843096256,0.487843096256,14,0,14,0,768.0,768.0,-30.0,-30.0,2.020542,0.313717,0.67658,1.386415,0.062494,0.974848696837,0.975017707032,0.976155615746,0.976712386514,0.987047060152
17,0.608905434608,0.608905434608,20,0,20,0,874.0,874.0,-39.0,-39.0,1.683116,0.53898,1.162891,1.03996,0.214461,0.98316413285,0.983227578238,0.983911466848,0.98416802378,0.990485697752
18,0.640600979328,0.640600979328,20,0,20,0,874.0,874.0,-53.0,-53.0,1.834984,0.588316,1.2054,1.058829,1.574189,0.967683941802,0.967707274647,0.969345002987,0.969595086258,0.981471248573
19,0.635437488556,0.635437488556,9,0,9,0,611.0,611.0,-23.0,-23.0,0.974877,0.332197,0.493491,0.538289,0.107174,0.975254827916,0.975420233723,0.976534203311,0.977079308458,0.987210469904
20,0.633027732372,0.633027732372,17,0,17,0,829.0,829.0,-27.0,-27.0,1.869601,0.587484,1.215829,1.02183,0.11003,0.957371690348,0.957717345914,0.960012709128,0.961131212933,0.978810006211
21,0.672509431839,0.672509431839,11,0,11,0,684.0,684.0,-19.0,-19.0,1.752735,0.511005,1.009558,1.042713,0.073653,0.978848613082,0.979055411023,0.979717031388,0.979952914832,0.988853943204
22,0.850111305714,0.850111305714,8,0,8,0,568.0,568.0,-3.0,-3.0,2.147371,0.712142,1.102483,1.077893,0.110832,0.980722152595,0.981986312454,0.982153035591,0.982686871173,0.988254558831
23,0.595280826092,0.595280826092,24,0,24,0,1000.0,1000.0,-56.0,-56.0,1.934365,0.525905,1.069814,1.037925,0.071502,0.874728251178,0.876491383371,0.88687860873,0.889144361253,0.961193102672
24,0.481163978577,0.481163978577,17,0,17,0,829.0,829.0,-45.0,-45.0,1.463684,0.292817,0.638628,0.361576,0.075902,0.979850079849,0.980216830364,0.982908123599,0.983185711302,0.983632994995
25,0.63621866703,0.63621866703,11,0,11,0,684.0,684.0,-24.0,-24.0,2.505933,0.612404,0.926524,0.830903,0.764326,0.851816453365,0.854691684853,0.867849110996,0.875266777267,0.881288617046
26,0.458213090897,0.458213090897,19,0,19,0,861.0,861.0,-37.0,-37.0,2.10066,0.373151,0.583571,0.593845,1.316069,0.870703159278,0.872759640183,0.877577273488,0.883599463371,0.889263728433
27,0.426292717457,0.426292717457,24,0,24,0,1000.0,1000.0,-29.0,-29.0,4.002434,0.684442,0.607536,0.611012,0.132689,0.979673928784,0.979695790941,0.980217730342,0.980583801849,0.980789712315
28,0.61929911375,0.61929911375,20,0,20,0,874.0,874.0,-45.0,-45.0,3.75126,0.734475,1.061417,1.068557,0.315184,0.960473962558,0.960500395695,0.961830016663,0.962651584578,0.962987630513
29,0.714023530483,0.714023530483,11,0,11,0,684.0,684.0,-16.0,-16.0,3.324376,0.619693,0.982008,0.901676,0.136013,0.979831230843,0.980025193344,0.980645907297,0.980645907297,0.980867267874
30,0.584729909897,0.584729909897,12,0,12,0,715.0,715.0,-24.0,-24.0,3.361698,1.157984,1.339748,1.300169,0.152275,0.982173797057,0.982338210759,0.982864676318,0.982864676318,0.983052546717
31,0.737765073776,0.737765073776,12,0,12,0,715.0,715.0,-15.0,-15.0,3.027858,1.018197,1.331992,1.079981,0.149988,0.985537578312,0.985662255852,0.986061807658,0.986061807658,0.986204514327
32,0.746757805347,0.746757805347,14,0,14,0,768.0,768.0,-8.0,-8.0,5.884565,1.140381,1.549778,1.370999,0.146633,0.842651977437,0.845658769776,0.851843078892,0.860027929617,0.867830237675
33,0.416063308716,0.416063308716,17,0,17,0,861.0,861.0,-46.0,-46.0,3.051911,0.434792,0.570204,0.554205,0.148946,0.977417717497,0.977979010954,0.979485789435,0.980111224566,0.980479887631
34,0.679407119751,0.679407119751,12,0,12,0,715.0,715.0,-23.0,-23.0,6.15595,0.840815,1.127149,1.149879,2.994105,0.990417105003,0.990417105003,0.990490243631,0.990724882332,0.990724882332
35,0.616226792336,0.616226792336,10,0,10,0,649.0,649.0,-16.0,-16.0,3.717508,0.34369,0.598549,0.310185,0.149552,0.981134527665,0.981142360314,0.981313995282,0.981622737721,0.982094272369
36,0.595129370689,0.595129370689,16,0,16,0,811.0,811.0,-14.0,-14.0,4.183138,0.583315,0.360809,0.565552,0.165614,0.979275336087,0.979275336087,0.97947652845,0.980120286355,0.980120286355
37,0.871441483498,0.871441483498,7,0,7,0,520.0,520.0,-3.0,-3.0,4.442762,1.037801,0.854484,2.938253,0.177537,0.990850830907,0.991085609388,0.993803643218,0.9939811411,0.9939811411
38,0.827088475227,0.827088475227,7,0,7,0,520.0,520.0,-8.0,-8.0,3.357629,1.041455,0.562578,0.910733,0.175033,0.963106596473,0.96316794939,0.965043135776,0.966200073642,0.967096157896
39,0.551737546921,0.551737546921,14,0,14,0,768.0,768.0,-34.0,-34.0,3.51399,0.952081,0.739084,1.137167,0.161606,0.972091434082,0.972130533625,0.97475876829,0.975531169837,0.976079986736
40,0.47467815876,0.47467815876,12,0,12,0,715.0,715.0,-22.0,-22.0,2.116963,0.412872,0.639158,0.57401,0.269308,0.96522285665,0.965288694348,0.965514871098,0.966371852946,0.967261769998
41,0.515403211117,0.515403211117,24,0,24,0,1000.0,1000.0,-67.0,-67.0,3.446155,0.472222,2.056906,1.004095,0.107647,0.972337194099,0.972337194099,0.972635321173,0.973587441447,0.973587441447
42,0.64905411005,0.64905411005,14,0,14,0,811.0,811.0,-5.0,-5.0,3.491382,0.666905,0.417462,0.633812,0.993402,0.858401972949,0.858542035886,0.860886710182,0.866387933671,0.873231943899
43,0.48720279336,0.48720279336,11,0,11,0,743.0,743.0,-40.0,-40.0,9.069744,0.686191,0.301968,0.586678,1.263986,0.987268944179,0.987273733414,0.987377924884,0.987565196867,0.987800705728
44,0.683323740959,0.672691047192,12,1,13,0,715.0,715.0,-17.0,-15.0,7.144606,0.803345,1.551577,0.840397,0.733706,0.962460132175,0.963219638143,0.964584500194,0.965761779461,0.966435347133
45,0.711431860924,0.701030790806,12,1,13,0,715.0,715.0,-30.0,-31.0,4.639574,1.105632,1.177832,1.229847,0.181972,0.969804695025,0.969932503772,0.969972236561,0.970841665002,0.971219648255
46,0.624508738518,0.610443174839,10,1,11,0,649.0,649.0,-13.0,-13.0,4.934349,0.797101,0.719046,0.709929,0.210166,0.972336259033,0.972635334159,0.97448471899,0.975349372291,0.975596041609
47,0.624532580376,0.624532580376,12,0,12,0,715.0,715.0,-28.0,-28.0,5.465492,1.307615,1.505683,1.53381,0.190775,0.976390220061,0.976390220061,0.976630238597,0.977397640564,0.977397640564
48,0.571108162403,0.57611399889,11,1,12,1,684.0,684.0,-17.0,-16.0,4.289143,0.973854,0.865405,0.812393,0.253581,0.991508687875,0.991508687875,0.991571377387,0.991772538527,0.991772538527
49,0.561976313591,0.561976313591,24,0,24,0,1000.0,1000.0,-5.0,-5.0,5.25034,0.8189,0.751474,0.87077,0.364682,0.845614189431,0.845647826734,0.848680741951,0.854556957934,0.861095180837
50,0.430775612593,0.430775612593,14,0,14,0,768.0,768.0,-49.0,-49.0,6.233219,0.661734,0.637623,0.646151,0.870061,0.975335971525,0.97544027842,0.975458678723,0.975685561409,0.976163010918
51,0.777855753899,0.777855753899,6,0,6,0,467.0,467.0,-9.0,-9.0,9.115899,1.214539,1.087443,1.171105,0.202609,0.994443817636,0.997300890501,0.997692882707,0.997798866921,0.997824579009
52,0.749864518642,0.73102658987,6,1,7,1,467.0,467.0,-7.0,-7.0,7.717194,1.491324,1.240721,1.252159,1.161899,0.983733165832,0.983733165832,0.983878754027,0.984029058625,0.984345117459
53,0.96133595705,0.96133595705,1,0,1,0,100.0,100.0,-0.0,-0.0,5.669786,1.544034,0.591589,1.002284,0.267505,0.853417883242,0.853481530916,0.856115645293,0.856324686504,0.861704141713
54,0.481932759285,0.481932759285,16,0,16,0,811.0,811.0,-34.0,-34.0,4.430438,0.676668,0.318045,0.625244,0.213393,0.964074336689,0.964234419644,0.964287094897,0.96460402821,0.965381055186
55,0.70905983448,0.70905983448,13,0,13,0,743.0,743.0,-15.0,-15.0,5.706372,1.108004,1.085148,0.971111,0.224056,0.985119330159,0.985119330159,0.985248769495,0.985382423077,0.98566354061
56,0.616973817348,0.616973817348,15,0,15,0,829.0,829.0,-11.0,-11.0,5.167666,0.877198,0.440477,0.342632,0.341484,0.956524397712,0.956681129086,0.956849936366,0.957155804319,0.958153177083
57,0.601962447166,0.601962447166,20,0,20,0,874.0,874.0,-16.0,-16.0,5.20582,1.120813,0.577925,1.523659,0.231154,0.976651426411,0.976743221994,0.97676992612,0.976951889377,0.977391244837
58,0.681386709213,0.681386709213,14,0,14,0,768.0,768.0,-12.0,-12.0,8.312585,1.409842,4.560672,0.60942,0.942456,0.985498882243,0.985498882243,0.985623998157,0.985753193014,0.986024951183
59,0.668110787868,0.668110787868,16,0,16,0,811.0,811.0,-23.0,-23.0,5.443155,1.34858,1.331659,1.208315,1.661098,0.971425904016,0.971544920502,0.971581336273,0.971817141452,0.972389957114
60,0.655519008636,0.655519008636,11,0,11,0,684.0,684.0,-19.0,-19.0,5.620309,1.137353,0.759902,0.651169,6.092521,0.996101330884,0.997811816151,0.997827880568,0.998117275675,0.998196557325
61,0.7797986269,0.804796695709,9,1,3,0,611.0,190.0,-11.0,-13.0,5.89057,1.059484,0.614577,2.759795,0.379998,0.863866849857,0.864139293581,0.866061228755,0.866543073124,0.871529790538
62,0.497952103615,0.497952103615,11,0,11,0,684.0,684.0,-34.0,-34.0,6.647627,0.764242,0.61434,0.61759,0.21783,0.860800421988,0.863227090639,0.865229158163,0.86611893658,0.871135354257
63,0.453368484974,0.453368484974,17,0,17,0,886.0,886.0,-34.0,-34.0,5.721638,0.807203,0.604458,1.130916,2.072777,0.989322581073,0.989322581073,0.989406610722,0.989406610722,0.989493415062
64,0.87969827652,0.87969827652,5,0,5,0,408.0,408.0,-3.0,-3.0,7.221892,1.812288,0.607945,1.217667,0.239748,0.956627379212,0.956809648725,0.956926062604,0.957284717305,0.958282692488
65,0.731025099754,0.731025099754,9,0,9,0,611.0,611.0,-16.0,-16.0,6.957886,1.271294,1.069954,0.911612,0.224249,0.953473978743,0.953626527571,0.953869443378,0.954422939771,0.954972368062
66,0.454937011003,0.454937011003,10,0,10,0,649.0,649.0,-41.0,-41.0,5.307193,1.036266,0.762533,0.660277,0.244538,0.859729375501,0.860190738562,0.861838066705,0.862702060945,0.867907097206
67,0.440409690142,0.440409690142,20,0,20,0,1000.0,1000.0,-33.0,-33.0,5.465208,0.8538,0.319179,0.615306,0.258093,0.986393477636,0.988360786694,0.991364528238,0.991364528238,0.991364528238
68,0.682321488857,0.682321488857,9,0,9,0,611.0,611.0,-7.0,-7.0,6.742663,1.392465,1.000398,0.899924,0.494488,0.979010956239,0.979010956239,0.979010956239,0.979215615907,0.979215615907
69,0.7447463274,0.7447463274,8,0,8,0,568.0,568.0,-16.0,-16.0,4.933153,0.77363,0.588315,1.65527,0.255405,0.990024387063,0.991508687875,0.991508687875,0.991508687875,0.991571377387
70,0.583318054676,0.583318054676,13,0,13,0,743.0,743.0,-30.0,-30.0,6.450155,1.328283,0.75611,1.339818,0.592745,0.862524235765,0.865264916176,0.866166697133,0.867788372562,0.872707766436
71,0.511186242104,0.511186242104,9,0,9,0,611.0,611.0,-35.0,-35.0,8.73576,0.97031,0.503624,0.48853,0.151008,0.823288181573,0.823803970853,0.826403161185,0.827351039538,0.834661790335
72,0.407211720943,0.407211720943,15,0,15,0,791.0,791.0,-51.0,-51.0,6.354997,0.795144,0.469646,0.399927,0.25999,0.846841890727,0.864726368354,0.865163529935,0.866724972669,0.867543339128
73,0.478825479746,0.478825479746,16,0,16,0,811.0,811.0,-35.0,-35.0,7.222519,0.817301,0.585564,0.649907,0.248026,0.97842389217,0.97859165184,0.979609771605,0.981337684007,0.982163111789
74,0.698980033398,0.668579697609,11,1,10,0,684.0,611.0,-10.0,-11.0,8.176452,1.509572,1.070462,0.50581,0.288833,0.973765241884,0.975803802181,0.975905451055,0.975923516031,0.976144760349
75,0.572283029556,0.572283029556,20,0,20,0,874.0,874.0,-33.0,-33.0,7.235793,2.153813,2.191135,1.70291,0.84691,0.851589505197,0.866967612905,0.867082431654,0.869247429785,0.869410001264
76,0.487137615681,0.487137615681,13,0,13,0,743.0,743.0,-38.0,-38.0,7.452259,0.916202,0.307191,0.499848,4.238406,0.986319351578,0.989188784024,0.990671893298,0.99133212196,0.991437278872
77,0.62843734026,0.635257542133,9,1,6,1,611.0,408.0,-13.0,-14.0,12.317486,1.449664,0.469178,0.689531,0.263973,0.849348197993,0.865264916176,0.865417851262,0.867549207554,0.867788372562
78,0.447249919176,0.447249919176,20,0,20,0,874.0,874.0,-38.0,-38.0,4.861239,0.887542,0.640941,0.618943,0.266714,0.965695585691,0.968241375891,0.968354787288,0.968443507483,0.968666147195
79,0.555333793163,0.555333793163,16,0,16,0,811.0,811.0,-37.0,-37.0,7.914249,1.737345,0.661461,1.103948,0.208497,0.99335289287,0.993856157528,0.993856157528,0.993856157528,0.99389787038
80,0.766219317913,0.766219317913,13,0,13,0,743.0,743.0,-10.0,-10.0,7.121085,2.24179,1.555337,1.408667,0.259912,0.968160374473,0.969794119115,0.96980836293,0.970084539604,0.970125293568
81,0.698062360287,0.698062360287,8,0,8,0,568.0,568.0,-5.0,-5.0,5.368724,1.923875,0.616496,0.616091,0.339094,0.981505497,0.982314274629,0.982321495809,0.982458809045,0.982479502436
82,0.70089495182,0.70089495182,12,0,12,0,715.0,715.0,-5.0,-5.0,10.588179,1.642104,1.070154,0.769475,0.177012,0.95029219673,0.95326132439,0.95328627718,0.95378485537,0.953856082813
83,0.587371885777,0.587371885777,8,0,8,0,568.0,568.0,-11.0,-11.0,4.915983,0.62229,0.591062,0.252755,0.578494,0.976684046519,0.979152905519,0.979152905519,0.979152905519,0.979355701239
84,0.737067580223,0.737067580223,7,0,7,0,520.0,520.0,-6.0,-6.0,14.199558,1.493095,0.741835,0.637974,2.315329,0.825858664031,0.844115256962,0.844187797348,0.847073072604,0.8473055193
85,0.423596322536,0.423596322536,17,0,17,0,829.0,829.0,-43.0,-43.0,5.02711,0.574122,0.538014,0.463408,0.294116,0.987271895998,0.987777287745,0.987781840947,0.987820969588,0.987867786403
86,0.628743469715,0.628743469715,17,0,17,0,829.0,829.0,-34.0,-34.0,11.205885,2.508319,1.82995,1.648756,0.327332,0.947288176953,0.951234204648,0.951336010255,0.951668141117,0.951698968202
87,0.691317081451,0.691317081451,9,0,9,0,611.0,611.0,-10.0,-10.0,5.678884,0.753484,0.621406,1.322812,1.517234,0.958351698676,0.960687930929,0.960707904496,0.960887832086,0.961101430415
88,0.658427715302,0.658427715302,9,0,9,0,611.0,611.0,-17.0,-17.0,4.859615,1.053822,0.763579,0.755478,1.134808,0.822343621315,0.835183596386,0.841224348317,0.841689427748,0.8426518894
89,0.463297277689,0.463297277689,11,0,11,0,684.0,684.0,-43.0,-43.0,11.254938,1.070633,0.57478,0.300375,0.22522,0.986696820928,0.987183094302,0.987230844056,0.98723565109,0.987276992947
90,0.687118470669,0.687118470669,10,0,10,0,649.0,649.0,-13.0,-13.0,8.506394,1.613522,0.909246,1.005936,0.276845,0.840851699745,0.858088134159,0.858860923083,0.859161089899,0.860597008687
91,0.50225508213,0.50225508213,12,0,12,0,715.0,715.0,-34.0,-34.0,10.679249,1.067816,0.555101,1.66081,0.866095,0.9687625618,0.97084344168,0.970862911639,0.970937919233,0.971069599365
92,0.641373872757,0.641373872757,21,0,21,0,886.0,886.0,-15.0,-15.0,11.038036,2.096318,1.506976,0.780671,0.938258,0.967699624561,0.971049242221,0.97150272401,0.97150272401,0.97150272401
93,0.473366349936,0.473366349936,11,0,11,0,684.0,684.0,-8.0,-8.0,6.158904,0.941817,0.486805,0.82984,0.519993,0.840077021179,0.855433783833,0.856661930906,0.856680286442,0.858009713892
94,0.512640595436,0.512640595436,12,0,12,0,715.0,715.0,-31.0,-31.0,10.977693,0.688054,0.569451,0.256432,2.377457,0.977279929193,0.977336743786,0.979666376781,0.979666376781,0.979666376781
95,0.744333326817,0.744333326817,6,0,6,0,568.0,568.0,-9.0,-9.0,7.560692,1.222734,0.786344,0.749391,1.227504,0.96683404208,0.96940050117,0.96945258006,0.969530526158,0.969571109067
96,0.575192809105,0.575192809105,10,0,10,0,649.0,649.0,-16.0,-16.0,7.704451,0.848353,0.707584,0.689481,1.179972,0.969997535413,0.973496467764,0.974102839486,0.976419397515,0.976419397515
97,0.814669668674,0.814669668674,7,0,7,0,611.0,611.0,-4.0,-4.0,11.338724,1.649398,1.142421,1.029691,1.239158,0.97133509243,0.974578198942,0.974578198942,0.974578198942,0.974843692243
98,0.941047072411,0.941047072411,2,0,2,0,190.0,190.0,-0.0,-0.0,14.977711,1.100091,0.56291,0.584063,6.76855,0.978200815023,0.98046147521,0.98046147521,0.98046147521,0.980647341017
99,0.615287840366,0.615287840366,13,0,13,0,743.0,743.0,-17.0,-17.0,11.624128,1.129192,1.132596,0.984865,0.738185,0.976581294007,0.977332785775,0.979064443881,0.979064443881,0.979064443881
100,0.737831830978,0.737831830978,10,0,10,0,649.0,649.0,-11.0,-11.0,17.541798,1.855021,1.331807,0.841991,2.4636,0.838833732274,0.853688865424,0.85476734341,0.857351388338,0.859161089899
101,0.47335845232,0.47335845232,14,0,14,0,768.0,768.0,-34.0,-34.0,5.3256,0.734154,0.661839,0.293211,0.219877,0.968866898034,0.96888964066,0.969083332408,0.969095512984,0.971425904016
102,0.615090489388,0.615090489388,10,0,10,0,649.0,649.0,-16.0,-16.0,10.775901,0.79089,0.616017,0.317152,0.347447,0.958520242595,0.960638284683,0.96084376387,0.9608636357,0.961042590714
103,0.619191408157,0.619191408157,11,0,11,0,684.0,684.0,-15.0,-15.0,9.556779,0.913409,0.354621,0.589823,5.208787,0.975648239907,0.977370503973,0.977406795477,0.977458695667,0.977484176671
104,0.712988555431,0.712988555431,10,0,10,0,649.0,649.0,-18.0,-18.0,9.46694,1.792312,0.664646,1.156308,0.324437,0.990201482564,0.993135051102,0.993658655277,0.993658655277,0.993658655277
105,0.831967413425,0.842830002308,7,1,3,0,520.0,190.0,-3.0,-10.0,15.103643,2.197204,1.09141,0.450908,0.343334,0.839608979742,0.855583429081,0.856691056142,0.856788441738,0.858155230306
106,0.457228541374,0.457228541374,20,0,20,0,874.0,874.0,-30.0,-30.0,10.182667,1.169167,0.271571,0.463748,4.505069,0.968217948983,0.976138368103,0.976293869636,0.978683388159,0.978683388159
107,0.73935520649,0.73935520649,13,0,13,0,743.0,743.0,-11.0,-11.0,10.298322,2.156157,1.222914,1.251792,0.365076,0.983549878533,0.985119330159,0.985119330159,0.985119330159,0.985248769495
108,0.587541878223,0.587541878223,10,0,10,0,649.0,649.0,-12.0,-12.0,10.911567,2.391865,0.680664,1.302386,0.316961,0.952823460351,0.955787957009,0.955955862937,0.955996650764,0.956261360631
109,0.642131328583,0.642131328583,11,0,11,0,743.0,743.0,-12.0,-12.0,20.267581,1.62573,0.393693,0.531879,0.36004,0.975527645505,0.977046636025,0.977060112275,0.977115358796,0.977210556034
110,0.750762999058,0.750762999058,3,0,3,0,271.0,271.0,-11.0,-11.0,9.741924,1.08308,0.645899,0.861202,0.380099,0.832062598585,0.849047983919,0.850258003313,0.850344634995,0.8517954163
111,0.406765520573,0.406765520573,24,0,24,0,1000.0,1000.0,-44.0,-44.0,13.450175,1.025509,0.34898,0.332931,0.383178,0.828881035174,0.845769359963,0.84714477789,0.847150624427,0.848606866241
112,0.472024857998,0.472024857998,13,0,13,0,743.0,743.0,-45.0,-45.0,9.668729,0.899945,0.541633,0.35311,1.651093,0.949533066686,0.953150027908,0.953254453317,0.953350850921,0.95366441092
113,0.613178431988,0.613178431988,9,0,9,0,611.0,611.0,-19.0,-19.0,19.862331,1.875214,0.820982,0.549904,2.413609,0.972829912083,0.975850543858,0.975850543858,0.975850543858,0.97609806302
114,0.729756116867,0.729756116867,5,0,5,0,408.0,408.0,-12.0,-12.0,12.407848,1.871269,0.733598,0.620666,0.686615,0.842910099113,0.859598204902,0.860405164534,0.86066927811,0.862066616354
115,0.487614989281,0.487614989281,15,0,15,0,791.0,791.0,-35.0,-35.0,12.029813,0.965541,0.606899,0.579807,0.392175,0.834661790335,0.850482037002,0.851816453365,0.851843078892,0.853191206958
116,0.501028597355,0.501028597355,14,0,14,0,768.0,768.0,-36.0,-36.0,11.586423,1.441145,0.654837,0.48341,0.40074,0.964082146012,0.967145928946,0.967253365602,0.967300368522,0.967323906969
117,0.764111340046,0.764111340046,6,0,6,0,467.0,467.0,-5.0,-5.0,13.499151,1.738199,0.347144,2.924578,0.801712,0.845010880217,0.861144327623,0.861985913165,0.862213480183,0.8635716825
118,0.469116955996,0.469116955996,10,0,10,0,649.0,649.0,-32.0,-32.0,11.215856,1.523891,0.642403,1.545176,0.379272,0.977842669684,0.980152021913,0.980152021913,0.980152021913,0.980341849879
119,0.694947242737,0.694947242737,10,0,10,0,649.0,649.0,-14.0,-14.0,12.32335,1.911613,0.797456,1.102979,0.761576,0.820919892483,0.83997200238,0.841217425371,0.841362784414,0.842970534666
120,0.501669049263,0.501669049263,11,0,11,0,684.0,684.0,-33.0,-33.0,10.6017,1.381314,0.524953,0.437817,0.959697,0.983757865571,0.985058605299,0.985301862647,0.985301862647,0.985301862647
121,0.808843672276,0.808843672276,6,0,6,0,568.0,568.0,-9.0,-9.0,9.815341,2.51223,0.555762,0.769144,1.297481,0.990590836658,0.991242303012,0.991364528238,0.991364528238,0.991364528238
122,0.569496035576,0.569496035576,12,0,12,0,715.0,715.0,-21.0,-21.0,11.624064,1.216008,0.822149,0.81507,0.904123,0.951205269024,0.955624285368,0.956349925722,0.95650362689,0.956624920642
123,0.550923526287,0.550923526287,15,0,15,0,791.0,791.0,-20.0,-20.0,17.684417,1.181288,0.478598,0.36112,0.877353,0.987823023362,0.988723826889,0.988892621788,0.988892621788,0.988892621788
124,0.714896082878,0.714896082878,15,0,15,0,791.0,791.0,-9.0,-9.0,15.055791,2.414528,0.748645,1.117212,0.686651,0.828881035174,0.845769359963,0.845852060873,0.84714477789,0.847150624427
125,0.397160828114,0.397160828114,24,0,24,0,1000.0,1000.0,-45.0,-45.0,12.191498,0.911877,0.588623,0.546902,0.394568,0.963446441581,0.965560356028,0.965687232522,0.965777881679,0.965825962703
126,0.682285368443,0.682285368443,10,0,10,0,649.0,649.0,-9.0,-9.0,14.877361,2.041045,0.430322,2.924865,0.931866,0.980944933248,0.981936996111,0.982049848811,0.98205924931,0.982099705094
127,0.535387575626,0.535387575626,19,0,19,0,861.0,861.0,-39.0,-39.0,15.208839,3.409267,1.466777,1.521566,0.944946,0.959464946842,0.962100455133,0.962391174873,0.962420634798,0.962524723158
128,0.680120885372,0.680120885372,7,0,7,0,520.0,520.0,-13.0,-13.0,10.83584,1.94061,0.401483,0.589875,0.251881,0.851771341904,0.865639305582,0.865687214223,0.866744534089,0.866789365538
129,0.482630878687,0.482630878687,13,0,13,0,743.0,743.0,-28.0,-28.0,12.458115,1.500628,0.301412,1.280725,0.283431,0.962519699947,0.964704752191,0.964835692903,0.96492948301,0.964979101639
130,0.62798333168,0.62798333168,13,0,13,0,743.0,743.0,-6.0,-6.0,12.516144,2.144419,0.458172,0.823896,0.424041,0.957639283479,0.960433426631,0.960740754054,0.960772427239,0.960882449227
131,0.659232318401,0.659232318401,6,0,6,0,467.0,467.0,-17.0,-17.0,16.904372,2.216004,0.689576,1.394912,1.450761,0.802520182621,0.823988223848,0.824132695409,0.824465456569,0.826073998522
132,0.397705286741,0.397705286741,14,0,14,0,768.0,768.0,-55.0,-44.0,22.150958,2.082768,0.662474,0.659178,1.127045,0.962168427966,0.969593635676,0.970283717552,0.970616010844,0.971600530991
133,0.698551297188,0.698551297188,7,0,7,0,520.0,520.0,-7.0,-7.0,33.692452,5.341366,0.295883,0.666921,1.377878,0.851589505197,0.853959967243,0.865762729102,0.866019290126,0.866967612905
134,0.484513908625,0.484513908625,20,0,20,0,1000.0,1000.0,-46.0,-46.0,29.564357,1.647178,0.346052,1.32068,0.855347,0.96099994446,0.961954100013,0.963779310609,0.964172377789,0.964235013057
135,0.608140051365,0.608140051365,16,0,16,0,811.0,811.0,-28.0,-28.0,19.84186,2.279923,1.17997,1.141275,1.367573,0.958852757762,0.959025248184,0.960947968944,0.96102444729,0.961151266085
136,0.640277385712,0.640277385712,9,0,9,0,611.0,611.0,-16.0,-16.0,26.298021,2.654671,0.453766,1.778316,1.083305,0.824825713568,0.827613660559,0.842681866959,0.842807693346,0.844117306922
137,0.494638413191,0.494638413191,10,0,10,0,649.0,649.0,-32.0,-32.0,31.646613,1.610252,0.513165,1.022433,0.889983,0.822504830945,0.825871822836,0.841151212588,0.841601177983,0.842764192287
138,0.455672442913,0.455672442913,12,0,12,0,715.0,715.0,-36.0,-36.0,22.952458,3.197586,0.544274,1.500007,1.522211,0.814960315645,0.817577088521,0.833839486114,0.833975831341,0.835393390259
139,0.453359007835,0.453359007835,9,0,9,0,611.0,611.0,-46.0,-46.0,22.297506,1.670533,0.547668,0.986004,0.770548,0.973266640727,0.97355405907,0.974295476371,0.974670967596,0.974756601226
140,0.669371426105,0.669371426105,13,0,13,0,791.0,791.0,-17.0,-17.0,17.314758,3.001749,0.794932,1.740001,2.823136,0.968061087015,0.969641421714,0.970824724455,0.971221444738,0.971221444738
141,0.629190266132,0.629190266132,20,0,20,0,874.0,874.0,-19.0,-19.0,20.641572,4.616058,0.566764,2.199774,1.308,0.967683291674,0.974279952152,0.977440114266,0.978630681992,0.97910568987
142,0.97311258316,0.925643622875,1,2,3,0,100.0,100.0,-0.0,-0.0,36.455689,6.138736,0.587332,4.119816,0.726832,0.990671893298,0.990992628137,0.991316362231,0.991316362231,0.991316362231
143,0.692550480366,0.692550480366,14,0,14,0,768.0,768.0,-20.0,-20.0,24.741865,3.33194,0.537142,0.688218,0.939978,0.963723264017,0.963803181419,0.965485863308,0.9677372129,0.968009893692
144,0.537320315838,0.537320315838,10,0,10,0,649.0,649.0,-33.0,-33.0,26.475238,2.804995,0.72634,2.229757,1.455624,0.823288181573,0.825923893943,0.835402659171,0.841217425371,0.841224348317
145,0.441042691469,0.441042691469,22,0,22,0,897.0,897.0,-36.0,-33.0,15.345941,1.793939,0.579679,0.601434,1.108468,0.828022859138,0.831121775625,0.84042695151,0.845728701714,0.84609779382
146,0.413125813007,0.413125813007,21,0,21,0,886.0,886.0,-59.0,-59.0,22.925341,3.080516,0.30463,1.47988,0.57007,0.959359344501,0.96007931707,0.960127781515,0.960262099436,0.961216960254
147,0.564812541008,0.564812541008,24,0,24,0,1000.0,1000.0,-39.0,-39.0,14.527816,2.118843,0.870396,1.699794,1.050004,0.969858535425,0.969969566042,0.970744598571,0.971243520197,0.97129518537
148,0.691222071648,0.691222071648,11,0,11,0,684.0,684.0,-13.0,-13.0,26.601235,6.807186,0.807995,1.498446,0.522457,0.982837324989,0.983533326498,0.984233781506,0.984233781506,0.984233781506
149,0.769099116325,0.769099116325,10,0,10,0,649.0,649.0,-6.0,-6.0,17.543406,2.673891,0.983816,0.875609,0.505239,0.828881035174,0.831236202405,0.840226990846,0.842891279397,0.845769359963
150,0.4431668818,0.4431668818,10,0,10,0,715.0,715.0,-40.0,-40.0,27.625548,3.331743,0.499263,0.848278,0.520503,0.828022859138,0.831121775625,0.84042695151,0.845728701714,0.84609779382
151,0.413626372814,0.413626372814,21,0,21,0,886.0,886.0,-51.0,-51.0,16.789583,1.64796,0.590549,1.143306,1.093896,0.977014013928,0.97802337878,0.978984125728,0.979949074484,0.979949074484
152,0.755438923836,0.755438923836,8,0,8,0,568.0,568.0,-5.0,-5.0,14.366864,1.95914,0.61623,1.240817,0.704545,0.986926014881,0.988206343307,0.988637071161,0.988908705938,0.989071449578
153,0.852276861668,0.884087860584,4,1,2,1,343.0,100.0,-5.0,-9.0,19.802649,3.643721,0.727579,2.430694,1.048073,0.962163361274,0.963080427509,0.964454760352,0.964834081365,0.964937773731
154,0.552376925945,0.552376925945,19,0,19,0,886.0,886.0,-34.0,-34.0,22.323255,5.574651,0.669909,2.330786,0.622485,0.975848305024,0.975943331296,0.976160646038,0.977088143922,0.977164566673
155,0.687282562256,0.687282562256,13,0,13,0,743.0,743.0,-12.0,-12.0,18.405773,3.210983,1.308589,1.197113,0.793111,0.793271581592,0.797151306899,0.809261067856,0.816322040383,0.816602718281
156,0.423683345318,0.423683345318,10,0,10,0,649.0,649.0,-44.0,-44.0,21.246287,2.248317,0.772187,1.440717,1.20178,0.97571215464,0.975807895798,0.976026839688,0.976574796753,0.976953827954
157,0.601959884167,0.601959884167,15,0,15,0,791.0,791.0,-27.0,-27.0,30.685637,4.841508,1.433057,3.003382,0.592282,0.866443100425,0.870052210566,0.871354347615,0.877293955389,0.881010265322
158,0.445542037487,0.445542037487,24,0,24,0,1000.0,1000.0,-29.0,-29.0,22.061851,1.461101,0.648681,1.250805,0.554082,0.984026265002,0.984376240199,0.984660672913,0.985263919622,0.985299443339
159,0.593084275723,0.593084275723,15,0,15,0,791.0,791.0,-20.0,-20.0,24.942433,3.551407,1.122766,2.389019,0.541348,0.957878204003,0.958687255037,0.958860751274,0.960037759942,0.960793820044
160,0.637770056725,0.637770056725,11,0,11,0,684.0,684.0,-12.0,-12.0,18.700419,2.751829,0.826601,0.844323,1.142551,0.977596750247,0.977648653274,0.978063083747,0.978761130345,0.978951093041
161,0.700608491898,0.700608491898,12,0,12,0,715.0,715.0,-15.0,-15.0,17.197783,3.768252,1.376258,1.380714,0.683891,0.831558915092,0.835422906163,0.838409892787,0.847168270901,0.852095962613
162,0.509750664234,0.509750664234,14,0,14,0,768.0,768.0,-34.0,-34.0,31.650519,2.828996,0.616802,1.020794,7.155584,0.846095166793,0.849069940871,0.852065379896,0.859923930586,0.864082736455
163,0.515687286854,0.515687286854,15,0,15,0,791.0,791.0,-38.0,-38.0,21.154305,1.571283,0.834126,0.632498,0.675388,0.98526123554,0.988468851862,0.988699716767,0.988887492883,0.989309722136
164,0.73797339201,0.73797339201,11,0,11,0,684.0,684.0,-7.0,-7.0,31.340619,7.751413,0.712157,1.280265,1.122506,0.970144837796,0.970427674396,0.970755418481,0.971600460821,0.972028595537
165,0.62957918644,0.62957918644,13,0,13,0,743.0,743.0,-16.0,-16.0,20.254182,3.221757,0.806168,2.965665,1.386948,0.947979356023,0.953308115569,0.953938378462,0.954417893922,0.955888882778
166,0.593410730362,0.593410730362,8,0,8,0,568.0,568.0,-18.0,-18.0,42.325455,2.201235,0.654547,1.30067,1.61,0.83361314974,0.837177289247,0.840328132854,0.84902587543,0.853772080351
167,0.475741833448,0.475741833448,17,0,17,0,829.0,829.0,-33.0,-33.0,32.980732,1.906261,0.321946,0.618834,1.359864,0.797065556792,0.800086717112,0.806041130578,0.818349734497,0.823304675407
168,0.471133649349,0.471133649349,15,0,15,0,791.0,791.0,-33.0,-33.0,26.2265,3.6935,0.552402,1.085161,1.609995,0.954558496859,0.955166285044,0.955592859295,0.955628487901,0.957047139664
169,0.583742380142,0.583742380142,10,0,10,0,649.0,649.0,-19.0,-19.0,15.143451,2.410164,0.709097,0.712255,1.121306,0.824090851311,0.827524701472,0.830193352685,0.831367682663,0.840968709488
170,0.519194066525,0.519194066525,13,0,13,0,743.0,743.0,-30.0,-30.0,17.36399,1.889923,0.501415,1.110863,1.183001,0.969196756808,0.969735100628,0.969846761693,0.970032298741,0.970625956921
171,0.672686040401,0.672686040401,10,0,10,0,649.0,649.0,-8.0,-8.0,18.273247,2.683855,0.838238,1.522387,1.011862,0.826062691881,0.831577747025,0.833339348164,0.834661790335,0.841943410183
172,0.473802030087,0.473802030087,18,0,18,0,846.0,846.0,-38.0,-38.0,29.74011,4.193004,0.5934,0.883127,1.268885,0.859310413181,0.862114334775,0.864118980434,0.864548457502,0.871379058152
173,0.385524302721,0.385524302721,18,0,18,0,846.0,846.0,-47.0,-47.0,20.003642,3.031977,0.97779,2.599991,1.234277,0.861717033321,0.865516880449,0.866885754958,0.867707086529,0.873126467372
174,0.54977452755,0.54977452755,11,0,11,0,684.0,684.0,-31.0,-31.0,31.00698,4.022089,0.645518,1.591531,1.642727,0.957764305208,0.958211966691,0.958574964889,0.958729484843,0.960060946344
175,0.573689758778,0.573689758778,10,0,10,0,649.0,649.0,-9.0,-9.0,32.89078,4.392614,0.476976,1.10252,1.990014,0.958787228881,0.958984802357,0.959282241185,0.959713542646,0.961108527671
176,0.562718153,0.562718153,8,0,8,0,568.0,568.0,-26.0,-26.0,40.159345,4.828805,0.399832,2.40998,1.199418,0.812810452967,0.818342857073,0.820893933153,0.821639223433,0.83069748541
177,0.501515388489,0.501515388489,12,0,12,0,715.0,715.0,-35.0,-35.0,26.156699,3.951723,0.332743,0.5698,1.119878,0.98622897755,0.989976867424,0.989976867424,0.990170368422,0.990327793339
178,0.653625428677,0.62842220068,12,1,11,0,768.0,649.0,-8.0,-8.0,31.695878,4.168189,0.855573,1.632591,1.168281,0.957878204003,0.958687255037,0.958860751274,0.959134154239,0.960037759942
179,0.569983065128,0.569983065128,15,0,15,0,791.0,791.0,-23.0,-23.0,21.000098,2.498988,0.879947,1.332273,2.553422,0.831768436312,0.836833592338,0.838678761642,0.839733116154,0.846948695416
180,0.543338477612,0.543338477612,10,0,10,0,649.0,649.0,-29.0,-29.0,32.918067,4.278042,0.421987,1.100731,0.610085,0.789648259632,0.793806550398,0.797204378573,0.799162695711,0.811730256345
181,0.448251128197,0.448251128197,10,0,10,0,649.0,649.0,-41.0,-41.0,44.158512,3.570503,0.564818,1.098136,1.739986,0.971577107016,0.971577107016,0.971577107016,0.972323345404,0.972928302108
182,0.70011985302,0.70011985302,7,0,7,0,520.0,520.0,-14.0,-14.0,38.7571,2.580298,0.789199,1.709859,1.961077,0.837105483699,0.837499049286,0.839051182762,0.841110797348,0.843912764988
183,0.475058138371,0.475058138371,22,0,22,0,1000.0,1000.0,-41.0,-41.0,25.37206,4.010711,0.34092,2.180709,0.621222,0.827862972259,0.830251041892,0.83309998031,0.835014108717,0.836096233567
184,0.472454577684,0.472454577684,18,0,18,0,846.0,846.0,-44.0,-44.0,36.212734,4.221698,0.6525,1.659764,1.259992,0.79514610738,0.795484282193,0.798457279913,0.798458115645,0.804259122467
185,0.456664383411,0.456664383411,9,0,9,0,611.0,611.0,-37.0,-37.0,26.2053,4.041337,0.473874,0.870667,0.609256,0.814688245375,0.817192406914,0.820324490292,0.821948096375,0.822661928917
186,0.450344204903,0.450344204903,14,0,14,0,768.0,768.0,-32.0,-32.0,16.080493,2.050519,0.610387,1.268705,1.057461,0.962480305158,0.962666835726,0.962760949776,0.962765200605,0.962867309911
187,0.671462059021,0.671462059021,6,0,6,0,467.0,467.0,-6.0,-6.0,24.157386,2.090347,0.490542,1.05112,2.824965,0.948675211228,0.948726534608,0.949141137118,0.949359389842,0.949585659882
188,0.61528390646,0.61528390646,12,0,12,0,715.0,715.0,-12.0,-12.0,23.209048,2.73754,0.510217,1.980983,1.208796,0.842905890875,0.842956666494,0.844838231455,0.845845993281,0.846883772102
189,0.448911607265,0.448911607265,16,0,16,0,811.0,811.0,-32.0,-32.0,22.415759,2.178201,0.399876,1.257842,0.622645,0.818335128015,0.820762957092,0.823803970853,0.82538100626,0.826073998522
190,0.43716737628,0.43716737628,14,0,14,0,768.0,768.0,-42.0,-42.0,17.566463,1.925437,0.486827,0.558174,0.628488,0.852459486111,0.85368614008,0.855781529802,0.856873209594,0.857996587651
191,0.454188734293,0.454188734293,20,0,20,0,874.0,874.0,-32.0,-32.0,17.665019,2.227209,0.344536,2.432303,1.07855,0.981846734199,0.981875986827,0.981941645671,0.981991732594,0.982043753919
192,0.770826280117,0.770826280117,8,0,8,0,568.0,568.0,-12.0,-12.0,19.809186,3.232047,1.060434,0.955377,1.738795,0.842457191188,0.842746053434,0.844774728389,0.845832154702,0.846920654989
193,0.541423082352,0.541423082352,15,0,15,0,829.0,829.0,-23.0,-23.0,21.361523,2.187,0.660965,0.851288,1.269949,0.839832350355,0.841982255327,0.844547536952,0.845880774857,0.846255335089
194,0.396625697613,0.396625697613,17,0,17,0,829.0,829.0,-41.0,-41.0,20.218147,2.06363,0.325037,1.297925,0.728942,0.957533955185,0.957930349503,0.958351698676,0.958527241693,0.958573486083
195,0.59694904089,0.59694904089,14,0,14,0,768.0,768.0,-18.0,-18.0,19.49218,2.650613,0.767487,1.950804,0.396,0.990711849617,0.990711849617,0.990711849617,0.990711849617,0.990887748016
196,0.923942029476,0.923942029476,2,0,2,0,190.0,190.0,-1.0,-1.0,24.81592,2.965907,0.590616,0.945247,0.64225,0.978942435898,0.979122152714,0.979122152714,0.979122152714,0.979122152714
197,0.975051164627,0.975051164627,1,0,1,0,100.0,100.0,-0.0,-0.0,17.96942,2.710394,0.411241,0.671733,0.644038,0.965412689293,0.965583905125,0.965601949967,0.965701751988,0.965805351198
198,0.569591224194,0.569591224194,24,0,24,0,1000.0,1000.0,-61.0,-61.0,25.814479,3.078252,0.907777,1.454322,0.682571,0.983549878533,0.983549878533,0.983549878533,0.983549878533,0.983913379358
199,0.6867582798,0.6867582798,9,0,9,0,611.0,611.0,-12.0,-12.0,31.53859,4.395189,1.307157,0.655438,0.696555,0.789003749644,0.791071240232,0.794614264999,0.796447892196,0.798325923826
200,0.378665685654,0.378665685654,12,0,12,0,715.0,715.0,-48.0,-48.0,23.322121,2.011291,0.496376,1.110667,1.307479,0.975179593009,0.9752224514,0.97528181815,0.97532125591,0.975395986345
201,0.615309178829,0.615309178829,11,0,11,0,684.0,684.0,-16.0,-16.0,24.185264,2.893424,0.42227,0.739946,1.430083,0.827862972259,0.829113390158,0.830251041892,0.83309998031,0.834578665763
202,0.444174677134,0.444174677134,15,0,15,0,791.0,791.0,-37.0,-37.0,33.463832,4.877126,0.369214,1.40082,1.279968,0.969158579893,0.969158579893,0.969158579893,0.969158579893,0.969991413045
203,0.651618242264,0.651618242264,12,0,12,0,715.0,715.0,-9.0,-9.0,20.558986,3.198795,0.803501,0.992038,0.69442,0.963223742817,0.963314428721,0.963342081717,0.963595930354,0.963744265037
204,0.602718949318,0.602718949318,15,0,15,0,829.0,829.0,-16.0,-16.0,28.8271,2.813155,0.662504,1.441859,1.71797,0.983156986226,0.983156986226,0.983841973168,0.983841973168,0.983841973168
205,0.587131083012,0.587131083012,8,0,8,0,568.0,568.0,-21.0,-21.0,20.640286,3.008079,0.830049,0.807154,0.760001,0.984242525032,0.984242525032,0.984242525032,0.984242525032,0.984586406611
206,0.841876327991,0.841876327991,9,0,9,0,684.0,684.0,-1.0,-1.0,20.092809,4.305088,0.598936,1.006822,0.784084,0.820018228636,0.821280590418,0.821948096375,0.823288181573,0.824825713568
207,0.403056770563,0.403056770563,18,0,18,0,846.0,846.0,-53.0,-53.0,29.319267,4.296736,0.533857,0.478909,0.687417,0.839003182996,0.839283488778,0.840122024288,0.840944491351,0.841956913717
208,0.464469045401,0.464469045401,16,0,16,0,811.0,811.0,-30.0,-30.0,17.12485,2.193146,0.299766,0.599116,0.674345,0.842457191188,0.842746053434,0.843335342379,0.844774728389,0.845832154702
209,0.516076862812,0.516076862812,12,0,12,0,768.0,768.0,-30.0,-30.0,16.839422,2.313035,0.348106,3.482287,0.662913,0.810967764756,0.812353401331,0.813249925932,0.816397134661,0.818028535716
210,0.436408221722,0.436408221722,22,0,22,0,897.0,897.0,-43.0,-43.0,17.191471,2.102363,0.531635,0.530274,0.530611,0.846371696214,0.84689593062,0.847245790118,0.848914688556,0.849966964446
211,0.49434286356,0.49434286356,14,0,14,0,768.0,768.0,-26.0,-26.0,16.858126,2.377049,0.367169,0.719775,1.38193,0.962451834553,0.962545090425,0.962573489197,0.962834431435,0.96298688781
212,0.674461901188,0.674461901188,6,0,6,0,467.0,467.0,-17.0,-17.0,25.517197,4.742772,0.623557,0.71499,0.70392,0.831695659118,0.832729521023,0.832750257012,0.835150443374,0.83640973713
213,0.473091602325,0.473091602325,17,0,17,0,829.0,829.0,-38.0,-38.0,23.428803,2.283883,0.467431,0.545184,0.69009,0.946959124524,0.947104230633,0.9471807774,0.947260258359,0.948009420939
214,0.634175181389,0.634175181389,11,0,11,0,684.0,684.0,-11.0,-11.0,27.194606,2.59181,0.510001,0.659867,0.685749,0.821920286674,0.823179731619,0.823963248743,0.826833852662,0.828323724194
215,0.432198792696,0.432198792696,19,0,19,0,861.0,861.0,-42.0,-42.0,18.904634,2.424668,0.560747,1.286144,1.6601,0.952475145777,0.95260368293,0.952642129972,0.952999951598,0.953208580295
216,0.507083833218,0.507083833218,22,0,22,0,1000.0,1000.0,-50.0,-50.0,25.786821,3.119898,0.621717,1.165828,0.827318,0.835586952399,0.836714327767,0.837498046343,0.840077021179,0.840591439777
217,0.497485607862,0.497485607862,16,0,16,0,811.0,811.0,-35.0,-35.0,21.646992,2.223865,0.577057,0.510833,0.709412,0.969824743918,0.969964198594,0.970037512564,0.970037765835,0.970095939842
218,0.67273837328,0.67273837328,11,0,11,0,684.0,684.0,-12.0,-12.0,20.15048,3.331749,0.90579,1.027636,0.716446,0.982206480108,0.982235027157,0.982273764508,0.982299014659,0.982347848176
219,0.793228805065,0.793228805065,8,0,8,0,568.0,568.0,-10.0,-10.0,24.877356,3.75032,1.237482,0.688236,0.667285,0.990161124408,0.990161124408,0.990161124408,0.990161124408,0.990350174225
220,0.718670547009,0.718670547009,9,0,9,0,611.0,611.0,-9.0,-9.0,32.849081,7.687967,0.860104,1.376295,0.707565,0.86397321918,0.86482952319,0.865484014972,0.867459515665,0.868489322629
221,0.490047156811,0.490047156811,20,0,20,0,1000.0,1000.0,-33.0,-33.0,18.812888,2.510068,0.325385,0.575526,0.775427,0.987211533679,0.995250240067,0.995258612754,0.997443656702,0.99747109961
222,0.972765386105,0.951432824135,1,2,2,0,100.0,1.0,-0.0,-0.0,36.70111,10.23594,0.796217,1.709878,2.490105,0.825713231947,0.826929936718,0.827674189425,0.830450779712,0.831892484077
223,0.420625686646,0.420625686646,18,0,18,0,846.0,846.0,-37.0,-37.0,26.981542,2.657375,0.554202,0.582205,1.538104,0.835993458089,0.836603174158,0.83696208527,0.838833732274,0.839995153137
224,0.43722307682,0.43722307682,17,0,17,0,829.0,829.0,-41.0,-41.0,21.04951,2.368518,0.607229,1.074108,0.698387,0.984534601364,0.984534601364,0.984534601364,0.984534601364,0.984870299431
225,0.743954777718,0.743954777718,8,0,8,0,568.0,568.0,-6.0,-6.0,39.241695,3.719816,0.820266,0.891561,1.435192,0.947651524837,0.947704457048,0.947831081445,0.94813035062,0.948354528451
226,0.631674945354,0.631674945354,11,0,11,0,684.0,684.0,-15.0,-15.0,21.85752,3.35428,0.777925,0.639876,0.838862,0.972658739049,0.972872597988,0.972943496463,0.973093048254,0.973459620464
227,0.536111533642,0.536111533642,20,0,20,0,874.0,874.0,-32.0,-32.0,25.880268,2.630925,0.326356,1.259799,0.726144,0.81110763338,0.812528263088,0.813687138466,0.816909460293,0.818579183421
228,0.496438533068,0.496438533068,8,0,8,0,715.0,715.0,-40.0,-40.0,19.56151,2.778099,0.387729,0.660828,0.732344,0.967152508774,0.967279079778,0.967436600325,0.967728098091,0.967737491163
229,0.776075065136,0.776075065136,8,0,8,0,568.0,568.0,-15.0,-15.0,23.144114,3.474561,0.773503,0.913231,0.739989,0.955823555024,0.955823555024,0.955823555024,0.955823555024,0.95718440142
230,0.636964917183,0.636964917183,6,0,6,0,467.0,467.0,-17.0,-17.0,28.707315,3.368541,0.815899,0.931195,0.794354,0.966061341646,0.968362264791,0.968384795633,0.968586531856,0.96901118487
231,0.578109741211,0.578109741211,9,0,9,0,611.0,611.0,-18.0,-18.0,21.829723,4.170986,0.466363,0.937206,0.75995,0.969262390342,0.969318008847,0.969396527099,0.969449572193,0.969548279168
232,0.696435511112,0.696435511112,10,0,10,0,649.0,649.0,-19.0,-19.0,31.83178,5.280305,0.825785,1.507862,0.800004,0.990250492129,0.990250492129,0.990250492129,0.990250492129,0.990437392214
233,0.628874123096,0.628874123096,9,0,9,0,611.0,611.0,-17.0,-17.0,39.449096,6.885386,0.593486,1.319779,1.447822,0.980541172993,0.98090226612,0.980933386385,0.980975769889,0.981003491319
234,0.598683357239,0.598683357239,16,0,16,0,811.0,811.0,-24.0,-24.0,27.07857,5.727597,1.814333,1.81601,0.769867,0.980910870567,0.990224428477,0.995779531524,0.995786658767,0.997668556627
235,0.779643058777,0.807796120644,6,3,6,2,467.0,271.0,-8.0,-5.0,24.51003,4.438734,1.074402,1.295714,0.757009,0.980794095434,0.984219900219,0.986313984961,0.98649032567,0.98649032567
236,0.670803725719,0.67268037796,12,2,13,1,715.0,684.0,-17.0,-13.0,24.44941,5.061467,1.642219,2.480025,0.832833,0.861580364169,0.862397220009,0.862616078595,0.864504364076,0.865489227274
237,0.499154776335,0.499154776335,18,0,18,0,846.0,846.0,-35.0,-35.0,24.476852,2.51344,0.334168,0.814955,0.810447,0.85476888356,0.85571625818,0.856458422336,0.858637402271,0.859772071814
238,0.485363572836,0.485363572836,16,0,16,0,811.0,811.0,-35.0,-35.0,20.460203,2.544446,0.596412,0.931324,0.765827,0.978433734291,0.978546233396,0.978546233396,0.978546233396,0.978546233396
239,0.735772073269,0.735772073269,7,0,7,0,520.0,520.0,-12.0,-12.0,44.479102,3.871269,0.874133,0.58981,1.070083,0.996865528176,0.997060021122,0.997218329486,0.997233742972,1.0
240,0.858759880066,0.839786887169,5,3,6,1,408.0,271.0,-1.0,-1.0,25.816162,3.072614,0.67114,1.279165,0.774417,0.983573280592,0.983573280592,0.983573280592,0.983573280592,0.98393611371
241,0.76637172699,0.76637172699,10,0,10,0,715.0,715.0,-9.0,-9.0,25.41982,4.694171,1.479718,2.999787,0.809816,0.964517831341,0.964658792993,0.964733154681,0.964810367722,0.964901270453
242,0.62442868948,0.62442868948,12,0,12,0,715.0,715.0,-20.0,-20.0,25.215432,3.692621,0.732041,0.847494,2.180244,0.953308115569,0.953482023109,0.953525861843,0.953938378462,0.954155533869
243,0.661265313625,0.661265313625,9,0,9,0,611.0,611.0,-15.0,-15.0,33.310938,6.02015,0.448646,0.999787,0.790015,0.978288334709,0.978288334709,0.978288334709,0.978288334709,0.978810217143
244,0.720060884953,0.720060884953,9,0,9,0,611.0,611.0,-7.0,-7.0,45.409861,3.400561,1.836502,0.795501,1.52989,0.837685339977,0.83880989508,0.839715305539,0.842287491444,0.843624301063
245,0.5324909091,0.5324909091,13,0,13,0,743.0,743.0,-37.0,-37.0,30.534589,3.345945,0.539601,0.629817,0.768082,0.945872089348,0.946100066028,0.946266369599,0.946805667353,0.947089296652
246,0.573930501938,0.573930501938,16,0,16,0,811.0,811.0,-38.0,-38.0,22.057845,3.922937,0.6777,1.209967,0.793022,0.86397321918,0.86482952319,0.865484014972,0.867459515665,0.868489322629
247,0.472567468882,0.472567468882,20,0,20,0,874.0,874.0,-46.0,-46.0,21.804951,2.641606,0.332726,1.320859,0.784783,0.839848250659,0.84069035667,0.84081243708,0.842910099113,0.844065910981
248,0.511952161789,0.511952161789,14,0,14,0,768.0,768.0,-27.0,-27.0,28.292674,2.680009,0.673593,0.667196,0.916303,0.816330974957,0.817635792179,0.818342857073,0.821313699063,0.822854920453
249,0.436256915331,0.436256915331,16,0,16,0,846.0,846.0,-40.0,-40.0,21.039513,2.54793,0.567771,0.571405,0.79155,0.955715888926,0.955856663211,0.95593092679,0.956008038522,0.956424678927
250,0.513666510582,0.513666510582,15,0,15,0,791.0,791.0,-31.0,-31.0,29.904447,3.867599,0.896347,1.71551,0.793189,0.94875012364,0.950222192958,0.950271131333,0.950389779425,0.950668858166
251,0.670396029949,0.670396029949,12,0,12,0,715.0,715.0,-7.0,-7.0,21.448544,2.789693,0.291202,0.447379,1.089948,0.964246660243,0.96433397646,0.964360648673,0.964605188553,0.964748112604
252,0.679780602455,0.679780602455,11,0,11,0,684.0,684.0,-19.0,-19.0,28.580054,3.600084,0.427857,0.636549,0.713188,0.991700942716,0.997178963741,0.997218353443,0.997226063613,0.997248870445
253,0.672845900059,0.683024644852,8,1,5,0,568.0,343.0,-15.0,-13.0,21.314893,3.823873,0.861849,0.697842,0.819883,0.953588861275,0.953853399999,0.954024570712,0.954067752319,0.954473831217
254,0.591848731041,0.591848731041,12,0,12,0,768.0,768.0,-13.0,-13.0,39.072703,3.499402,0.848609,0.516639,0.813327,0.837571859306,0.838658167146,0.839279355421,0.841768017855,0.843061994745
255,0.501247286797,0.501247286797,13,0,13,0,743.0,743.0,-31.0,-31.0,21.831988,2.515256,0.30814,0.527256,1.588681,0.834123491826,0.834618540931,0.835094287987,0.836854388921,0.838018552986
256,0.420114636421,0.420114636421,17,0,17,0,829.0,829.0,-36.0,-36.0,29.821925,2.562045,0.567411,0.517742,0.928662,0.972789975409,0.972850783662,0.972869621123,0.973040616703,0.973140719144
257,0.780214846134,0.780214846134,7,0,7,0,520.0,520.0,-12.0,-12.0,26.495549,4.293231,1.058539,0.875443,1.105774,0.978722421201,0.987707016447,0.987901772528,0.988681768487,0.988746334124
258,0.634974956512,0.634974956512,13,0,13,0,743.0,743.0,-11.0,-11.0,23.638778,3.047097,0.634127,1.081006,1.050086,0.962609114663,0.962701845002,0.962730091427,0.96298958351,0.96314119738
259,0.672892928123,0.672892928123,8,0,8,0,568.0,568.0,-10.0,-10.0,44.5554,8.434905,0.834353,0.713209,0.809348,0.982575347778,0.982575347778,0.982575347778,0.982575347778,0.982966950881
260,0.613718509674,0.613718509674,12,0,12,0,811.0,811.0,-17.0,-17.0,28.036511,3.265766,0.710847,0.587148,0.879937,0.973557757283,0.973979281787,0.974042047521,0.974751812706,0.974795574477
261,0.785196423531,0.785196423531,6,0,6,0,467.0,467.0,-5.0,-5.0,30.754466,3.474797,0.350125,0.625566,1.599183,0.956826058274,0.957007724335,0.957231098811,0.957661757682,0.957841540658
262,0.723819375038,0.723819375038,5,0,5,0,408.0,408.0,-10.0,-10.0,38.327346,4.849813,0.366486,0.932854,0.828979,0.984284999352,0.984284999352,0.984284999352,0.984284999352,0.984627687548
263,0.842608511448,0.842608511448,5,0,5,0,408.0,408.0,-8.0,-8.0,23.737216,4.395551,0.668871,1.669754,0.78968,0.992746783027,0.99290494862,0.992991606644,0.994499545616,0.994998569785
264,0.501428604126,0.475860118866,7,2,5,2,520.0,271.0,-1.0,-5.0,27.078822,2.384769,0.128016,0.500845,0.813466,0.866305234941,0.867117639796,0.867595274899,0.869472746832,0.870451988627
265,0.484253555536,0.484253555536,18,0,18,0,874.0,874.0,-30.0,-30.0,30.686782,2.783447,0.600173,1.048266,1.470068,0.79574894012,0.797074650355,0.797161030711,0.800285472624,0.801949650199
266,0.434316068888,0.434316068888,15,0,15,0,791.0,791.0,-39.0,-39.0,47.924847,5.41787,0.556773,1.041276,0.87989,0.84807280814,0.849027654507,0.849392445206,0.851589505197,0.852733552908
267,0.422046542168,0.422046542168,20,0,20,0,874.0,874.0,-39.0,-39.0,44.545498,3.377788,0.660049,0.769922,0.811003,0.982156051304,0.982184697064,0.982223573788,0.982248918113,0.982297926839
268,0.681021571159,0.681021571159,16,0,16,0,811.0,811.0,-24.0,-24.0,26.372775,3.686296,0.959873,0.839919,0.874415,0.852574530994,0.85344227199,0.853460025413,0.855463293265,0.8565075238
269,0.441072255373,0.441072255373,24,0,24,0,1000.0,1000.0,-39.0,-39.0,25.659335,2.13433,0.669881,1.31987,0.864352,0.980763799183,0.981687595272,0.981717161057,0.981757338698,0.981783563157
270,0.696103453636,0.696103453636,12,0,12,0,715.0,715.0,-22.0,-22.0,25.365105,5.418883,0.772301,1.269802,0.842397,0.823860529259,0.825117012654,0.826017545723,0.828881035174,0.830367233593
271,0.459494739771,0.459494739771,9,0,9,0,611.0,611.0,-41.0,-41.0,29.048435,2.776502,0.421682,0.482213,0.855281,0.978678589988,0.980625969198,0.980698295423,0.980950741296,0.982025859566
272,0.547406256199,0.547406256199,13,0,13,0,743.0,743.0,-23.0,-23.0,30.456467,3.825744,1.025899,0.970376,1.702926,0.977160379647,0.977373358059,0.977469049904,0.97751954847,0.977521304727
273,0.801591277122,0.801591277122,6,0,6,0,467.0,467.0,-6.0,-6.0,30.369384,4.830542,1.239873,1.064239,0.859885,0.837571859306,0.838658167146,0.839279355421,0.841768017855,0.843061994745
274,0.513636112213,0.513636112213,15,0,15,0,791.0,791.0,-31.0,-31.0,22.799832,2.883556,0.575744,0.301528,0.856567,0.983937899936,0.983937899936,0.983937899936,0.983937899936,0.984290373395
275,0.78596329689,0.78596329689,10,0,10,0,649.0,649.0,-7.0,-7.0,25.525225,4.369438,1.021999,1.760685,2.004636,0.983601351087,0.984284999352,0.984284999352,0.984284999352,0.984284999352
276,0.938784718513,0.925643622875,2,1,3,0,190.0,190.0,-1.0,-0.0,24.664565,2.505885,0.50428,1.027325,1.209933,0.980202580065,0.981948608431,0.982007253191,0.982081360141,0.982221277565
277,0.531149148941,0.531149148941,13,0,13,0,743.0,743.0,-20.0,-20.0,35.770736,3.477163,0.814732,1.963587,2.349505,0.998057778972,0.998068615938,0.998072194465,0.99809331988,1.0
278,0.959121823311,0.887007415295,1,4,5,4,100.0,100.0,-0.0,-0.0,33.353255,7.336269,0.944672,1.047422,1.04694,0.823860529259,0.825117012654,0.826017545723,0.828766087662,0.828881035174
279,0.439603239298,0.439603239298,18,0,18,0,846.0,846.0,-38.0,-38.0,29.410304,3.109964,0.788462,1.329883,2.370017,0.976222547393,0.976939801645,0.977029155851,0.977217580098,0.977233541647
280,0.681250035763,0.681250035763,16,0,16,0,811.0,811.0,-21.0,-21.0,25.506077,4.321511,1.277522,1.357341,0.878381,0.850459689232,0.85122364338,0.851329585842,0.853232161955,0.854279119724
281,0.450754612684,0.450754612684,22,0,22,0,1000.0,1000.0,-50.0,-50.0,26.272666,3.0222,0.641878,0.800941,0.909103,0.977375940905,0.977375940905,0.977375940905,0.977375940905,0.977926899871
282,0.65410977602,0.65410977602,13,0,13,0,743.0,743.0,-13.0,-13.0,29.122478,4.09765,0.888044,1.585283,1.874892,0.809440697454,0.810898998429,0.812204678101,0.81550847232,0.817046328926
283,0.485633313656,0.485633313656,12,0,12,0,715.0,715.0,-36.0,-36.0,37.589094,3.654924,0.249375,0.481062,0.895813,0.837901113492,0.838626508986,0.838867537937,0.840851699745,0.842010337143
284,0.492767453194,0.492767453194,17,0,17,0,829.0,829.0,-28.0,-28.0,31.171013,2.90003,0.617287,0.714788,1.522263,0.983263150595,0.983263150595,0.983263150595,0.983263150595,0.983531681828
285,0.576232850552,0.576232850552,11,0,11,0,684.0,684.0,-15.0,-15.0,28.189887,3.851892,0.782482,1.246341,0.83312,0.957525158067,0.957607334631,0.957728288881,0.95781290464,0.957964524223
286,0.657433927059,0.657433927059,20,0,20,0,874.0,874.0,-9.0,-9.0,38.886963,8.012567,1.062656,1.359903,1.41,0.948956618158,0.950902402783,0.951122664696,0.951238788118,0.951485387825
287,0.566392660141,0.566392660141,15,0,15,0,791.0,791.0,-34.0,-34.0,60.943392,5.457736,1.149979,1.188829,0.688603,0.852574530994,0.85344227199,0.853460025413,0.855463293265,0.8565075238
288,0.367575973272,0.367575973272,22,0,22,0,1000.0,1000.0,-37.0,-37.0,29.506213,3.097173,0.596936,1.277397,1.429901,0.982193212468,0.982193212468,0.982193212468,0.982193212468,0.982595991917
289,0.95836108923,0.95836108923,1,0,1,0,100.0,100.0,-0.0,-0.0,35.551923,7.076802,1.647924,1.017408,1.196814,0.969451895753,0.969593635676,0.969668002997,0.969668407104,0.969727390433
290,0.654895544052,0.654895544052,11,0,11,0,684.0,684.0,-13.0,-13.0,38.628127,3.729146,0.588283,1.363148,1.883514,0.961725451957,0.961758354519,0.961842938378,0.962037859649,0.962185145031
291,0.715662121773,0.715662121773,4,0,4,0,467.0,467.0,-25.0,-25.0,37.356258,6.291166,1.263478,2.483585,1.628127,0.967317080351,0.969591332512,0.969613722783,0.96970159487,0.969813149231
292,0.606592655182,0.606592655182,13,0,13,0,743.0,743.0,-12.0,-12.0,44.036756,6.753997,1.003557,0.97248,1.226656,0.814688245375,0.81606756481,0.817192406914,0.820324490292,0.8218884118
293,0.433343857527,0.433343857527,17,0,17,0,861.0,861.0,-38.0,-38.0,22.409248,1.772773,0.541501,1.100805,0.903854,0.823777353045,0.824996912853,0.825624014475,0.828407476404,0.82985273061
294,0.450517207384,0.450517207384,11,0,11,0,684.0,684.0,-38.0,-38.0,29.29941,3.054304,0.496277,0.479887,0.896165,0.827612037782,0.828788438444,0.829374254837,0.832062598585,0.833459087554


==> results/techtc300_MI_0.001_-c5_-T0.01_-F_-m10000_-M_-m10000_-j4/results/results.csv <==
iter,fsc,fscm,fsel,finitm,fselm,fcommon,fevals,fevalsm,msc,mscm,iftm,knntm,fst,fstm,umdbtm,d1,d2,d3,d4,d5
1,0.76727861166,0.76727861166,6,0,6,0,4685.0,4685.0,-10.0,-10.0,0.054838,0.0,1.550898,0.664565,0.029182,n/a,n/a,n/a,n/a,n/a
2,0.827974498272,0.827974498272,4,0,4,0,3439.0,3439.0,-3.0,-3.0,0.286845,0.183471,1.124713,1.09113,0.031125,0.99415546691,n/a,n/a,n/a,n/a
3,0.842601180077,0.836101412773,5,1,5,0,5216.0,5694.0,-8.0,-7.0,0.307391,0.202217,1.808644,1.621167,0.032736,0.992280538126,0.997032005138,n/a,n/a,n/a
4,0.771238684654,0.775234758854,10,3,12,1,6511.0,6859.0,-8.0,-15.0,0.364902,0.220662,2.107757,1.793339,0.033192,0.987321762387,0.989964998364,0.993244470477,n/a,n/a
5,0.691391825676,0.631526470184,8,7,12,5,5694.0,5216.0,-9.0,-9.0,0.270323,0.105262,1.177781,1.513465,0.047626,1.0,1.0,1.0,1.0,n/a
6,0.788037002087,0.673006772995,6,14,15,12,5694.0,1000.0,-7.0,-10.0,0.509341,0.304434,1.484029,2.279781,0.036347,0.994720115197,0.995598684223,0.996165713052,1.0,1.0
7,0.847720980644,0.750577807426,8,14,17,10,5694.0,6124.0,-4.0,-18.0,0.636816,0.319331,1.926457,3.715453,0.037121,0.991293142217,0.993095443691,0.993792700946,0.996363620977,0.997018672057
8,0.811276853085,0.757231831551,5,11,10,4,6859.0,6124.0,-14.0,-14.0,0.517331,0.222917,1.642873,2.611634,0.039851,0.99348127747,0.99434793047,0.994548748024,0.997092472877,0.997105343158
9,0.919281363487,0.814220607281,5,15,13,8,4095.0,6511.0,-0.0,-5.0,0.636659,0.298609,1.731553,3.157059,0.040289,0.960998202402,0.972915300597,0.979451911341,0.98316413285,0.985460792233
10,0.488000005484,0.481634169817,10,10,14,5,6511.0,6511.0,-41.0,-51.0,0.482947,0.114533,1.10046,1.562622,0.041532,0.961798017408,0.983903778199,0.987950984801,0.989587574933,0.991161027855
11,0.656305909157,0.607883989811,5,10,15,7,4095.0,5216.0,-23.0,-23.0,0.521477,0.13645,1.184362,1.99776,0.046484,0.956681487309,0.982425412262,0.983777982134,0.986244258446,0.990274349481
12,0.605937719345,0.564406514168,16,11,18,8,8496.0,6124.0,-25.0,-43.0,0.678862,0.267066,2.479731,3.008717,0.044895,0.843265115334,0.956490190467,0.961463789382,0.962771791108,0.973006245893
13,0.566313028336,0.550248861313,9,6,10,3,6124.0,5694.0,-29.0,-34.0,0.62239,0.121638,1.05987,1.432461,0.04633,0.869102962861,0.869821710206,0.959688698169,0.964802990507,0.966574574638
14,0.572542726994,0.568168520927,13,7,12,5,7455.0,5216.0,-25.0,-43.0,0.597977,0.152098,1.412481,1.995334,0.047775,0.984076530026,0.984515219326,0.984671486505,0.989805948173,0.991085295603
15,0.785496115685,0.790879249573,6,6,8,5,5694.0,3439.0,-10.0,-7.0,0.733706,0.260644,1.647342,0.831739,0.049024,0.860530558258,0.862507982761,0.881054059761,0.958905323275,0.963487285444
16,0.60316157341,0.569717228413,7,5,9,0,5216.0,6511.0,-25.0,-28.0,0.662383,0.152964,1.189826,2.163001,0.051826,0.974936038378,0.975017707032,0.976155615746,0.976712386514,0.987047060152
17,0.74456846714,0.699378073215,8,12,17,8,5694.0,6124.0,-12.0,-15.0,0.91878,0.309434,1.76015,2.935445,0.051578,0.98316413285,0.983502692813,0.984182479957,0.984827773907,0.991161027855
18,0.791653811932,0.728671789169,9,8,15,4,6124.0,6859.0,-21.0,-20.0,0.857309,0.29294,2.022978,2.594539,0.054546,0.967707274647,0.968869268412,0.970500683462,0.972385947087,0.985359191605
19,0.741444528103,0.675049722195,6,7,10,5,4685.0,4095.0,-11.0,-11.0,1.087179,0.331164,1.310266,1.527159,0.058416,0.975254827916,0.975686238762,0.976795009414,0.977711836565,0.987947589789
20,0.785612821579,0.725586473942,11,6,15,4,7938.0,6859.0,-6.0,-11.0,0.949007,0.308443,2.801014,3.202968,0.055975,0.957371690348,0.958250306002,0.960528949378,0.962371611537,0.981918368628
21,0.760764598846,0.743486225605,8,7,10,3,5694.0,6859.0,-15.0,-15.0,0.977651,0.293793,2.20644,2.463557,0.058024,0.978848613082,0.979489164001,0.979717031388,0.979952914832,0.988853943204
22,0.924792528152,0.852768182755,4,6,9,4,3439.0,4095.0,-1.0,-1.0,1.295641,0.407966,1.538305,1.896897,0.061273,0.980722152595,0.981986312454,0.982502938096,0.982686871173,0.988254558831
23,0.64571082592,0.632688164711,25,8,27,7,9278.0,8646.0,-58.0,-42.0,1.039424,0.262126,2.890531,3.700503,0.060074,0.874728251178,0.878314492782,0.888537703987,0.895773152868,0.962369190261
24,0.536169588566,0.543785631657,11,10,13,5,6859.0,6859.0,-33.0,-39.0,0.956346,0.169307,1.17837,1.227467,0.062892,0.979850079849,0.980216830364,0.983200682612,0.983632994995,0.983897560571
25,0.773743510246,0.742786824703,8,8,12,4,5694.0,7173.0,-12.0,-17.0,1.099013,0.303852,1.626707,2.695311,0.062144,0.851970443297,0.854691684853,0.867849110996,0.875266777267,0.881919366787
26,0.544000029564,0.54235470295,10,7,12,4,6511.0,6124.0,-32.0,-34.0,0.996654,0.173806,1.157505,1.519075,0.06348,0.87112188904,0.872759640183,0.877577273488,0.883599463371,0.889263728433
27,0.56797683239,0.568329751492,10,4,12,2,6511.0,6511.0,-25.0,-33.0,1.042171,0.193309,1.271122,0.913486,0.065861,0.979673928784,0.980230128011,0.980408192073,0.981109003924,0.981391436795
28,0.7595012784,0.724714100361,12,9,16,6,7173.0,7455.0,-13.0,-17.0,1.220685,0.357805,2.382332,5.812507,0.067641,0.960473962558,0.960996809158,0.961830016663,0.962651584578,0.962987630513
29,0.777924656868,0.763424515724,7,9,11,3,5216.0,7173.0,-14.0,-10.0,1.193356,0.288891,1.890666,2.689624,0.069379,0.980025193344,0.981096738086,0.981096738086,0.981582561104,0.982109301524
30,0.726197957993,0.693321347237,7,6,11,4,5216.0,5216.0,-7.0,-14.0,1.490969,0.528893,1.403461,1.885302,0.07106,0.982173797057,0.98268327823,0.982864676318,0.982864676318,0.983052546717
31,0.820902228355,0.756847977638,5,8,16,7,4095.0,5694.0,-9.0,-8.0,2.038534,0.614914,1.668039,2.531968,0.071444,0.985537578312,0.985924081318,0.986061807658,0.986061807658,0.986204514327
32,0.883547723293,0.802596271038,3,11,12,6,4095.0,5216.0,-3.0,-3.0,1.642048,0.559691,1.710116,2.527072,0.077691,0.842651977437,0.846557389068,0.852151123233,0.860827359717,0.869647068634
33,0.483934283257,0.483992010355,9,4,9,3,6124.0,4095.0,-37.0,-42.0,1.339882,0.202457,1.023765,0.482976,0.074236,0.979585629089,0.979736534571,0.97983204518,0.980111224566,0.980479887631
34,0.798448562622,0.753264904022,7,8,12,4,6859.0,7173.0,-13.0,-15.0,2.35769,0.687531,1.923782,2.714929,0.076039,0.990417105003,0.990643957091,0.990724882332,0.990724882332,0.990724882332
35,0.67524600029,0.686870157719,9,3,8,2,6124.0,4095.0,-10.0,-8.0,1.455268,0.266985,1.212685,0.561395,0.076905,0.981134527665,0.981142360314,0.981313995282,0.981622737721,0.982094272369
36,0.690054893494,0.67407643795,7,6,12,4,5216.0,5694.0,-11.0,-7.0,1.519316,0.269295,1.134666,1.781649,0.078102,0.979275336087,0.979898558264,0.980120286355,0.980120286355,0.980120286355
37,0.899959146976,0.839982867241,4,8,9,4,3439.0,4095.0,-4.0,-3.0,1.874915,0.491006,4.175402,2.276575,0.079256,0.993803643218,0.993934447593,0.9939811411,0.9939811411,0.9939811411
38,0.903557956219,0.837473034859,4,9,9,5,3439.0,4685.0,-3.0,-3.0,1.824439,0.49885,1.61218,2.029272,0.082373,0.963106596473,0.96316794939,0.965376598879,0.966200073642,0.967096157896
39,0.698986887932,0.704062581062,10,7,12,3,6511.0,6859.0,-19.0,-15.0,2.721734,0.537411,2.091445,1.906188,0.081973,0.97475876829,0.97482118048,0.975387311716,0.975694196993,0.976528730009
40,0.59469127655,0.534754753113,14,9,16,7,8144.0,6124.0,-17.0,-18.0,1.697603,0.319568,1.587359,1.659076,0.082495,0.96522285665,0.965288694348,0.966028640686,0.966554362124,0.967762175307
41,0.696649610996,0.719643473625,15,3,14,2,8329.0,6859.0,-68.0,-41.0,1.812098,0.358206,2.81578,2.013845,2.057775,0.972337194099,0.972635321173,0.974277027488,0.974277027488,0.975018184258
42,0.809198319912,0.72466146946,3,8,8,6,4095.0,3439.0,-8.0,-7.0,1.803323,0.314167,1.034128,1.504832,0.100178,0.859018054872,0.85935424325,0.860886710182,0.866387933671,0.873231943899
43,0.558515548706,0.563265323639,8,5,9,3,5694.0,4685.0,-32.0,-33.0,1.755512,0.249709,1.026397,0.662003,0.087643,0.987268944179,0.987273733414,0.987377924884,0.987565196867,0.987800705728
44,0.808160305023,0.721287846565,9,10,19,9,6859.0,6124.0,-5.0,-6.0,2.426494,0.641375,2.322479,3.677621,0.090456,0.964821281968,0.964883802977,0.964923597902,0.965761779461,0.966435347133
45,0.775278389454,0.733661293983,7,10,14,5,5216.0,6511.0,-13.0,-18.0,2.071741,0.512666,1.999499,2.907242,0.092584,0.969804695025,0.969932503772,0.970854223804,0.971155305638,0.972235183951
46,0.717609524727,0.721115350723,7,3,8,1,5216.0,5216.0,-8.0,-10.0,1.95909,0.368038,1.201089,0.76525,0.091695,0.972336259033,0.972635334159,0.975044062362,0.975349372291,0.975596041609
47,0.697934865952,0.650395035744,9,7,19,6,6859.0,7173.0,-20.0,-18.0,3.21815,0.76755,1.981881,3.047536,0.142186,0.976390220061,0.977133429883,0.977397640564,0.977397640564,0.977397640564
48,0.686884760857,0.686426341534,6,4,10,3,4685.0,4685.0,-14.0,-8.0,2.145438,0.43859,1.280926,1.636825,0.141906,0.991508687875,0.991703151547,0.991772538527,0.991772538527,0.991772538527
49,0.772723793983,0.745136976242,6,4,8,3,4685.0,4685.0,-8.0,-9.0,2.124066,0.369638,1.215372,1.432984,0.099511,0.845614189431,0.845647826734,0.849136442142,0.854713297671,0.861578936094
50,0.54920822382,0.524572908878,11,3,13,2,6859.0,6511.0,-33.0,-33.0,2.08509,0.293014,1.341235,1.786743,0.098443,0.97544027842,0.975726107778,0.975871387924,0.975961896244,0.976163010918
51,0.840135812759,0.789211690426,5,7,11,4,4095.0,4685.0,-10.0,-7.0,2.366864,0.566531,1.667343,2.401808,0.100618,0.994443817636,0.997692882707,1.0,1.0,1.0
52,0.82211381197,0.708380818367,6,12,12,5,4685.0,5694.0,-2.0,-5.0,2.525629,0.689625,1.471165,2.298855,0.152898,0.983733165832,0.984184396462,0.984345117459,0.984345117459,0.984345117459
53,0.96133595705,0.871659100056,1,6,6,4,1000.0,1900.0,-0.0,-0.0,2.7323,0.77462,1.410876,2.00464,0.102421,0.853417883242,0.853481530916,0.856115645293,0.856561089045,0.861785424185
54,0.588054418564,0.595949351788,10,8,7,4,6511.0,4095.0,-27.0,-34.0,2.334762,0.306097,1.138928,0.67431,0.103471,0.964074336689,0.964234419644,0.96460402821,0.965390357899,0.965677804205
55,0.789353251457,0.767826378345,10,7,12,3,7709.0,6859.0,-6.0,-12.0,2.505795,0.50374,2.487119,2.847299,0.105271,0.985119330159,0.985520575351,0.98566354061,0.98566354061,0.98566354061
56,0.766125977039,0.728304505348,5,10,12,5,4095.0,6511.0,-8.0,-5.0,2.512031,0.396194,1.186458,1.823691,0.106663,0.956849936366,0.957039471823,0.957241732136,0.957525217802,0.958153177083
57,0.707758843899,0.657972991467,7,7,14,4,5216.0,6124.0,-15.0,-14.0,2.619928,0.512944,1.603605,2.62682,0.109138,0.976651426411,0.976743221994,0.976951889377,0.977404339762,0.977560278832
58,0.826876938343,0.779951572418,5,6,8,1,5216.0,6511.0,-6.0,-10.0,3.673223,0.966439,1.630431,2.574536,0.111094,0.985498882243,0.985623998157,0.985753193014,0.986168156914,0.98631673564
59,0.806957960129,0.767359852791,5,4,11,2,5216.0,5216.0,-14.0,-10.0,2.934979,0.613895,2.097237,3.34891,0.110221,0.971581336273,0.97180931266,0.971955226089,0.972090218238,0.972389957114
60,0.73152256012,0.649240255356,9,8,14,6,6859.0,4685.0,-6.0,-7.0,2.6514,0.46252,1.372395,1.984926,0.11151,0.996101330884,0.997827880568,0.998196557325,0.998215863029,0.998222181708
61,0.895157337189,0.839580059052,3,11,10,7,2710.0,2710.0,-3.0,-3.0,2.968212,0.719918,1.499636,2.473857,0.114166,0.864870342872,0.865329349563,0.866061228755,0.867286606111,0.871529790538
62,0.591272413731,0.567138850689,7,2,9,1,5216.0,5216.0,-26.0,-26.0,2.718552,0.353985,1.167129,1.202087,0.113948,0.860800421988,0.863227090639,0.86611893658,0.868681109444,0.872325794178
63,0.527641475201,0.527846097946,14,6,15,4,8496.0,6859.0,-24.0,-47.0,2.702642,0.349425,1.487049,0.994964,0.173772,0.989322581073,0.98958318392,0.989676127311,0.989676127311,0.989676127311
64,0.893518149853,0.874083280563,6,10,8,3,4685.0,6511.0,-1.0,-0.0,3.170721,0.749561,1.961634,1.975848,0.117674,0.956926062604,0.95721893361,0.95744669005,0.957706643464,0.958282692488
65,0.805244743824,0.792463123798,6,4,7,0,6511.0,6859.0,-10.0,-10.0,2.98909,0.598092,1.877902,2.158393,0.20885,0.953626527571,0.954709971403,0.955156494313,0.955288807657,0.95558262051
66,0.602488100529,0.606513023376,9,8,13,3,6124.0,8329.0,-20.0,-17.0,2.91174,0.456915,1.359922,1.60362,0.119602,0.861304234385,0.861838066705,0.861956936789,0.863833921602,0.867907097206
67,0.583477437496,0.574556112289,10,6,11,5,6511.0,4095.0,-22.0,-25.0,3.040529,0.363779,1.094108,1.364525,0.122468,0.986393477636,0.991364528238,0.991428573434,0.991428573434,0.991494746674
68,0.756695568562,0.72143381834,6,11,14,8,4685.0,5216.0,-6.0,-8.0,3.104771,0.625213,1.28323,2.404349,0.125303,0.979010956239,0.979010956239,0.979644897248,0.979870423007,0.979870423007
69,0.82688087225,0.810566842556,7,7,10,2,5216.0,6859.0,-6.0,-4.0,4.003641,0.635612,2.065482,2.515477,0.125704,0.990024387063,0.991508687875,0.991571377387,0.991571377387,0.991636150782
70,0.720517933369,0.66851913929,8,7,13,6,5694.0,4685.0,-10.0,-14.0,3.458897,0.895536,1.758974,2.26033,0.261603,0.862524235765,0.865264916176,0.866166697133,0.867788372562,0.873224964335
71,0.596136510372,0.596791565418,9,6,9,4,6859.0,5216.0,-26.0,-26.0,3.027756,0.372317,1.075065,0.81399,0.126233,0.825082099489,0.825844673958,0.826403161185,0.828643704376,0.834661790335
72,0.447490900755,0.462157964706,11,3,8,2,7455.0,4095.0,-37.0,-49.0,4.969878,0.441705,0.894823,0.439086,0.129398,0.85582593808,0.864726368354,0.865163529935,0.867543339128,0.869954507545
73,0.578356385231,0.572083294392,10,2,11,0,6511.0,6124.0,-22.0,-26.0,3.021414,0.378147,1.153676,1.366394,0.129146,0.97842389217,0.97859165184,0.979609771605,0.981337684007,0.982163111789
74,0.72986549139,0.696385383606,7,2,9,1,5216.0,5216.0,-6.0,-5.0,3.305101,0.642392,1.274541,1.405183,0.131494,0.973765241884,0.975905451055,0.976184432711,0.976326182017,0.976412821353
75,0.752455234528,0.732144653797,9,5,13,4,6124.0,6511.0,-16.0,-19.0,3.757957,0.967314,2.471722,5.828222,0.133535,0.85508469613,0.866967612905,0.867082431654,0.869410001264,0.870506492349
76,0.578111231327,0.578111231327,8,1,8,0,6511.0,6859.0,-27.0,-27.0,3.220558,0.397575,1.049272,0.875532,0.135431,0.986319351578,0.989188784024,0.991437278872,0.991500638981,0.991500638981
77,0.722357571125,0.673441112041,10,12,15,8,7173.0,5216.0,-4.0,-9.0,3.603589,0.629984,1.44085,2.562803,0.135214,0.853516354335,0.865264916176,0.865417851262,0.867788372562,0.869048184637
78,0.583333313465,0.576825082302,8,2,10,1,5694.0,6511.0,-30.0,-26.0,3.269331,0.413044,1.150215,1.212231,0.136014,0.965695585691,0.968443507483,0.968611692422,0.968755697092,0.968931391989
79,0.704748094082,0.707336962223,16,5,13,4,8144.0,5694.0,-24.0,-11.0,3.594418,0.72125,2.660807,1.789591,0.13707,0.993856157528,0.99389787038,0.99389787038,0.993940978978,0.993940978978
80,0.836293935776,0.781131923199,8,8,14,4,5694.0,6511.0,-5.0,-6.0,3.888926,0.94715,2.542299,3.16011,0.142591,0.968160374473,0.969794119115,0.96980836293,0.970084539604,0.970125293568
81,0.738561630249,0.714081406593,5,4,10,3,4095.0,5694.0,-7.0,-6.0,3.872641,0.864234,1.681599,1.676912,0.144137,0.981505497,0.982314274629,0.982321495809,0.982458809045,0.982479502436
82,0.76165252924,0.722070395947,7,6,11,3,5216.0,6124.0,-4.0,-4.0,3.731976,0.697774,1.213887,1.497335,0.143769,0.95029219673,0.95326132439,0.95328627718,0.95378485537,0.953856082813
83,0.64892667532,0.634908735752,5,2,9,1,4095.0,5216.0,-13.0,-8.0,3.529565,0.438359,0.982597,1.146382,0.145611,0.979152905519,0.979355701239,0.979355701239,0.979564952029,0.979564952029
84,0.791201114655,0.706010699272,6,9,11,6,4685.0,4685.0,-4.0,-3.0,7.669503,0.873722,1.30858,1.694201,0.146845,0.825858664031,0.844189572663,0.844336454426,0.847148439842,0.8473055193
85,0.462883114815,0.451461583376,11,6,15,3,6859.0,7455.0,-40.0,-37.0,3.783149,0.412409,1.024558,1.260461,0.151471,0.987271895998,0.987777287745,0.987781840947,0.987820969588,0.987867786403
86,0.738276064396,0.711388230324,11,7,15,3,7455.0,8144.0,-24.0,-18.0,4.345025,1.113589,2.95324,4.510734,0.149556,0.947288176953,0.951591751989,0.951668141117,0.951698968202,0.951746131155
87,0.712804317474,0.655819416046,9,7,13,6,6124.0,4685.0,-10.0,-11.0,3.816903,0.536742,1.194385,1.630784,0.150619,0.958351698676,0.960687930929,0.960707904496,0.960887832086,0.961101430415
88,0.698864638805,0.610667407513,7,6,12,5,5216.0,4685.0,-12.0,-24.0,9.165564,0.782447,1.199883,1.660374,0.152233,0.822979110715,0.835183596386,0.841224348317,0.841689427748,0.84268878889
89,0.5325101614,0.521485745907,8,4,10,2,5694.0,5694.0,-32.0,-32.0,3.829025,0.462344,1.003534,1.175246,0.154331,0.986696820928,0.987183094302,0.987230844056,0.98723565109,0.987276992947
90,0.828451097012,0.779805660248,7,6,11,3,5216.0,5216.0,-6.0,-7.0,4.786931,0.820932,1.943935,2.19296,0.154284,0.847632144077,0.858088134159,0.858860923083,0.859161089899,0.860997281425
91,0.593535542488,0.567957162857,8,3,12,2,6511.0,6124.0,-29.0,-24.0,3.852226,0.459954,1.215052,1.332159,0.155411,0.970147944956,0.97084344168,0.970862911639,0.970937919233,0.971206192651
92,0.783123135567,0.76414000988,6,5,8,4,4685.0,2710.0,-14.0,-12.0,4.366673,0.945403,2.255997,2.070111,0.157414,0.967699624561,0.971049242221,0.97150272401,0.97150272401,0.972133473501
93,0.574372529984,0.509498775005,6,10,15,10,5694.0,4095.0,-2.0,-7.0,4.155937,0.693329,1.164531,1.886703,0.158688,0.840077021179,0.855550927842,0.856916425531,0.857134319452,0.858009713892
94,0.546919822693,0.545515596867,12,3,11,2,7173.0,5694.0,-32.0,-34.0,3.989391,0.48649,1.233621,1.248308,0.158236,0.977336743786,0.979666376781,0.979862474743,0.979862474743,0.979862474743
95,0.815426826477,0.731839895248,6,8,9,4,4685.0,5216.0,-3.0,-10.0,4.31256,0.730781,1.127471,1.482467,0.243583,0.96683404208,0.969571109067,0.969594704053,0.969747977888,0.969819328241
96,0.699662566185,0.64227861166,5,7,9,3,4095.0,5694.0,-15.0,-14.0,4.179164,0.615581,1.115923,1.544987,0.163291,0.969997535413,0.973496467764,0.974102839486,0.976419397515,0.976419397515
97,0.870339035988,0.790931761265,8,13,14,10,5694.0,5216.0,-3.0,-8.0,4.561349,0.960382,1.978764,2.988005,0.287505,0.974578198942,0.974843692243,0.974843692243,0.974843692243,0.975117476147
98,0.967934072018,0.915613353252,1,4,3,1,1000.0,2710.0,-0.0,-0.0,4.459491,0.636135,0.64865,0.809948,0.164776,0.978200815023,0.98046147521,0.98046147521,0.980839153812,0.980839153812
99,0.655752241611,0.594168543816,11,8,19,8,6859.0,6859.0,-10.0,-14.0,4.555524,0.830262,2.029275,2.46827,0.165475,0.976581294007,0.979064443881,0.979064443881,0.979478846979,0.979478846979
100,0.88629758358,0.777579188347,5,10,11,6,4095.0,5216.0,-2.0,-5.0,4.881719,1.049842,2.495348,2.203886,0.167639,0.846248359683,0.853688865424,0.85476734341,0.857351388338,0.859598204902
101,0.542067050934,0.514504551888,11,4,14,3,6859.0,6511.0,-28.0,-32.0,4.346567,0.541655,1.31785,2.147051,0.169928,0.968866898034,0.96888964066,0.969083332408,0.969095512984,0.971707354454
102,0.754893064499,0.704717457294,6,4,9,2,4685.0,4095.0,-9.0,-9.0,4.526894,0.57073,1.295453,1.267424,0.256742,0.958520242595,0.960638284683,0.96084376387,0.9608636357,0.961042590714
103,0.736309766769,0.725110173225,9,6,10,2,6124.0,6511.0,-6.0,-5.0,4.484266,0.664426,1.353924,1.553517,0.256771,0.975648239907,0.977484176671,0.977503206196,0.977605257931,0.97765469907
104,0.82258528471,0.731476187706,7,8,14,6,5216.0,5694.0,-6.0,-10.0,7.326986,1.421109,2.115377,2.998968,0.348747,0.990201482564,0.993135051102,0.993658655277,0.993658655277,0.993746895512
105,0.884440302849,0.809434890747,5,12,12,9,4095.0,3439.0,-2.0,-1.0,4.992244,0.997179,1.688723,2.462209,0.179566,0.839608979742,0.855778715435,0.857182104729,0.857478566992,0.858155230306
106,0.556398272514,0.551417052746,8,4,9,2,5694.0,5216.0,-28.0,-33.0,4.57848,0.486768,0.938969,1.253888,0.178499,0.978683388159,0.978892369468,0.978892369468,0.978892369468,0.978892369468
107,0.803048610687,0.766439914703,9,9,16,6,6124.0,6859.0,-9.0,-11.0,6.918314,1.203887,2.176591,2.762786,0.184116,0.985119330159,0.985248769495,0.985248769495,0.985248769495,0.985248769495
108,0.711791038513,0.615130841732,7,8,13,5,5216.0,5216.0,-8.0,-11.0,5.331699,1.156155,1.59969,2.073568,0.178932,0.952823460351,0.955850753709,0.956124151522,0.956211094735,0.956261360631
109,0.744345843792,0.743493139744,6,2,7,1,4685.0,5216.0,-8.0,-8.0,4.911892,0.705113,1.192937,1.267285,0.180222,0.975527645505,0.977110761725,0.977210556034,0.977245726336,0.977245905204
110,0.788216292858,0.741007983685,5,8,9,2,4095.0,6124.0,-7.0,-7.0,4.85626,0.685787,1.176583,1.510167,0.180756,0.832062598585,0.849237735809,0.850726966538,0.851022821635,0.8517954163
111,0.546919822693,0.553145349026,12,4,8,4,7173.0,3439.0,-38.0,-34.0,4.753554,0.544241,1.116123,0.581975,0.184651,0.83083123787,0.845769359963,0.84714477789,0.847150624427,0.848720733156
112,0.561478376389,0.536043524742,9,4,13,0,6124.0,6859.0,-29.0,-31.0,4.749335,0.530808,1.210002,1.362437,0.188292,0.951450734054,0.953150027908,0.953254453317,0.953350850921,0.953787287148
113,0.799544453621,0.723488748074,3,5,8,4,4095.0,4095.0,-11.0,-9.0,5.100354,0.776234,1.193934,1.393083,0.185338,0.975850543858,0.97609806302,0.97609806302,0.97609806302,0.97609806302
114,0.815946936607,0.752487063408,3,10,9,2,2710.0,7455.0,-8.0,-4.0,5.090326,0.784206,1.045891,1.852738,0.189417,0.849048998909,0.859598204902,0.860405164534,0.86066927811,0.862429521149
115,0.523023962975,0.537302553654,11,6,9,4,6859.0,2710.0,-27.0,-32.0,4.935498,0.574068,1.096537,0.451239,0.188998,0.834661790335,0.850558455003,0.851970443297,0.852151123233,0.853191206958
116,0.587234020233,0.539670407772,7,5,13,3,6124.0,5694.0,-32.0,-36.0,4.964624,0.594512,1.086815,1.556675,0.285692,0.96712511713,0.967145928946,0.967253365602,0.967323906969,0.96765586662
117,0.830282390118,0.812262892723,5,3,6,0,5216.0,5216.0,-3.0,-3.0,5.683282,0.746146,1.134951,1.627099,0.18976,0.845010880217,0.861464006857,0.8628581494,0.863275591698,0.8635716825
118,0.575215756893,0.566096961498,10,6,13,2,6511.0,6859.0,-23.0,-26.0,5.109975,0.63756,1.314172,1.610286,0.194915,0.980152021913,0.980341849879,0.980341849879,0.980341849879,0.980341849879
119,0.766024887562,0.68446969986,7,8,13,6,5216.0,4095.0,-5.0,-6.0,5.291824,0.799443,1.251704,2.260432,0.194564,0.820919892483,0.840226990846,0.841876239524,0.842244501684,0.842970534666
120,0.513391554356,0.507147192955,9,3,13,1,6124.0,6511.0,-33.0,-30.0,5.009147,0.568566,0.991187,1.14371,0.195784,0.985301862647,0.985429217442,0.985429217442,0.985429217442,0.985429217442
121,0.863192081451,0.794229984283,6,7,12,4,4685.0,5216.0,-3.0,-3.0,5.566128,1.064166,1.981016,2.572597,0.201932,0.991364528238,0.991428573434,0.991428573434,0.991428573434,0.991428573434
122,0.716386556625,0.638599216938,9,11,15,6,6859.0,7173.0,-6.0,-10.0,5.433027,0.843324,1.599141,2.415441,0.199678,0.956349925722,0.956624920642,0.956695110378,0.957031153725,0.957198145995
123,0.733223974705,0.679634392262,7,4,11,2,5216.0,5216.0,-8.0,-8.0,5.334568,0.788535,1.413252,1.545379,0.204286,0.987823023362,0.988723826889,0.988892621788,0.988892621788,0.989072372657
124,0.86506986618,0.782289981842,7,9,12,4,6124.0,6859.0,-1.0,-3.0,5.797587,1.167399,1.850866,2.649757,0.205472,0.83083123787,0.845769359963,0.846638346617,0.84714477789,0.847150624427
125,0.456140339375,0.457851946354,17,3,16,2,8329.0,7455.0,-45.0,-54.0,5.284623,0.595605,1.460115,1.004654,0.372696,0.963446441581,0.965560356028,0.96575087931,0.96595527094,0.966023764112
126,0.777228832245,0.71077477932,2,7,10,3,1900.0,4095.0,-13.0,-8.0,5.637129,0.863142,1.128169,2.077767,0.205436,0.980944933248,0.981936996111,0.98209680439,0.98216844554,0.982194841479
127,0.644120752811,0.583717465401,14,10,26,9,7709.0,8144.0,-39.0,-35.0,6.096957,1.343423,2.659552,3.771853,0.207008,0.961396837909,0.962391174873,0.962420634798,0.962524723158,0.962899294643
128,0.788779020309,0.748861730099,6,5,9,3,4685.0,4685.0,-6.0,-6.0,5.58188,0.82026,1.23953,1.470934,0.256083,0.85408695064,0.865687214223,0.866587607043,0.866744534089,0.866789365538
129,0.616066396236,0.576761722565,8,7,12,2,5694.0,6859.0,-25.0,-24.0,5.713816,0.644737,1.102584,1.226173,0.210769,0.963568182392,0.964835692903,0.96492948301,0.964979101639,0.965166281339
130,0.748525500298,0.716651141644,5,6,10,3,4095.0,5694.0,-6.0,-6.0,5.85434,0.924284,1.076685,1.648469,0.230925,0.959683336401,0.960740754054,0.960772427239,0.960882449227,0.961278874597
131,0.766901254654,0.75165104866,6,2,6,0,4685.0,4685.0,-7.0,-10.0,5.74441,0.848784,1.985839,1.194071,0.213435,0.807316556847,0.824465456569,0.825923893943,0.826034658657,0.826073998522
132,0.510982573032,0.501353800297,7,3,8,2,5216.0,4095.0,-35.0,-41.0,6.860754,0.798226,1.007798,1.044967,0.214867,0.962168427966,0.970283717552,0.970616010844,0.971620003306,0.971886196214
133,0.807478249073,0.768740952015,3,7,6,3,4095.0,4095.0,-5.0,-4.0,5.662427,0.719458,1.071881,1.318069,0.214227,0.851589505197,0.855457206658,0.865762729102,0.866223589852,0.867494568792
134,0.544617295265,0.525453329086,12,4,19,2,7173.0,8329.0,-46.0,-43.0,5.589707,0.685877,1.598676,1.878107,0.217501,0.961954100013,0.963785133501,0.964172377789,0.964235013057,0.964331893693
135,0.751413345337,0.744843542576,9,3,11,1,6124.0,6511.0,-15.0,-18.0,6.046148,1.016539,2.037303,2.555005,0.221702,0.958852757762,0.959025248184,0.960947968944,0.96102444729,0.961151266085
136,0.713096857071,0.678111314774,7,4,11,2,5216.0,6124.0,-11.0,-10.0,9.955719,1.21829,1.33649,1.607813,0.221216,0.824825713568,0.828987652743,0.842681866959,0.842992250333,0.844565507276
137,0.56855493784,0.556004106998,9,5,7,1,6124.0,7173.0,-28.0,-31.0,8.285308,0.807363,1.123275,1.237964,0.221668,0.825871822836,0.827619692248,0.841601177983,0.842764192287,0.842949653148
138,0.529462754726,0.529911279678,6,3,8,1,4685.0,6859.0,-33.0,-30.0,5.91614,0.672483,0.94142,0.842793,0.22232,0.816825577443,0.817577088521,0.833839486114,0.834720892462,0.835393390259
139,0.535149276257,0.523763120174,6,3,7,1,4685.0,4685.0,-37.0,-37.0,5.73977,0.664489,0.974264,1.09301,0.223082,0.973266640727,0.973847902357,0.9744167636,0.974670967596,0.97479956832
140,0.78783762455,0.732479572296,7,10,14,6,5216.0,6511.0,-10.0,-10.0,6.322892,1.254133,2.071589,2.803815,0.22392,0.969641421714,0.971221444738,0.971221444738,0.971807332915,0.972113354838
141,0.769838571548,0.753050744534,8,7,6,2,5694.0,6124.0,-8.0,-10.0,6.203939,0.931309,1.737539,1.898902,0.227886,0.967683291674,0.974279952152,0.977440114266,0.97910568987,0.979556717886
142,0.97311258316,0.825030207634,1,12,8,7,1000.0,3439.0,-0.0,-0.0,5.990468,0.843377,0.679553,1.184555,0.233814,0.990992628137,0.991316362231,0.991316362231,0.991437278872,0.991500638981
143,0.727387845516,0.709820508957,12,1,13,0,7173.0,7173.0,-12.0,-10.0,5.959901,0.672846,1.343608,1.300609,0.230538,0.963723264017,0.965485863308,0.967691870126,0.968009893692,0.968250028591
144,0.683653831482,0.608491241932,11,14,18,9,6859.0,6511.0,-8.0,-10.0,6.045713,0.820096,1.994587,2.106073,0.231271,0.825844673958,0.825923893943,0.835402659171,0.841224348317,0.842244501684
145,0.54410469532,0.499008744955,11,3,11,2,6859.0,6511.0,-31.0,-35.0,5.943213,0.722686,1.106954,1.147286,0.252196,0.831121775625,0.832574755311,0.84042695151,0.84609779382,0.847141980368
146,0.534832775593,0.523743152618,9,10,15,3,6859.0,8329.0,-30.0,-33.0,5.938928,0.645997,1.006205,2.025241,0.25157,0.959359344501,0.960913979982,0.961800647035,0.962003954002,0.962416864955
147,0.736479580402,0.730982899666,13,4,12,2,7455.0,6511.0,-15.0,-22.0,6.167473,0.870734,2.038424,2.4263,0.29862,0.969858535425,0.969969566042,0.970744598571,0.971243520197,0.97129518537
148,0.7615711689,0.695773243904,6,10,13,5,4685.0,6859.0,-10.0,-6.0,6.320826,0.961549,1.265767,1.95252,0.254077,0.983533326498,0.984233781506,0.984233781506,0.984494817718,0.984494817718
149,0.863327264786,0.84889036417,8,3,9,1,5694.0,5694.0,-0.0,-0.0,6.569421,1.070203,1.871887,2.00089,0.257168,0.828881035174,0.832070174481,0.840554468064,0.842891279397,0.845881603572
150,0.52279984951,0.535761594772,8,6,9,5,5694.0,2710.0,-36.0,-33.0,6.124118,0.685182,1.005677,0.396163,0.254459,0.831121775625,0.832574755311,0.84042695151,0.84609779382,0.847141980368
151,0.537234604359,0.521457672119,10,8,13,4,6511.0,6124.0,-29.0,-29.0,6.124744,0.678101,0.982846,1.350724,0.253364,0.97802337878,0.979949074484,0.980308126002,0.980308126002,0.980308126002
152,0.863732337952,0.82982313633,5,7,7,3,4095.0,6511.0,-1.0,-1.0,6.262877,0.815212,1.151078,1.306039,0.257275,0.986926014881,0.988206343307,0.988908705938,0.989071449578,0.989233584138
153,0.901654064655,0.840223312378,4,9,9,4,3439.0,4685.0,-2.0,-3.0,7.103657,1.490552,2.379116,3.538399,0.289644,0.963080427509,0.964454760352,0.964842505656,0.964937773731,0.96521212405
154,0.648469209671,0.601779460907,14,7,16,4,7709.0,7455.0,-27.0,-31.0,6.706427,1.107908,2.66129,2.817614,0.266103,0.975848305024,0.975943331296,0.976160646038,0.977088143922,0.977164566673
155,0.783354699612,0.744579911232,5,5,11,2,4095.0,5694.0,-12.0,-12.0,6.737063,1.2006,1.68562,2.302698,0.264715,0.797151306899,0.797926133467,0.809261067856,0.816602718281,0.818156552874
156,0.507330954075,0.496966093779,7,5,6,0,5216.0,6859.0,-40.0,-40.0,6.571681,0.876347,0.989952,1.115276,0.263791,0.97571215464,0.975807895798,0.976026839688,0.976574796753,0.976953827954
157,0.760685741901,0.754322946072,9,4,9,1,6859.0,6859.0,-12.0,-16.0,6.877773,1.18958,2.021114,2.465459,0.262827,0.866743591598,0.870052210566,0.8716702824,0.877419843363,0.881053819293
158,0.638075947762,0.596215486526,8,8,12,5,5694.0,5694.0,-23.0,-25.0,6.950151,0.776342,1.283898,1.590025,0.264088,0.984026265002,0.985185551319,0.985263919622,0.985299443339,0.985537578312
159,0.675048530102,0.626011013985,12,15,16,11,7173.0,5216.0,-9.0,-21.0,6.895897,1.179056,1.758458,2.376417,0.265668,0.957878204003,0.958687255037,0.958860751274,0.960037759942,0.960793820044
160,0.750109493732,0.710659742355,5,9,9,3,4095.0,5694.0,-14.0,-10.0,6.840245,1.019812,1.205971,1.865342,0.266779,0.977596750247,0.978196385971,0.978655983614,0.978951093041,0.979006132694
161,0.833407700062,0.796702861786,6,11,10,3,4685.0,7938.0,-6.0,-4.0,7.225499,1.414529,1.900491,3.313532,0.27581,0.831558915092,0.838409892787,0.840082448581,0.847168270901,0.852507300325
162,0.605080723763,0.586210906506,6,8,9,3,7173.0,5216.0,-26.0,-25.0,6.529383,0.748768,0.96795,1.256447,0.270794,0.848372382247,0.849069940871,0.854446302058,0.860866189412,0.864082736455
163,0.583477437496,0.587679088116,10,7,12,4,7173.0,6124.0,-23.0,-22.0,6.707406,0.805315,1.347379,1.054454,0.271364,0.98526123554,0.988468851862,0.989234382456,0.989309722136,0.989467333459
164,0.84904140234,0.824510097504,5,7,9,4,5216.0,4685.0,-4.0,-3.0,7.480354,1.496361,2.135347,2.143431,0.276081,0.970144837796,0.970755418481,0.971202940156,0.971600460821,0.972125785698
165,0.737412631512,0.685688614845,11,7,15,5,6859.0,7173.0,-10.0,-7.0,7.434256,1.34465,2.30906,2.744213,0.274468,0.947979356023,0.95369889408,0.953938378462,0.954838632151,0.956061564922
166,0.710422098637,0.65737169981,6,16,11,6,4685.0,6124.0,-9.0,-11.0,6.909047,0.952396,1.108819,1.860464,0.281989,0.83581384401,0.837177289247,0.842620934083,0.849929369882,0.853772080351
167,0.534142374992,0.537276446819,10,11,13,5,6511.0,6511.0,-28.0,-32.0,7.137148,0.75074,1.061855,1.092417,0.281451,0.797065556792,0.806041130578,0.812645108545,0.818349734497,0.825454688053
168,0.51873010397,0.497279018164,7,9,11,5,5216.0,4685.0,-30.0,-32.0,6.906932,0.763721,0.846853,1.220259,0.41553,0.954558496859,0.955592859295,0.955628487901,0.956110185095,0.957047139664
169,0.756955265999,0.675234258175,6,6,11,4,4685.0,4095.0,-9.0,-9.0,7.180683,0.977347,1.382546,1.623267,0.282082,0.827036266054,0.827524701472,0.834428391348,0.838215940778,0.842171012817
170,0.585670948029,0.550345659256,7,6,10,1,5216.0,6511.0,-26.0,-24.0,6.974416,0.775459,0.965919,1.214108,0.342364,0.969196756808,0.969735100628,0.969846761693,0.970032298741,0.970625956921
171,0.775300264359,0.701887309551,7,5,9,4,5216.0,3439.0,-5.0,-9.0,7.302077,1.090003,1.221465,1.459826,0.286054,0.826062691881,0.831577747025,0.833339348164,0.834661790335,0.841943410183
172,0.555286109447,0.512771725655,9,6,15,5,6124.0,6124.0,-31.0,-33.0,7.00115,0.84523,1.24473,1.529522,0.284255,0.861080412355,0.862114334775,0.866405937526,0.868996408307,0.872117497405
173,0.538862287998,0.498502582312,13,10,16,5,7455.0,7173.0,-32.0,-33.0,7.404734,1.210871,1.597241,2.581816,0.287949,0.862013806897,0.865516880449,0.86719736024,0.868525382882,0.87325042483
174,0.609224677086,0.592888712883,8,5,10,1,5694.0,6124.0,-26.0,-24.0,7.022758,0.808252,1.24699,2.391919,0.297397,0.958211966691,0.958245759815,0.959248403022,0.959948522315,0.960274210858
175,0.679996192455,0.673173367977,6,4,8,0,4685.0,5694.0,-7.0,-7.0,7.001835,0.793555,0.880347,1.181113,0.296472,0.958787228881,0.959282241185,0.959713542646,0.960946046864,0.961108527671
176,0.709098160267,0.639180183411,8,8,12,5,5694.0,5694.0,-13.0,-11.0,7.315437,0.962599,1.369745,1.621414,0.298743,0.813588439961,0.818342857073,0.821699629778,0.823749918038,0.831012680676
177,0.563329279423,0.559630393982,7,4,7,0,5216.0,6124.0,-34.0,-33.0,7.238661,0.828079,1.047983,1.166096,0.292236,0.98622897755,0.989976867424,0.990170368422,0.990327793339,0.99068191615
178,0.72928327322,0.616570830345,8,14,16,9,5694.0,5694.0,-5.0,-7.0,9.728508,1.475281,1.317113,2.12515,0.293654,0.957878204003,0.958687255037,0.958860751274,0.959134154239,0.960037759942
179,0.706699073315,0.671360373497,9,6,12,3,6124.0,5694.0,-11.0,-18.0,7.348286,1.037673,1.261209,1.666096,0.295364,0.831768436312,0.837498985636,0.838678761642,0.839733116154,0.846948695416
180,0.56623262167,0.564770162106,7,1,8,0,5216.0,5216.0,-29.0,-31.0,7.185178,0.810905,1.128968,1.051251,0.522746,0.789648259632,0.797204378573,0.799162695711,0.803760718107,0.811730256345
181,0.504733085632,0.483498722315,9,7,10,4,6124.0,4095.0,-31.0,-32.0,11.647007,1.137683,1.000019,4.523967,0.454675,0.971577107016,0.971577107016,0.972323345404,0.972928302108,0.974281479122
182,0.774684429169,0.680514097214,6,9,12,5,4685.0,6124.0,-5.0,-5.0,8.966684,1.373146,1.206461,7.580712,0.316751,0.837105483699,0.837499049286,0.841110797348,0.843912764988,0.850525148798
183,0.579818308353,0.555938780308,12,2,13,2,7173.0,6859.0,-20.0,-31.0,9.825175,0.964175,1.917634,1.569588,0.30068,0.828133462663,0.83083123787,0.83309998031,0.835295399579,0.836833592338
184,0.560192406178,0.564025640488,10,2,9,0,6511.0,7455.0,-31.0,-35.0,7.466055,0.865939,1.197457,1.425442,0.303667,0.798457279913,0.80006973167,0.806015787061,0.809335504175,0.814875591401
185,0.5036444664,0.505668342113,8,6,10,2,5694.0,5694.0,-31.0,-29.0,11.22185,0.865349,0.924443,6.943692,0.326701,0.814688245375,0.817192406914,0.821588472888,0.822661928917,0.823287137845
186,0.531710207462,0.503917038441,7,5,9,3,5216.0,5694.0,-33.0,-36.0,8.27889,0.925632,0.934505,16.876649,0.325729,0.962666835726,0.962765200605,0.963812079479,0.964702087028,0.964767914698
187,0.702691912651,0.687058985233,5,5,9,2,4095.0,6511.0,-7.0,-3.0,12.248325,1.230341,0.799974,1.603244,0.346922,0.948675211228,0.948726534608,0.949585659882,0.949925539794,0.951077956743
188,0.786724686623,0.713598668575,6,6,11,3,5694.0,6124.0,-8.0,-10.0,9.420511,1.125606,1.394048,1.713246,0.624166,0.842905890875,0.842956666494,0.846883772102,0.849063640841,0.85445542358
189,0.553676605225,0.556411921978,12,5,14,2,7173.0,7455.0,-23.0,-20.0,9.864971,1.191393,1.297137,4.480319,0.336699,0.818861882217,0.821891820063,0.823803970853,0.82538100626,0.826620339835
190,0.481102257967,0.481694728136,12,3,12,1,7173.0,6859.0,-36.0,-35.0,8.30008,0.869474,1.030583,0.794886,0.485048,0.852459486111,0.85368614008,0.857996587651,0.858094391031,0.859321793718
191,0.555749177933,0.542715966702,9,6,11,4,6859.0,6124.0,-26.0,-34.0,8.391317,0.974404,1.216628,2.007488,0.335337,0.981941645671,0.981991732594,0.982152231938,0.982449065516,0.982494034551
192,0.838894426823,0.792110383511,8,7,11,3,5694.0,5694.0,-5.0,-9.0,8.86631,1.501689,1.968647,6.511569,0.518675,0.842457191188,0.842746053434,0.846920654989,0.84860682309,0.853014681704
193,0.618173360825,0.561854124069,9,4,13,2,6859.0,6124.0,-21.0,-26.0,8.197871,0.952272,1.166779,1.537522,0.33299,0.840112027949,0.842582862742,0.844547536952,0.845880774857,0.846547165958
194,0.532387733459,0.522625148296,10,6,11,3,6511.0,6859.0,-33.0,-32.0,8.769144,0.906371,1.113895,2.177131,0.336632,0.957533955185,0.957930349503,0.958351698676,0.958527241693,0.958573486083
195,0.742980539799,0.692111492157,6,9,11,5,5694.0,6511.0,-9.0,-14.0,8.351768,1.094626,1.404791,4.39319,0.345855,0.990711849617,0.990711849617,0.991295398886,0.991352875864,0.991352875864
196,0.970896065235,0.80277556181,1,10,9,7,1000.0,2710.0,-0.0,-0.0,8.68812,1.34448,0.795902,1.239356,0.49907,0.978942435898,0.979122152714,0.979122152714,0.980762157932,0.980922940477
197,0.975051164627,0.867191493511,1,6,6,4,1000.0,1.0,-0.0,-0.0,8.508558,1.209276,0.724972,1.287635,0.34013,0.965601949967,0.965701751988,0.966390398986,0.966947186147,0.96716842968
198,0.710769295692,0.704337060452,10,6,12,1,6511.0,7709.0,-26.0,-21.0,9.024873,1.338654,2.066558,2.84513,0.362716,0.983549878533,0.983549878533,0.983913379358,0.984208778608,0.984872084221
199,0.746950685978,0.622250854969,6,9,13,7,4685.0,4685.0,-10.0,-15.0,9.495043,1.86435,1.571606,23.909774,0.34329,0.791185049855,0.794614264999,0.795733799618,0.796447892196,0.800876577493
200,0.494016259909,0.502408504486,8,6,8,3,5694.0,3439.0,-37.0,-36.0,8.437354,0.950393,0.894438,0.44897,0.355422,0.97528181815,0.97532125591,0.975395986345,0.975631656304,0.976071290845
201,0.740315794945,0.682607412338,5,5,7,2,4095.0,4685.0,-7.0,-9.0,8.843636,1.299981,1.175729,1.466603,0.350147,0.828133462663,0.829113390158,0.83083123787,0.83309998031,0.834578665763
202,0.567781507969,0.556047320366,9,4,10,1,6859.0,7173.0,-29.0,-32.0,11.250747,1.112295,1.176654,1.563977,0.505102,0.969158579893,0.969158579893,0.969991413045,0.971906213633,0.972174330793
203,0.719602286816,0.709158182144,8,5,12,4,5694.0,6124.0,-13.0,-14.0,9.767645,1.435786,1.577167,5.785881,0.352019,0.963223742817,0.963314428721,0.963801592713,0.963898161043,0.964026656665
204,0.661889791489,0.613501966,10,5,12,3,6511.0,5216.0,-13.0,-16.0,9.009054,1.095196,1.341729,1.59681,0.339442,0.983156986226,0.983156986226,0.983841973168,0.983841973168,0.984156806051
205,0.696660518646,0.653728961945,7,5,11,1,5216.0,6511.0,-15.0,-15.0,9.217892,1.319077,1.447393,2.26127,0.350324,0.984242525032,0.984242525032,0.984586406611,0.985381686385,0.985493611174
206,0.898751854897,0.866833865643,5,7,6,1,4095.0,6124.0,-1.0,-2.0,10.156698,1.903172,1.556616,2.480283,0.350133,0.821280590418,0.82134220274,0.823288181573,0.824786004505,0.824825713568
207,0.529455304146,0.52279984951,11,6,8,2,6859.0,5694.0,-32.0,-35.0,8.964126,0.946837,1.052643,3.016053,0.502491,0.839003182996,0.839283488778,0.842999480223,0.84517088824,0.845596018563
208,0.521611690521,0.498878598213,13,5,16,3,7455.0,6859.0,-31.0,-36.0,9.714262,0.975647,1.152032,2.057683,0.360718,0.842457191188,0.842746053434,0.846920654989,0.847163714549,0.84860682309
209,0.597583532333,0.585381627083,10,4,12,1,7709.0,6511.0,-22.0,-22.0,9.197176,1.022857,1.412822,1.587019,0.482007,0.811999849001,0.812353401331,0.815460269731,0.816397134661,0.818028535716
210,0.525071501732,0.514740943909,9,4,13,1,6124.0,7938.0,-35.0,-29.0,8.657632,0.925796,1.085855,1.379515,0.360728,0.846371696214,0.84689593062,0.850473093205,0.851050176294,0.852307736538
211,0.571526169777,0.561854124069,7,5,13,4,5216.0,5694.0,-28.0,-24.0,10.5772,1.250736,1.068977,1.824044,0.357388,0.962573489197,0.962834431435,0.962865815955,0.96298688781,0.963446064594
212,0.778957128525,0.746389210224,5,6,8,1,4095.0,7709.0,-9.0,-6.0,9.18969,1.234012,1.261924,1.894641,0.361634,0.831695659118,0.832729521023,0.835539423189,0.837704150445,0.838518191578
213,0.521611690521,0.5210044384,13,5,16,2,7938.0,7455.0,-35.0,-33.0,10.374073,1.185429,1.495688,1.69773,0.402165,0.947104230633,0.9471807774,0.948070165077,0.950720273274,0.951909213168
214,0.738272666931,0.726772904396,7,7,8,1,5216.0,6859.0,-6.0,-6.0,9.079998,1.177183,1.591074,1.518703,0.369109,0.821920286674,0.823963248743,0.824385194933,0.82940642084,0.829419423702
215,0.529081523418,0.496276021004,10,5,13,3,6511.0,5694.0,-33.0,-35.0,8.907699,1.067622,1.164071,3.225362,0.574115,0.952475145777,0.95260368293,0.953280679848,0.953424893336,0.953606001807
216,0.589183032513,0.572620630264,19,3,25,1,8646.0,9350.0,-42.0,-36.0,12.346496,1.375503,2.718378,3.223869,0.375315,0.836416586452,0.836714327767,0.83927898332,0.840077021179,0.841417342711
217,0.534660875797,0.529455304146,12,6,11,4,7173.0,4095.0,-40.0,-35.0,8.918328,0.98501,1.193833,1.310622,0.365788,0.969824743918,0.970037512564,0.970114154366,0.970643426651,0.971002483483
218,0.796070098877,0.712027132511,4,9,8,5,4685.0,2710.0,-9.0,-9.0,12.782529,1.479965,1.159453,4.012118,0.545465,0.982206480108,0.982235027157,0.98239856841,0.982545824683,0.982581110566
219,0.85057246685,0.824949681759,5,6,8,3,4095.0,6511.0,-5.0,-6.0,12.05089,1.665222,2.00706,4.593214,1.274705,0.990161124408,0.990161124408,0.990350174225,0.990788230836,0.99084998587
220,0.762763023376,0.670728087425,5,7,12,5,4095.0,4095.0,-10.0,-7.0,10.741188,1.576926,1.350054,3.542868,0.37605,0.86397321918,0.865484014972,0.86550711074,0.868922922984,0.869003977929
221,0.631862342358,0.626058876514,6,1,9,0,4685.0,5694.0,-27.0,-22.0,11.151286,1.433799,1.106061,1.726399,0.613995,0.987211533679,0.997443656702,0.997477840898,0.997497787048,0.997504344985
222,0.972765386105,0.857417702675,1,14,7,5,1000.0,5216.0,-0.0,-0.0,12.843986,2.255262,1.065863,2.5524,0.374491,0.825713231947,0.827674189425,0.828148604258,0.832960498644,0.833066241394
223,0.499281436205,0.502745985985,9,5,11,1,6124.0,6511.0,-34.0,-32.0,10.383783,1.033102,1.109491,0.905538,0.379491,0.83696208527,0.838833732274,0.839037292663,0.839995153137,0.843138173287
224,0.533008992672,0.532122433186,8,4,13,0,5694.0,7455.0,-30.0,-24.0,9.719242,1.031605,1.054566,1.539801,0.375293,0.984534601364,0.984534601364,0.984870299431,0.985646732348,0.985756014361
225,0.799564242363,0.740615367889,7,6,12,3,5216.0,5694.0,-4.0,-6.0,10.254068,1.559337,1.440238,2.677322,0.382745,0.947651524837,0.947704457048,0.948586927128,0.948737083232,0.948935847652
226,0.732773542404,0.718088448048,7,4,7,2,5216.0,5216.0,-10.0,-12.0,10.280673,1.398159,1.301945,2.384511,0.382302,0.972658739049,0.974964179054,0.975004312291,0.975080287633,0.975087649753
227,0.599510371685,0.6017562747,13,6,18,4,7455.0,7173.0,-28.0,-23.0,10.34594,1.197061,1.351758,1.281668,1.076517,0.81110763338,0.813112150341,0.813687138466,0.818159671872,0.819314449631
228,0.544680833817,0.520659863949,7,3,10,2,5216.0,6124.0,-37.0,-38.0,11.268319,1.137421,1.208284,2.057109,0.472839,0.967152508774,0.967279079778,0.967436600325,0.967737491163,0.967859539892
229,0.814818501472,0.801382184029,3,3,6,1,4095.0,5216.0,-15.0,-10.0,10.617518,1.542121,1.414234,1.962131,0.396341,0.955823555024,0.955823555024,0.95718440142,0.960294669506,0.960727971349
230,0.663667976856,0.62222713232,8,5,14,2,5694.0,7455.0,-12.0,-9.0,10.771091,1.694999,1.475135,2.211506,0.386036,0.966061341646,0.969451895753,0.969668002997,0.970283717552,0.970648247728
231,0.752700448036,0.690469861031,6,7,11,3,4685.0,7173.0,-9.0,-11.0,11.113374,1.630011,1.385481,2.066075,0.369522,0.969262390342,0.969318008847,0.969650742557,0.969945235267,0.970008556496
232,0.788429260254,0.737595617771,8,8,13,6,5694.0,5216.0,-11.0,-13.0,11.5936,2.358629,2.386059,3.172282,0.474633,0.990250492129,0.990250492129,0.990437392214,0.990870479383,0.990931535306
233,0.802807271481,0.744652271271,7,4,9,2,5216.0,6124.0,-1.0,-6.0,11.416575,1.520884,1.295907,1.589752,0.899831,0.980541172993,0.98090226612,0.980933386385,0.981112384336,0.981273298807
234,0.734936892986,0.664448559284,11,8,16,6,6859.0,6511.0,-13.0,-13.0,11.699884,2.486032,2.585485,3.335157,0.602396,0.980910870567,0.990224428477,0.997668556627,0.997698504734,0.997715989268
235,0.886312901974,0.833413362503,3,12,10,5,2710.0,5694.0,-2.0,-2.0,11.593493,2.030719,1.621422,2.814795,0.400985,0.980794095434,0.984219900219,0.986313984961,0.98649032567,0.986584678099
236,0.75940144062,0.731719434261,9,10,12,4,6124.0,6511.0,-10.0,-12.0,12.314025,2.243569,2.184591,3.776605,0.396667,0.861580364169,0.862616078595,0.864080697533,0.866503480448,0.86670399542
237,0.576825082302,0.576825082302,10,5,10,2,6511.0,6859.0,-27.0,-31.0,10.474133,1.126773,1.240276,1.153063,0.399633,0.85476888356,0.856377141832,0.856458422336,0.860062487976,0.860310722306
238,0.567395210266,0.546345233917,9,6,12,2,6124.0,7173.0,-30.0,-28.0,11.161793,1.120429,1.409297,1.501401,0.593373,0.978433734291,0.978546233396,0.978546233396,0.978664170829,0.979046745675
239,0.808733046055,0.762020885944,6,10,10,5,4685.0,4685.0,-3.0,-5.0,12.450692,1.728945,1.340854,2.20419,0.412279,0.996865528176,0.997060021122,0.997218329486,1.0,1.0
240,0.864319324493,0.730497002602,5,19,12,9,4095.0,6124.0,-1.0,-4.0,10.780141,1.358574,1.163714,2.317793,0.41396,0.983573280592,0.983573280592,0.98393611371,0.984775025075,0.984893066297
241,0.849101603031,0.830732226372,5,4,8,1,4095.0,4685.0,-5.0,-3.0,12.084381,2.180651,2.015713,6.393363,0.590245,0.964517831341,0.964810367722,0.964901270453,0.965649748499,0.9663158711
242,0.728079319,0.646018564701,8,8,15,5,6511.0,6859.0,-8.0,-10.0,11.024811,1.621796,1.430463,13.681816,0.613421,0.953482023109,0.95369889408,0.953938378462,0.954155533869,0.954375520355
243,0.731887161732,0.68554764986,6,7,10,2,4685.0,6859.0,-13.0,-10.0,11.628769,1.657208,1.283338,5.11373,0.403691,0.978288334709,0.978288334709,0.978810217143,0.979233892448,0.980183694275
244,0.881443083286,0.805127620697,5,6,9,2,4095.0,6124.0,-1.0,-1.0,11.448791,1.49066,1.220215,1.686971,0.407449,0.838241537884,0.83880989508,0.840909501576,0.842287491444,0.843624301063
245,0.551428198814,0.547219276428,9,6,13,3,6859.0,6859.0,-32.0,-29.0,10.84654,1.125597,1.12517,4.702918,0.412808,0.945872089348,0.946266369599,0.946390061816,0.947236959846,0.947383144817
246,0.690534949303,0.664485752583,7,5,12,3,5216.0,6124.0,-24.0,-26.0,11.358421,1.747666,1.76037,2.613048,0.531986,0.864570464756,0.86482952319,0.866769800291,0.867459515665,0.868489322629
247,0.49669533968,0.496978700161,19,2,21,1,8646.0,8646.0,-33.0,-36.0,11.161992,1.181704,1.724821,1.219232,0.39961,0.839848250659,0.84069035667,0.843666022615,0.845254806285,0.846177504253
248,0.625632047653,0.58250951767,8,7,12,4,6511.0,6124.0,-24.0,-20.0,10.901676,1.244211,1.14466,19.995554,0.416275,0.817635792179,0.817641167509,0.821150246615,0.821313699063,0.822854920453
249,0.567418575287,0.550176799297,8,7,8,2,7173.0,5216.0,-31.0,-33.0,10.822733,1.117313,1.04714,1.234078,0.428196,0.955715888926,0.956008038522,0.956424678927,0.957434650116,0.958682493625
250,0.657317638397,0.610690236092,9,4,14,3,6124.0,6511.0,-19.0,-18.0,11.442666,1.500807,1.419331,2.079124,0.433254,0.94875012364,0.950222192958,0.950271131333,0.9510953605,0.951238842698
251,0.692007958889,0.67489528656,9,3,11,1,6124.0,6511.0,-9.0,-7.0,10.896228,1.198589,2.189119,3.28761,0.573627,0.964246660243,0.96433397646,0.964803883163,0.964896403742,0.965020188289
252,0.734422802925,0.692104935646,7,5,10,2,5216.0,6859.0,-13.0,-12.0,11.650821,1.587443,1.421552,4.03019,0.424896,0.997178963741,0.997218353443,0.997226063613,0.997256366936,0.997271204918
253,0.804869294167,0.679395735264,4,16,15,10,3439.0,5216.0,-9.0,-15.0,11.842797,1.950409,1.176646,6.152905,0.422656,0.953588861275,0.954024570712,0.954238310397,0.954473831217,0.954687607948
254,0.684787690639,0.645194530487,6,12,15,8,4685.0,4095.0,-13.0,-5.0,12.32374,1.545604,1.171954,2.950069,0.429382,0.838658167146,0.838684328136,0.841667941753,0.841768017855,0.843061994745
255,0.585371077061,0.564770162106,7,3,8,2,5216.0,4095.0,-28.0,-29.0,11.107355,1.180271,0.980479,1.131441,0.424798,0.835094287987,0.836854388921,0.837425953889,0.838018552986,0.841707585257
256,0.558298707008,0.54495459795,12,4,12,2,7173.0,6511.0,-23.0,-24.0,11.215251,1.190742,1.076247,2.466444,0.422837,0.972789975409,0.972850783662,0.973182781524,0.973244629129,0.973331190562
257,0.814297676086,0.783445715904,7,6,8,3,5216.0,5694.0,-11.0,-12.0,12.166669,2.107169,2.073144,2.538827,1.264496,0.978722421201,0.987707016447,0.988681768487,0.98881304484,0.988882048259
258,0.798659682274,0.778818845749,6,6,7,1,4685.0,6124.0,-3.0,-5.0,12.32593,1.355259,1.170238,3.54601,0.427091,0.962609114663,0.962701845002,0.96319944993,0.963298489988,0.963429841658
259,0.835843503475,0.700631678104,5,7,11,5,4095.0,3439.0,-4.0,-6.0,12.460583,1.876444,1.211695,1.858362,0.43099,0.982575347778,0.982575347778,0.982966950881,0.983285129335,0.983999376938
260,0.725121498108,0.643859565258,5,9,13,5,4095.0,6511.0,-6.0,-7.0,12.173026,1.520964,1.020525,1.591651,0.435839,0.973979281787,0.974751812706,0.974795574477,0.97505236956,0.975091478546
261,0.833095014095,0.745000183582,3,6,9,3,4095.0,4095.0,-6.0,-4.0,13.713948,1.513113,0.980763,1.601359,0.670901,0.956826058274,0.957007724335,0.957231098811,0.957661757682,0.957841540658
262,0.803026974201,0.72726970911,3,4,7,3,2710.0,2710.0,-10.0,-10.0,12.22592,1.652991,0.978538,1.360043,0.439555,0.984284999352,0.984284999352,0.984627687548,0.985420219162,0.985531758622
263,0.904689610004,0.860544085503,6,6,8,2,4685.0,4685.0,-0.0,-1.0,13.466289,2.804139,1.779532,2.947843,0.435343,0.99290494862,0.992991606644,0.994499545616,0.994998569785,0.995298416126
264,0.633229196072,0.447377711535,3,16,10,7,2710.0,5694.0,-1.0,-3.0,12.45999,1.204713,0.388309,1.029551,0.913811,0.866305234941,0.867595274899,0.86814053786,0.871195760387,0.871460465888
265,0.607956647873,0.588954031467,12,6,14,4,7173.0,6511.0,-28.0,-27.0,11.647931,1.222433,1.403214,1.715191,0.447525,0.797161030711,0.798960750707,0.800285472624,0.801949650199,0.803944388905
266,0.485677659512,0.487497627735,7,8,9,4,5216.0,4095.0,-41.0,-37.0,14.805904,1.423411,0.869713,0.549825,0.566819,0.84807280814,0.849392445206,0.850650269014,0.853910380382,0.853959967243
267,0.551750659943,0.523572444916,13,7,13,4,7455.0,7173.0,-32.0,-32.0,12.142729,1.288784,1.479374,1.852314,0.705067,0.982156051304,0.982184697064,0.98234882895,0.982496607925,0.982532006106
268,0.808184921741,0.762973546982,10,4,16,2,6511.0,7173.0,-4.0,-3.0,12.181588,1.627783,2.060212,4.298167,0.441861,0.852574530994,0.853460025413,0.855741835039,0.857582474312,0.8581810783
269,0.55826318264,0.567957162857,13,5,12,3,7455.0,5216.0,-26.0,-30.0,13.124201,1.380558,1.382436,2.701315,0.453717,0.980763799183,0.981757338698,0.981783563157,0.981834207137,0.981931062098
270,0.840392947197,0.78436011076,6,4,10,3,4685.0,5694.0,-8.0,-10.0,13.399057,2.45702,2.37883,2.861956,0.445673,0.823860529259,0.826017545723,0.826025990476,0.83083123787,0.831236202405
271,0.513444364071,0.522489190102,10,3,8,0,6511.0,6859.0,-33.0,-34.0,14.524867,1.221091,1.083547,0.764843,1.138238,0.978678589988,0.980950741296,0.982025859566,0.98208418773,0.982157899933
272,0.663786292076,0.629389464855,10,8,16,3,6511.0,8496.0,-14.0,-7.0,12.881334,1.785979,1.516666,3.428934,0.454484,0.977160379647,0.977373358059,0.977521304727,0.977571997199,0.977918643644
273,0.810405433178,0.740688621998,4,10,11,5,3439.0,6124.0,-9.0,-6.0,13.695078,2.195599,1.921979,3.905964,0.60242,0.837571859306,0.839279355421,0.839918636037,0.844091239886,0.844391655087
274,0.598423659801,0.58516138792,8,2,8,0,5694.0,5694.0,-25.0,-25.0,12.701459,1.288978,1.098211,1.333403,0.456311,0.983937899936,0.983937899936,0.984290373395,0.984290373395,0.985105436487
275,0.829164803028,0.791508436203,6,6,7,2,7173.0,5216.0,-6.0,-7.0,14.823243,2.92939,4.967093,2.076671,0.452432,0.984284999352,0.984284999352,0.984627687548,0.9849062112,0.985389801782
276,0.938784718513,0.862531602383,2,5,6,2,1900.0,1000.0,-1.0,-0.0,13.624499,1.382354,0.645873,0.914038,0.472623,0.980202580065,0.981948608431,0.982007253191,0.982081360141,0.982221277565
277,0.688598275185,0.697037279606,7,11,12,5,5216.0,6124.0,-9.0,-8.0,13.57009,1.604079,1.307162,1.509834,0.475455,0.998057778972,0.998068615938,0.998072194465,0.99809331988,1.0
278,0.959121823311,0.771058738232,1,21,13,11,1000.0,5694.0,-0.0,-0.0,14.578502,3.263467,1.257959,2.621939,0.484455,0.824663327522,0.825117012654,0.827738911956,0.828881035174,0.830367233593
279,0.530196785927,0.492046922445,8,4,11,2,5694.0,5216.0,-35.0,-35.0,15.526225,1.387778,1.188293,1.563441,0.474046,0.976939801645,0.977029155851,0.977217580098,0.977233541647,0.977303950139
280,0.790015161037,0.753274559975,10,8,13,4,6511.0,6124.0,-8.0,-13.0,13.551085,1.934228,2.132262,3.112487,0.46741,0.850459689232,0.85122364338,0.853941996144,0.855356870737,0.856177325629
281,0.513888478279,0.522837460041,13,4,11,2,7455.0,5216.0,-41.0,-29.0,12.596287,1.318273,1.317588,0.763383,0.594486,0.977375940905,0.977375940905,0.977926899871,0.977926899871,0.97919785952
282,0.829062104225,0.76628112793,3,6,10,3,4095.0,6511.0,-4.0,-1.0,13.947219,1.871194,1.436256,3.59319,0.943235,0.809697396108,0.810898998429,0.8127543344,0.81550847232,0.817046328926
283,0.570212781429,0.550000011921,7,4,8,0,5216.0,7173.0,-33.0,-34.0,12.568048,1.221751,0.853202,1.128921,0.485429,0.837901113492,0.838626508986,0.842020279557,0.843202130764,0.844337848669
284,0.629659891129,0.63259100914,7,3,7,1,6124.0,5694.0,-22.0,-21.0,12.918594,1.329017,1.159493,2.851692,0.460868,0.983263150595,0.983263150595,0.983634859616,0.983936913125,0.984615102893
285,0.735612869263,0.650154232979,6,6,12,4,4685.0,4685.0,-9.0,-10.0,13.308798,1.988516,1.360928,3.090893,0.475096,0.957525158067,0.957607334631,0.958121823882,0.958569273809,0.958654104387
286,0.797852933407,0.785765171051,8,8,8,3,5694.0,6511.0,-11.0,-14.0,13.42446,1.776272,1.996632,2.61407,0.486009,0.951122664696,0.951238788118,0.951577789553,0.951976827861,0.953295985629
287,0.656842529774,0.627193927765,11,5,13,2,6859.0,7173.0,-19.0,-15.0,12.71055,1.762205,1.705762,2.27591,0.465676,0.85344227199,0.854602537803,0.855463293265,0.8565075238,0.857133138838
288,0.590585887432,0.571482241154,12,7,14,4,7709.0,6124.0,-21.0,-21.0,12.605003,1.364393,1.438759,1.656874,0.476595,0.982193212468,0.982193212468,0.982595991917,0.982923227462,0.983657721772
289,0.95836108923,0.886573731899,1,8,5,3,1000.0,4095.0,-0.0,-0.0,14.306713,3.037558,1.25788,2.059344,0.48629,0.969451895753,0.969668002997,0.969746044966,0.970283717552,0.970648247728
290,0.788042187691,0.709806799889,6,7,9,3,5694.0,3439.0,-5.0,-8.0,14.048108,1.680257,1.376615,1.866552,0.55589,0.961725451957,0.961758354519,0.962337954479,0.962448651866,0.962568822164
291,0.792890071869,0.756288647652,7,6,9,2,5216.0,7455.0,-12.0,-15.0,16.289099,2.503378,2.029247,2.897068,0.548971,0.967317080351,0.96970159487,0.969915464892,0.970524611036,0.970885474034
292,0.773252189159,0.715064764023,6,5,9,3,4685.0,4685.0,-11.0,-8.0,13.63625,1.881709,1.289615,3.63667,0.47602,0.815209558194,0.81606756481,0.818309226079,0.820324490292,0.8218884118
293,0.508345484734,0.463854163885,12,5,14,3,7173.0,6124.0,-49.0,-36.0,17.06329,2.412703,1.082224,4.789327,0.579538,0.823777353045,0.825624014475,0.826512022549,0.831134513207,0.831336389233
294,0.494809895754,0.496284723282,9,7,12,3,6124.0,6859.0,-37.0,-34.0,12.664205,1.320399,1.097377,1.001698,0.497071,0.827612037782,0.829374254837,0.830320274728,0.834729093156,0.834893136051


==> results/techtc990_Music_Math_CSV_MI_0.05_-F_-m10000_-M_-m10000_-T0.2_-c5_-k5/results/results.csv <==
iter,fsc,fscm,fsel,finitm,fselm,fcommon,fevals,fevalsm,msc,mscm,iftm,knntm,fst,fstm,umdbtm,d1,d2,d3,d4,d5
1,0.888095855713,0.888095855713,8,0,8,0,3169.0,3169.0,-2.0,-2.0,0.065036,0.0,3.825582,3.707633,0.04862,n/a,n/a,n/a,n/a,n/a
2,0.895663559437,0.895663559437,4,0,4,0,2577.0,2577.0,-4.0,-4.0,0.230693,0.089458,1.878196,2.41689,0.059087,1.0,1.0,n/a,n/a,n/a
3,0.84432810545,0.834032058716,7,3,8,2,4723.0,4723.0,-9.0,-7.0,0.288849,0.116355,1.563846,3.650518,0.053788,0.998528272051,1.0,1.0,1.0,n/a
4,0.892834126949,0.892327845097,6,3,7,1,3721.0,4906.0,-2.0,-2.0,0.421684,0.137976,1.815024,3.709968,0.058108,0.998554806187,1.0,1.0,1.0,1.0
5,0.881579220295,0.875689089298,6,4,7,2,2101.0,1051.0,-7.0,-8.0,0.457679,0.12326,2.835847,3.472614,0.06076,1.0,1.0,1.0,1.0,1.0
6,0.92194378376,0.92194378376,6,2,6,1,3181.0,2121.0,-0.0,-5.0,0.564785,0.169738,2.997414,0.518731,0.062661,1.0,1.0,1.0,1.0,1.0
7,0.901118338108,0.891570746899,7,2,6,1,4969.0,3101.0,-0.0,-4.0,0.716011,0.228159,2.786572,3.090377,0.115935,0.997953301364,0.997980879206,1.0,1.0,1.0
8,0.87019264698,0.873157382011,8,1,7,0,5660.0,4643.0,-2.0,-3.0,3.209036,0.304139,3.139412,1.139876,0.069973,1.0,1.0,1.0,1.0,1.0
9,0.943572402,0.943572402,4,2,4,0,3769.0,2513.0,-0.0,-0.0,0.947578,0.226036,1.968518,0.569934,0.079987,0.998574324391,1.0,1.0,1.0,1.0
10,0.972628951073,0.972628951073,2,3,2,0,1005.0,2511.0,-0.0,-0.0,0.928201,0.220006,1.246097,1.432431,0.066976,1.0,1.0,1.0,1.0,1.0
11,0.911040008068,0.885814487934,7,2,8,1,5031.0,4479.0,-0.0,-2.0,1.125633,0.352589,3.062655,3.982168,0.044027,1.0,1.0,1.0,1.0,1.0
12,0.909746408463,0.902646183968,7,2,7,1,5180.0,4051.0,-0.0,-2.0,0.693578,0.219672,2.263158,1.5651,0.071491,0.99638809025,0.997579791206,0.997614757918,1.0,1.0
13,0.849410891533,0.852603435516,11,2,11,1,6830.0,6087.0,-3.0,-4.0,1.588846,0.460501,3.336056,1.919458,0.046342,0.996405507502,0.997050124996,0.997960994938,0.997988425143,1.0
14,0.902029871941,0.902029871941,5,2,5,0,2801.0,3921.0,-2.0,-2.0,0.846986,0.206655,2.469173,1.398477,0.072564,0.997491650433,0.997883978259,0.99789204712,0.998467070052,0.99848528948
15,0.871102511883,0.871102511883,9,1,9,0,3826.0,3401.0,-2.0,-2.0,1.515536,0.342831,3.795842,3.728206,0.048339,0.99763601338,0.997997664617,0.99800512116,0.998496400906,0.998538932082
16,0.920184314251,0.920184314251,6,1,6,0,3229.0,2691.0,-0.0,-0.0,0.996791,0.247881,3.232563,3.237826,0.078471,0.998584475566,1.0,1.0,1.0,1.0
17,0.897366404533,0.897047102451,6,2,7,0,2785.0,3249.0,-3.0,-1.0,1.731206,0.400128,2.910649,3.614011,0.082104,0.997701131262,0.998049190288,0.998056374648,0.99853061516,0.99857176558
18,0.906465828419,0.90929210186,6,1,5,0,4297.0,2961.0,-3.0,-3.0,2.027174,0.522329,2.33475,0.948283,0.283102,0.995505592426,0.996383172732,0.996400624069,0.997488728551,0.99757701328
19,0.844410538673,0.844410538673,8,1,8,0,2601.0,2276.0,-6.0,-6.0,1.868139,0.404113,3.458883,0.76104,0.092443,0.997498380643,0.997501286668,0.997891543914,0.997899571529,0.998426430563
20,0.872823894024,0.872823894024,7,1,7,0,3613.0,3097.0,-5.0,-5.0,2.059339,0.461986,3.284113,3.319887,0.089975,1.0,1.0,1.0,1.0,1.0
21,0.869610905647,0.876996695995,9,1,9,0,6124.0,5694.0,-1.0,-0.0,2.104468,0.61803,1.501066,1.390275,0.107861,1.0,1.0,1.0,1.0,1.0
22,0.880948245525,0.875962495804,7,2,8,0,3298.0,3769.0,-4.0,-5.0,2.286453,0.530093,6.726212,3.877399,0.095616,1.0,1.0,1.0,1.0,1.0
23,0.91642844677,0.91642844677,6,1,6,0,2173.0,1811.0,-0.0,-0.0,2.405193,0.477238,2.724299,2.781382,0.110931,0.997637530283,0.997640210948,0.998000981361,0.998008420283,0.998498598479
24,0.866952598095,0.868633389473,7,1,8,0,5216.0,6124.0,-9.0,-3.0,2.884325,0.9642,3.045734,1.799104,0.094641,1.0,1.0,1.0,1.0,1.0
25,0.835578978062,0.839547991753,11,2,9,1,4126.0,4126.0,-8.0,-25.0,2.687366,0.597632,4.023209,2.268364,0.097233,0.997690626856,0.997693223147,0.998042924578,0.998050141855,0.998526445971
26,0.861469984055,0.863819777966,7,1,6,0,5216.0,4095.0,-8.0,-11.0,3.222185,1.038823,2.018153,1.0937,0.099029,0.99759904373,0.997601786115,0.997970643383,0.997978244006,0.998478521899
27,0.899515151978,0.899515151978,5,1,5,0,2941.0,2353.0,-6.0,-6.0,3.004853,0.689896,2.845798,2.96881,0.104424,1.0,1.0,1.0,1.0,1.0
28,0.912995040417,0.912995040417,4,1,4,0,3646.0,3268.0,-6.0,-6.0,3.026841,0.642792,2.416446,2.608056,0.102974,0.998592365041,1.0,1.0,1.0,1.0
29,0.868981599808,0.868981599808,9,1,9,0,1657.0,1473.0,-5.0,-5.0,2.983094,0.562452,3.473213,3.553821,0.104998,0.998517091779,0.998594267354,1.0,1.0,1.0
30,0.882728993893,0.879477143288,7,1,6,0,4870.0,3668.0,-3.0,-5.0,3.289609,0.781259,1.582447,2.908712,0.106505,0.997641716977,0.997644390956,0.998004284864,0.998011706248,0.998500787933
31,0.863604903221,0.864624023438,8,1,6,0,5658.0,4046.0,-10.0,-9.0,4.072752,0.982511,3.109023,1.009887,0.110873,0.996412143524,0.996412143524,0.996417004499,0.996417004499,0.996634392744
32,0.787125349045,0.780329823494,13,1,14,0,841.0,729.0,-30.0,-18.0,5.746581,0.535988,3.083682,3.297479,0.25624,1.0,1.0,1.0,1.0,1.0
33,0.885030150414,0.88617503643,6,1,4,0,4590.0,2581.0,-3.0,-7.0,5.706328,0.7943,2.798958,0.71414,0.110625,0.997670540969,0.997673169072,0.998027045743,0.998034346668,0.998039172239
34,0.873478412628,0.871720135212,7,1,8,0,5216.0,5216.0,-4.0,-5.0,4.229893,1.296078,3.319875,3.863997,0.129999,0.998521780107,0.998532647779,1.0,1.0,1.0
35,0.919760763645,0.919760763645,5,1,5,0,2621.0,2097.0,-1.0,-1.0,4.045431,0.890985,2.422831,0.61796,0.135011,0.997488728551,0.997491650433,0.997883978259,0.99789204712,0.997897379646
36,0.904973864555,0.904973864555,4,1,4,0,1829.0,1372.0,-4.0,-4.0,3.845797,0.784844,2.206728,0.37925,0.121546,1.0,1.0,1.0,1.0,1.0
37,0.884307742119,0.88711732626,7,1,8,0,6124.0,5216.0,-2.0,-2.0,4.737426,1.319881,3.347799,1.623907,0.080752,1.0,1.0,1.0,1.0,1.0
38,0.888519465923,0.879625439644,6,1,5,0,5694.0,3439.0,-4.0,-7.0,4.980612,1.285652,2.605099,2.942775,0.124997,0.998512855575,0.998512855575,1.0,1.0,1.0
39,0.875394642353,0.876624166965,7,1,6,0,5074.0,3919.0,-7.0,-5.0,5.198251,1.198543,1.711519,1.00835,1.502696,1.0,1.0,1.0,1.0,1.0
40,0.877061188221,0.887738525867,6,1,6,0,4427.0,3808.0,-5.0,-4.0,4.683554,1.145456,2.696482,0.962086,0.131268,0.998564228477,1.0,1.0,1.0,1.0
41,0.891918718815,0.888536155224,5,2,5,1,4006.0,2601.0,-6.0,-7.0,5.115685,1.195468,2.125011,2.879605,0.13702,0.998580456495,1.0,1.0,1.0,1.0
42,0.872077345848,0.873257279396,6,1,4,0,5694.0,2710.0,-6.0,-9.0,5.201383,1.391269,1.588551,0.724801,0.137005,1.0,1.0,1.0,1.0,1.0
43,0.888030290604,0.874266922474,8,2,7,1,6055.0,4591.0,-3.0,-6.0,5.11127,1.169451,3.315196,3.564121,0.137416,1.0,1.0,1.0,1.0,1.0
44,0.883389532566,0.877230226994,7,1,8,0,5186.0,5186.0,-2.0,-5.0,5.443718,1.385705,1.628559,3.36486,0.137258,0.996479401266,0.996484131799,0.997109335037,0.9971219712,0.997130316919
45,0.891754627228,0.891754627228,8,1,8,0,3918.0,3660.0,-1.0,-1.0,5.087118,0.923713,3.837386,6.827828,0.141508,0.996462878631,0.996467641101,0.997096902703,0.997109617311,0.997118014757
46,0.901383459568,0.901383459568,6,1,6,0,3805.0,4424.0,-2.0,-2.0,5.353367,1.177886,2.845544,1.090678,0.150689,1.0,1.0,1.0,1.0,1.0
47,0.915849983692,0.915849983692,5,1,5,0,3156.0,2525.0,-1.0,-1.0,7.302259,1.230414,2.694997,0.769801,0.179992,1.0,1.0,1.0,1.0,1.0
48,0.959999978542,0.959999978542,3,1,3,0,2227.0,1485.0,-0.0,-0.0,5.950573,1.375525,2.460046,0.504109,0.157606,1.0,1.0,1.0,1.0,1.0
49,0.906734108925,0.906734108925,7,1,7,0,3305.0,3777.0,-0.0,-0.0,5.684849,1.149688,2.98397,3.412527,0.146406,1.0,1.0,1.0,1.0,1.0
50,0.933505177498,0.921254456043,5,1,6,0,4095.0,5216.0,-0.0,-2.0,6.037736,1.384826,2.05388,2.433461,0.207432,1.0,1.0,1.0,1.0,1.0
51,0.904381096363,0.885763168335,7,1,7,0,6055.0,4590.0,-1.0,-4.0,6.878794,1.536833,3.117495,3.593258,0.294545,0.996440549074,0.996445354817,0.997080112581,0.997092933368,0.997101400827
52,0.860823452473,0.860823452473,8,1,8,0,2953.0,2584.0,-11.0,-11.0,6.505314,1.316196,2.194171,4.054699,0.169998,1.0,1.0,1.0,1.0,1.0
53,0.892708957195,0.892708957195,7,1,7,0,4629.0,4033.0,-2.0,-5.0,6.416596,1.524353,3.291572,1.269881,0.154042,1.0,1.0,1.0,1.0,1.0
54,0.919332146645,0.901834368706,6,1,7,0,4655.0,4655.0,-0.0,-1.0,6.72697,1.704371,2.32784,3.100049,0.159349,1.0,1.0,1.0,1.0,1.0
55,0.945685625076,0.945685625076,4,1,4,0,4685.0,2710.0,-0.0,-0.0,6.520089,1.414801,1.246926,0.672066,0.168995,0.998602375278,1.0,1.0,1.0,1.0
56,0.899315237999,0.899315237999,8,1,8,0,4217.0,3690.0,-0.0,-0.0,7.695906,1.367146,3.63904,3.831732,0.16434,0.99748386927,0.997486799146,0.997880170615,0.997888260259,0.997893606504
57,0.852923452854,0.852923452854,8,1,8,0,2985.0,2701.0,-2.0,-2.0,6.393659,1.098786,2.740488,0.72058,0.173802,0.994970366997,0.994970366997,0.996341628062,0.996346627036,0.997005889821
58,0.850723981857,0.851172089577,9,1,7,0,6124.0,4685.0,-3.0,-5.0,7.431522,1.90015,3.423731,1.166327,0.164671,1.0,1.0,1.0,1.0,1.0
59,0.914348125458,0.914348125458,5,1,5,0,3001.0,2401.0,-1.0,-1.0,8.325346,1.496595,2.775493,2.863142,0.179968,0.995505457799,0.996383172732,0.99638809025,0.997037030524,0.997050124996
60,0.868839979172,0.872604727745,8,1,6,0,6077.0,4621.0,-4.0,-6.0,7.087531,1.637817,3.281595,1.362672,0.106718,0.997637530283,0.997640210948,0.997983318257,0.998000981361,0.998000981361
61,0.907442271709,0.891697764397,6,1,7,0,5694.0,4685.0,-1.0,-2.0,6.636729,1.904031,2.961516,3.659966,0.174231,1.0,1.0,1.0,1.0,1.0
62,0.887036323547,0.889182031155,5,1,5,0,5216.0,3439.0,-6.0,-4.0,9.155259,2.64025,3.107487,1.159938,0.174574,1.0,1.0,1.0,1.0,1.0
63,0.875753760338,0.875753760338,8,1,8,0,3569.0,3123.0,-2.0,-11.0,7.772795,1.53762,3.587709,3.867431,0.191548,1.0,1.0,1.0,1.0,1.0
64,0.93691432476,0.919086158276,4,1,6,0,4685.0,4095.0,-1.0,-0.0,8.748339,1.896609,2.081766,2.346198,0.18176,1.0,1.0,1.0,1.0,1.0
65,0.914861798286,0.904575765133,5,1,5,0,4095.0,3439.0,-1.0,-2.0,8.012086,1.621932,1.987441,2.036247,0.178191,1.0,1.0,1.0,1.0,1.0
66,0.911773502827,0.900872528553,5,1,6,0,4095.0,4095.0,-2.0,-3.0,8.345575,2.060719,2.616288,2.809874,0.209635,0.996061694187,0.996061694187,0.996543067922,0.996543067922,0.997662390621
67,0.842560172081,0.841226100922,12,1,12,0,2782.0,2690.0,-30.0,-27.0,9.990993,1.396079,5.244416,6.550508,0.209158,1.0,1.0,1.0,1.0,1.0
68,0.892112493515,0.894474327564,8,1,6,0,5669.0,4060.0,-1.0,-5.0,8.912607,2.209952,3.290382,1.099933,0.187862,1.0,1.0,1.0,1.0,1.0
69,0.921761214733,0.921761214733,6,1,6,0,4508.0,3898.0,-0.0,-0.0,8.554659,1.828529,2.283153,0.90253,0.192637,1.0,1.0,1.0,1.0,1.0
70,0.857403457165,0.857403457165,8,1,8,0,4177.0,3655.0,-5.0,-5.0,8.740232,1.810409,2.811492,4.029964,0.719978,1.0,1.0,1.0,1.0,1.0
71,0.879105865955,0.879105865955,7,1,7,0,3354.0,2875.0,-5.0,-5.0,9.326052,1.791002,3.396369,0.961952,0.189499,0.997629103994,0.997631798131,0.997976587363,0.997994334544,0.997994334544
72,0.971233129501,0.957855224609,2,1,3,0,1023.0,1023.0,-0.0,-0.0,8.311653,1.412024,1.106122,1.233514,0.187925,1.0,1.0,1.0,1.0,1.0
73,0.917902827263,0.898527085781,6,1,5,0,4169.0,2085.0,-0.0,-3.0,8.59843,1.655879,2.427887,2.552233,0.197302,0.997674591069,0.997677212747,0.998012951815,0.998030246343,0.998030246343
74,0.906045496464,0.888574659824,7,1,7,0,5216.0,4685.0,-1.0,-2.0,9.366983,2.324336,2.739743,3.048984,0.210801,1.0,1.0,1.0,1.0,1.0
75,0.889706075191,0.889706075191,7,1,7,0,4747.0,4164.0,-4.0,-4.0,9.473869,2.008924,3.127307,1.260794,1.31973,1.0,1.0,1.0,1.0,1.0
76,0.89774787426,0.89774787426,7,1,7,0,4897.0,4330.0,-0.0,-0.0,10.902639,2.065508,2.893096,3.059894,0.199969,0.995025778525,0.995025778525,0.995505457799,0.995873431126,0.996383172732
77,0.852931082249,0.845002949238,6,1,6,0,3043.0,2536.0,-5.0,-6.0,9.60224,1.9702,3.030255,3.05556,0.209909,1.0,1.0,1.0,1.0,1.0
78,0.900259196758,0.900259196758,6,1,6,0,2917.0,2431.0,-1.0,-1.0,9.102912,1.858263,2.915091,0.703401,0.209332,1.0,1.0,1.0,1.0,1.0
79,0.710504591465,0.710504591465,4,1,4,0,1749.0,1312.0,-0.0,-0.0,10.795725,1.859977,1.555966,1.824167,0.207707,1.0,1.0,1.0,1.0,1.0
80,0.972628951073,0.959591031075,2,1,3,0,1867.0,1867.0,-0.0,-0.0,9.457602,1.504826,0.534229,1.10671,0.21125,0.994202727902,0.994202727902,0.995011645255,0.995011645255,0.995066408651
81,0.848089277744,0.852545142174,8,1,9,0,2009.0,2511.0,-4.0,-5.0,15.354478,1.701958,1.821175,1.089855,0.229984,1.0,1.0,1.0,1.0,1.0
82,0.915554404259,0.915554404259,5,1,5,0,3751.0,3057.0,-1.0,-1.0,10.294812,2.300883,2.744599,2.587722,0.216192,1.0,1.0,1.0,1.0,1.0
83,0.87361228466,0.878466665745,10,2,10,1,4021.0,4021.0,-10.0,-8.0,10.152687,1.887645,4.438329,2.128159,0.214304,1.0,1.0,1.0,1.0,1.0
84,0.932783663273,0.932783663273,5,1,5,0,4075.0,3417.0,-0.0,-0.0,12.492217,2.278995,2.206418,4.072459,0.239328,1.0,1.0,1.0,1.0,1.0
85,0.907348334789,0.907348334789,7,1,7,0,5153.0,4615.0,-0.0,-0.0,10.625249,2.211334,2.445332,1.035426,0.229969,1.0,1.0,1.0,1.0,1.0
86,0.933311343193,0.921030938625,5,1,6,0,3829.0,3829.0,-0.0,-0.0,10.97889,1.93174,1.795128,2.161859,0.218939,1.0,1.0,1.0,1.0,1.0
87,0.873917400837,0.878748297691,10,1,10,0,7173.0,6124.0,-4.0,-3.0,12.144435,2.848086,3.778061,1.471669,0.229159,0.996429253516,0.996434081197,0.997041008203,0.997071624235,0.997071624235
88,0.943508803844,0.956576764584,4,1,3,1,3293.0,1721.0,-0.0,-0.0,10.088694,1.828286,1.394241,0.469369,0.242273,0.997633325996,0.99763601338,0.997979959575,0.997997664617,0.997997664617
89,0.874235033989,0.871959805489,5,1,7,0,4095.0,4685.0,-10.0,-7.0,11.358485,2.829732,2.996591,3.514999,0.214456,0.997590288598,0.997593045088,0.997945613617,0.997963749396,0.997963749396
90,0.864635705948,0.864635705948,7,1,7,0,3123.0,2677.0,-8.0,-8.0,11.054362,2.180997,2.57568,3.247533,0.233704,1.0,1.0,1.0,1.0,1.0
91,0.897812008858,0.898465096951,7,1,4,0,6124.0,2710.0,-1.0,-4.0,11.938865,3.178682,3.082869,0.817746,0.227487,1.0,1.0,1.0,1.0,1.0
92,0.89742898941,0.89742898941,7,1,7,0,3592.0,3079.0,-1.0,-1.0,10.983444,2.16986,2.83411,0.907375,0.138106,0.998527817285,0.998568339612,0.998592501723,0.998604197946,1.0
93,0.896264672279,0.896264672279,8,2,8,1,5694.0,4685.0,-0.0,-0.0,11.163576,2.138509,2.57295,1.225415,0.362446,1.0,1.0,1.0,1.0,1.0
94,0.908269762993,0.900224208832,7,1,5,0,3011.0,1721.0,-1.0,-4.0,13.908914,1.990129,2.727348,3.578495,0.227465,0.995989504449,0.995989504449,0.996019010582,0.996019010582,0.996482804322
95,0.856327414513,0.855100095272,7,1,8,0,4012.0,4012.0,-4.0,-6.0,13.359976,2.478706,3.270086,3.821043,0.252426,0.996830717523,0.99683478604,0.997349335694,0.997375466608,0.997375466608
96,0.709362149239,0.709362149239,5,1,5,0,2606.0,2085.0,-0.0,-1.0,11.619011,2.13624,1.949945,2.58463,0.235766,0.996347635137,0.996352622306,0.996978843141,0.997010389779,0.997010389779
97,0.853250622749,0.853250622749,6,1,6,0,4685.0,4095.0,-4.0,-4.0,11.362967,3.005068,2.887182,0.994321,0.244712,1.0,1.0,1.0,1.0,1.0
98,0.925947368145,0.925947368145,4,1,4,0,2281.0,1711.0,-1.0,-1.0,13.741266,2.545164,2.67413,2.923965,0.239205,1.0,1.0,1.0,1.0,1.0
99,0.958104014397,0.958104014397,3,1,3,0,1795.0,1197.0,-0.0,-0.0,14.195405,2.530412,2.306946,2.420068,0.245426,1.0,1.0,1.0,1.0,1.0
100,0.905299901962,0.908295214176,5,1,4,0,5144.0,2601.0,-3.0,-2.0,13.198841,2.970139,2.514675,0.668456,0.23862,1.0,1.0,1.0,1.0,1.0
101,0.900617599487,0.900617599487,5,1,5,0,1816.0,1453.0,-2.0,-2.0,12.381188,2.311756,2.535412,0.413664,0.237089,0.998568320001,0.998578531974,1.0,1.0,1.0
102,0.858865201473,0.859583437443,8,2,6,1,5401.0,2993.0,-7.0,-8.0,15.497598,2.945272,2.937734,1.038552,0.253776,0.995043150669,0.99602927319,0.99602927319,0.996058362515,0.996058362515
103,0.890222847462,0.895054996014,6,1,6,0,4685.0,5216.0,-4.0,-3.0,13.397935,3.422398,3.109937,1.441168,0.267663,1.0,1.0,1.0,1.0,1.0
104,0.903101921082,0.903579831123,5,1,6,0,4095.0,4095.0,-4.0,-2.0,14.80426,3.352902,2.33936,0.961841,0.329985,1.0,1.0,1.0,1.0,1.0
105,0.909302949905,0.883814930916,4,1,5,0,3439.0,3439.0,-0.0,-1.0,13.978543,3.017832,1.212899,2.519529,0.259961,1.0,1.0,1.0,1.0,1.0
106,0.914023756981,0.914023756981,6,1,6,0,2941.0,2451.0,-1.0,-1.0,13.353321,2.56831,1.715971,2.933617,0.258486,1.0,1.0,1.0,1.0,1.0
107,0.706367790699,0.706367790699,4,1,4,0,1977.0,1483.0,-0.0,-0.0,13.492221,2.395921,1.690372,1.200722,0.258968,0.997603393166,0.997606128552,0.997956064907,0.997958664223,0.997974069251
108,0.899968981743,0.899968981743,5,1,5,0,1466.0,1173.0,-4.0,-4.0,16.448222,2.237179,2.836864,2.770293,0.270566,1.0,1.0,1.0,1.0,1.0
109,0.891704857349,0.894685089588,6,1,7,0,4285.0,4285.0,-5.0,-3.0,14.303887,3.117107,3.164043,1.233917,0.277296,1.0,1.0,1.0,1.0,1.0
110,0.896942079067,0.896942079067,8,1,8,0,4875.0,4306.0,-0.0,-0.0,15.016259,2.92749,3.716823,1.548327,0.266922,0.998582536295,1.0,1.0,1.0,1.0
111,0.897245645523,0.897245645523,8,1,8,0,4193.0,3669.0,-0.0,-0.0,15.158483,2.747943,3.679,0.706883,0.274413,1.0,1.0,1.0,1.0,1.0
112,0.924589276314,0.926485776901,3,1,4,0,1453.0,2421.0,-3.0,-2.0,21.444893,2.870016,2.184775,0.669765,0.271284,0.989817767246,1.0,1.0,1.0,1.0
113,0.864099919796,0.864099919796,8,1,8,0,3089.0,2703.0,-6.0,-6.0,14.615297,2.708453,3.836531,4.329856,0.269855,0.997176786582,0.997180236233,0.997618773655,0.997622008796,0.997641174786
114,0.753660917282,0.768666148186,7,1,5,0,3662.0,2093.0,-2.0,-3.0,15.355594,2.700682,2.83064,0.488466,0.271385,1.0,1.0,1.0,1.0,1.0
115,0.905537307262,0.905537307262,5,1,5,0,2816.0,2253.0,-2.0,-2.0,17.214322,2.856747,1.881122,0.740198,0.276929,1.0,1.0,1.0,1.0,1.0
116,0.865386664867,0.873049199581,8,1,8,0,5250.0,4723.0,-3.0,-7.0,14.734949,3.121676,3.273814,1.393314,0.281107,1.0,1.0,1.0,1.0,1.0
117,0.852160274982,0.853888392448,8,1,6,0,6511.0,4095.0,-15.0,-11.0,18.272199,4.086747,3.436529,1.147772,0.276297,1.0,1.0,1.0,1.0,1.0
118,0.735993921757,0.735993921757,3,1,3,0,1972.0,1315.0,-0.0,-0.0,14.325112,2.222063,1.25134,1.33937,0.497643,1.0,1.0,1.0,1.0,1.0
119,0.911321520805,0.903549194336,4,1,5,0,3439.0,3439.0,-1.0,-1.0,16.272562,3.229819,1.989097,2.249015,0.281771,1.0,1.0,1.0,1.0,1.0
120,0.709127962589,0.709127962589,3,1,3,0,1501.0,1001.0,-0.0,-0.0,14.906908,2.328546,1.354333,0.127522,0.17584,0.99642357255,0.996428411277,0.99703667579,0.997041109131,0.9970673564
121,0.891775488853,0.886506021023,5,1,6,0,3704.0,3704.0,-5.0,-3.0,17.802815,3.226756,1.382,4.799733,0.29371,1.0,1.0,1.0,1.0,1.0
122,0.906045496464,0.906045496464,7,1,7,0,4429.0,3811.0,-1.0,-1.0,16.069798,3.213138,3.410295,3.819953,0.292881,1.0,1.0,1.0,1.0,1.0
123,0.875278353691,0.859712183475,7,1,8,0,5206.0,5206.0,-2.0,-5.0,16.304031,3.771799,2.929742,3.314604,0.283734,1.0,1.0,1.0,1.0,1.0
124,0.885983526707,0.885983526707,5,1,5,0,5095.0,3274.0,-6.0,-6.0,17.591294,3.49123,1.377666,2.604537,0.727574,0.998564241663,1.0,1.0,1.0,1.0
125,0.924066662788,0.913111507893,5,1,6,0,1461.0,1461.0,-1.0,-3.0,16.703314,2.60833,2.633153,2.83692,0.319666,0.99858453243,0.998596489767,1.0,1.0,1.0
126,0.853777766228,0.853777766228,8,1,8,0,2817.0,2465.0,-5.0,-5.0,15.744441,2.579879,3.595471,3.217107,0.309986,1.0,1.0,1.0,1.0,1.0
127,0.875707447529,0.879200518131,7,1,9,0,5216.0,5694.0,-5.0,-1.0,20.844694,4.12785,3.309151,1.849772,0.949923,1.0,1.0,1.0,1.0,1.0
128,0.913338720798,0.907132387161,5,1,5,0,2561.0,2049.0,-2.0,-2.0,28.214636,3.237442,3.157358,2.553792,0.42677,1.0,1.0,1.0,1.0,1.0
129,0.9208573699,0.9208573699,6,1,6,0,3097.0,2581.0,-0.0,-0.0,16.17407,2.985189,2.746555,2.890981,0.296882,1.0,1.0,1.0,1.0,1.0
130,0.857608854771,0.861426115036,6,1,7,0,4685.0,4685.0,-5.0,-6.0,18.385138,3.921164,2.944526,1.175795,0.297782,0.99854108552,1.0,1.0,1.0,1.0
131,0.908818602562,0.908818602562,4,1,4,0,1921.0,1441.0,-4.0,-4.0,18.437463,3.13053,2.411581,4.856517,0.929999,0.997549935843,0.997552757661,0.997913468201,0.997916145251,0.997932010215
132,0.863758385181,0.853548645973,7,1,7,0,6859.0,4685.0,-3.0,-6.0,20.384613,3.828881,2.979564,3.371465,0.296802,1.0,1.0,1.0,1.0,1.0
133,0.901599705219,0.901599705219,7,1,7,0,3493.0,3105.0,-1.0,-1.0,18.82576,3.215876,3.67819,1.170344,0.304835,0.9976786246,0.997681239884,0.998016179914,0.998018670835,0.998033434447
134,0.861384212971,0.865121006966,9,1,10,0,2152.0,2152.0,-7.0,-3.0,17.72682,2.810388,2.719503,0.873785,0.448987,0.997633325996,0.99763601338,0.997979959575,0.997982515622,0.997997664617
135,0.888519465923,0.888519465923,6,1,6,0,2677.0,2231.0,-4.0,-4.0,17.77102,3.128944,3.075194,0.700536,0.304904,1.0,1.0,1.0,1.0,1.0
136,0.898677825928,0.898677825928,5,1,5,0,2101.0,1681.0,-2.0,-2.0,18.112297,2.888893,1.296554,2.287741,0.367918,1.0,1.0,1.0,1.0,1.0
137,0.866981685162,0.854755520821,8,1,7,0,5530.0,4483.0,-2.0,-4.0,17.743788,3.56415,2.863284,3.129824,0.308368,1.0,1.0,1.0,1.0,1.0
138,0.879138112068,0.878023326397,6,1,7,0,4644.0,4644.0,-6.0,-4.0,18.399256,3.784472,2.768436,2.939743,0.312939,0.997662390621,0.997665031669,0.998003191091,0.998005705303,0.998020606736
139,0.897860527039,0.897860527039,5,1,5,0,2766.0,2213.0,-3.0,-3.0,17.87099,3.507198,1.73616,3.119934,0.343348,1.0,1.0,1.0,1.0,1.0
140,0.905279636383,0.905279636383,5,1,5,0,2721.0,3265.0,-2.0,-2.0,17.539466,3.260915,1.457442,0.81046,0.379929,1.0,1.0,1.0,1.0,1.0
141,0.902345955372,0.902345955372,5,2,5,1,3618.0,2182.0,-4.0,-4.0,19.89098,4.008016,2.576943,3.187743,0.73009,1.0,1.0,1.0,1.0,1.0
142,0.860036551952,0.860036551952,7,1,7,0,3172.0,2719.0,-8.0,-8.0,19.664252,3.158837,2.372942,0.877754,0.325499,1.0,1.0,1.0,1.0,1.0
143,0.904339492321,0.904339492321,6,2,6,0,1231.0,821.0,-2.0,-2.0,19.868148,2.616342,1.2147,0.269245,0.331376,1.0,1.0,1.0,1.0,1.0
144,0.855628788471,0.855628788471,8,1,8,0,3889.0,3403.0,-3.0,-3.0,18.891318,3.180479,3.333434,1.062589,0.888569,1.0,1.0,1.0,1.0,1.0
145,0.972804188728,0.972804188728,2,2,2,0,805.0,1609.0,-0.0,-0.0,20.225842,2.727521,0.695563,1.428187,1.787153,0.997522130644,0.997524997774,0.997891350682,0.997894068394,0.997910173929
146,0.925813436508,0.925813436508,5,1,5,0,4095.0,3439.0,-0.0,-0.0,23.7817,3.173006,0.955991,0.606084,0.323344,1.0,1.0,1.0,1.0,1.0
147,0.921230077744,0.93185710907,5,2,5,1,4095.0,2710.0,-1.0,-0.0,19.744902,3.575939,1.129937,0.739101,0.34148,0.994930669248,0.994938671125,0.99592336665,0.995930383494,0.995971877049
148,0.865926682949,0.868246257305,10,1,7,0,4993.0,1873.0,-5.0,-6.0,25.571887,3.092133,2.841915,0.599834,0.329989,1.0,1.0,1.0,1.0,1.0
149,0.893265664577,0.894657611847,5,2,5,1,3790.0,2335.0,-9.0,-7.0,26.537442,4.371366,2.90391,0.888341,0.357487,0.996544751469,0.997396518129,0.997620606366,0.997623314113,0.99796980199
150,0.904486179352,0.904486179352,5,1,5,0,4489.0,2585.0,-4.0,-4.0,20.714673,3.91882,2.382722,2.999883,0.349893,1.0,1.0,1.0,1.0,1.0
151,0.863220691681,0.858573436737,8,1,9,0,6116.0,5206.0,-14.0,-15.0,21.844381,3.713232,1.804516,3.5998,1.105288,1.0,1.0,1.0,1.0,1.0
152,0.95753133297,0.931297600269,3,2,5,1,2710.0,2710.0,-0.0,-0.0,19.494819,3.802351,1.679359,2.051398,1.12114,0.998500787933,1.0,1.0,1.0,1.0
153,0.909321129322,0.900781273842,7,2,6,0,3571.0,3061.0,-0.0,-2.0,31.533405,3.090448,2.385162,2.68988,0.349859,0.997396518129,0.997620606366,0.997623314113,0.99796980199,0.997972376402
154,0.911653995514,0.911733031273,5,1,4,0,6124.0,2710.0,-1.0,-2.0,21.460116,4.244256,2.451871,1.304303,0.760006,1.0,1.0,1.0,1.0,1.0
155,0.957859218121,0.944592475891,3,2,4,1,2572.0,3314.0,-0.0,-0.0,21.940488,3.324909,1.362007,1.755767,0.35787,0.998572381901,0.998582552156,0.998586568587,1.0,1.0
156,0.872656822205,0.874633908272,7,2,7,1,2913.0,2081.0,-6.0,-6.0,20.669477,3.577522,3.104853,0.708325,1.805424,0.995978693201,0.996389012999,0.996393919102,0.997010337733,0.997014828047
157,0.881066441536,0.881066441536,8,1,8,0,6330.0,4968.0,-4.0,-1.0,38.506192,8.172179,2.593127,1.912567,0.348038,0.997367090379,0.997594675584,0.997597425003,0.997949111711,0.997951723664
158,0.887690186501,0.891725718975,5,1,4,0,4046.0,2651.0,-3.0,-6.0,21.353036,5.239317,1.442922,0.670904,0.812965,1.0,1.0,1.0,1.0,1.0
159,0.91695100069,0.922622323036,4,2,5,0,3439.0,5216.0,-1.0,-0.0,25.2788,5.476772,2.554317,1.342888,0.251252,1.0,1.0,1.0,1.0,1.0
160,0.89896941185,0.89896941185,8,1,8,0,3337.0,2920.0,-4.0,-4.0,27.141153,3.658986,3.682521,3.953655,0.229897,0.998052446882,1.0,1.0,1.0,1.0
161,0.786368012428,0.79804110527,5,1,5,0,1531.0,1225.0,-1.0,-0.0,16.530998,1.879903,2.067965,0.259768,0.38001,1.0,1.0,1.0,1.0,1.0
162,0.897318899632,0.902709782124,7,2,6,1,5216.0,3439.0,-2.0,-1.0,23.108563,4.605137,2.668853,1.230672,0.365093,1.0,1.0,1.0,1.0,1.0
163,0.969042420387,0.969042420387,2,2,2,0,1155.0,2309.0,-0.0,-0.0,27.144924,3.105883,1.351643,0.474761,0.350004,1.0,1.0,1.0,1.0,1.0
164,0.910756886005,0.899315237999,7,2,8,1,6029.0,4554.0,-0.0,-3.0,21.487334,2.438556,2.40299,3.962802,0.373823,1.0,1.0,1.0,1.0,1.0
165,0.93971657753,0.93971657753,4,1,4,0,2609.0,1957.0,-1.0,-1.0,21.494724,3.310106,2.778355,2.829772,0.379878,0.997429895534,0.997650038051,0.997652698758,0.997993313997,0.997995845967
166,0.910967826843,0.916224300861,5,1,5,0,4095.0,3439.0,-3.0,-1.0,25.250887,5.073046,2.802019,0.840566,0.803604,0.998530448192,1.0,1.0,1.0,1.0
167,0.873661398888,0.873661398888,7,3,7,0,3039.0,2605.0,-5.0,-3.0,31.910999,3.82833,2.998078,3.220008,0.363783,1.0,1.0,1.0,1.0,1.0
168,0.896271824837,0.897286474705,6,2,7,1,3151.0,2626.0,-4.0,-1.0,20.401364,2.501308,2.008903,0.98099,0.383688,1.0,1.0,1.0,1.0,1.0
169,0.90630453825,0.90630453825,7,1,7,0,1954.0,1675.0,-0.0,-2.0,20.44945,2.041639,1.717048,3.055356,0.233809,0.997401348276,0.997624864158,0.997627565083,0.997973201531,0.997975769792
170,0.92065346241,0.907936096191,5,1,7,0,3141.0,3769.0,-1.0,-0.0,16.871962,2.405644,2.368112,2.859802,0.998934,0.998328090518,1.0,1.0,1.0,1.0
171,0.913607656956,0.928154230118,6,1,4,0,3625.0,1813.0,-1.0,-1.0,24.88189,3.554191,2.369958,0.43969,1.160182,1.0,1.0,1.0,1.0,1.0
172,0.933505177498,0.933505177498,5,2,5,0,2431.0,1459.0,-0.0,-0.0,23.325807,4.188997,2.820239,2.881206,0.399881,1.0,1.0,1.0,1.0,1.0
173,0.918895959854,0.911450326443,6,2,6,1,5691.0,3436.0,-0.0,-1.0,22.482158,2.925879,2.594152,2.90061,0.389997,1.0,1.0,1.0,1.0,1.0
174,0.922321736813,0.908719599247,5,2,7,1,4095.0,4095.0,-2.0,-0.0,25.141259,5.415054,2.267625,2.819808,1.479791,0.997396518129,0.997620606366,0.997623314113,0.99796980199,0.997972376402
175,0.898312151432,0.898312151432,7,1,7,0,1751.0,1501.0,-1.0,-1.0,23.108646,2.924515,2.879481,0.485171,0.38781,0.996022711339,0.996022711339,0.996051869302,0.996051869302,0.996510516074
176,0.88166230917,0.872214913368,6,1,7,0,4685.0,4685.0,-6.0,-6.0,24.248714,7.056811,3.064719,1.953317,0.662731,1.0,1.0,1.0,1.0,1.0
177,0.984004437923,0.95762360096,1,2,3,0,1000.0,1000.0,-0.0,-0.0,27.726436,6.148404,1.854808,1.261934,0.372156,1.0,1.0,1.0,1.0,1.0
178,0.89873957634,0.899919867516,7,2,8,1,4800.0,4223.0,-4.0,-11.0,21.22785,2.992095,3.319745,1.75242,0.612484,0.997347035167,0.99757701328,0.997579791206,0.997935032192,0.997937669795
179,0.897264957428,0.894710361958,5,1,4,0,4095.0,2710.0,-4.0,-5.0,25.396364,6.856544,2.822642,2.681568,0.379974,0.99588571722,0.99588571722,0.995916320346,0.995916320346,0.996396291382
180,0.879629909992,0.879629909992,7,1,7,0,2507.0,2865.0,-2.0,-8.0,30.081547,3.94738,2.932177,0.978352,1.753223,1.0,1.0,1.0,1.0,1.0
181,0.866764843464,0.866764843464,6,1,6,0,3103.0,2586.0,-3.0,-3.0,17.783945,2.510967,2.95567,2.852119,0.618645,1.0,1.0,1.0,1.0,1.0
182,0.892585277557,0.892585277557,6,2,6,0,3061.0,3061.0,-4.0,-4.0,20.359614,2.587945,1.645306,0.562635,0.401248,0.998572213331,1.0,1.0,1.0,1.0
183,0.874669611454,0.868649721146,8,3,8,1,5658.0,4046.0,-2.0,-5.0,20.279869,5.081779,3.129571,3.691731,0.398439,0.997321457108,0.99755449845,0.997557312856,0.997917100022,0.997919770415
184,0.904946267605,0.904946267605,5,1,5,0,3486.0,2789.0,-2.0,-2.0,19.032115,3.118096,1.997113,2.150353,1.356447,1.0,1.0,1.0,1.0,1.0
185,0.880247652531,0.882809102535,5,2,5,0,2116.0,1270.0,-5.0,-6.0,23.111276,2.549439,2.660526,0.446378,1.458176,1.0,1.0,1.0,1.0,1.0
186,0.941713631153,0.941713631153,4,1,4,0,2237.0,1678.0,-1.0,-1.0,25.535659,4.426709,2.295611,0.485484,1.900558,0.997415713972,0.997637530283,0.997640210948,0.997983318257,0.997985868241
187,0.866138160229,0.866138160229,8,1,8,0,2441.0,2136.0,-7.0,-7.0,24.464243,3.861923,3.299993,3.349852,0.725138,1.0,1.0,1.0,1.0,1.0
188,0.894597411156,0.894597411156,5,2,5,1,4010.0,2606.0,-0.0,-0.0,22.558111,4.226751,2.186005,2.449139,1.610772,0.995916320346,0.996335596516,0.996340607352,0.996969688067,0.996974266749
189,0.964794039726,0.950811505318,2,1,3,0,1247.0,1247.0,-0.0,-0.0,32.151699,3.808659,1.29685,2.165152,0.408933,0.99739166695,0.997616330495,0.997619045099,0.997963798892,0.997966388649
190,0.908905267715,0.910759925842,6,1,5,0,4481.0,3187.0,-2.0,-4.0,27.380093,4.346209,2.195708,0.587842,0.408971,1.0,1.0,1.0,1.0,1.0
191,0.90281522274,0.901808440685,7,2,6,0,5216.0,3439.0,-1.0,-3.0,44.709343,6.198702,2.732731,3.845052,1.988032,1.0,1.0,1.0,1.0,1.0
192,0.870144605637,0.880322754383,9,1,9,0,4312.0,4791.0,-3.0,-1.0,34.753433,5.235011,3.097692,1.979018,0.765828,1.0,1.0,1.0,1.0,1.0
193,0.918555021286,0.931172549725,6,2,5,1,5694.0,2710.0,-0.0,-0.0,32.242327,5.081256,1.115173,0.503232,1.270188,1.0,1.0,1.0,1.0,1.0
194,0.878227055073,0.879962325096,7,1,6,0,4132.0,2296.0,-4.0,-7.0,25.192002,4.666751,3.532348,0.706849,0.428281,0.997420461432,0.997641716977,0.997644390956,0.997984110527,0.997986663496
195,0.871528744698,0.875508546829,8,1,8,0,3849.0,3368.0,-8.0,-2.0,25.733901,3.46891,3.866872,1.239375,0.413909,1.0,1.0,1.0,1.0,1.0
196,0.92083889246,0.909895479679,6,1,5,0,1885.0,1257.0,-0.0,-2.0,32.333398,4.203807,1.599515,1.63183,0.431298,0.998510265819,1.0,1.0,1.0,1.0
197,0.905319213867,0.905319213867,4,2,4,0,2885.0,1443.0,-6.0,-6.0,26.449597,2.82711,1.146278,0.242796,0.449962,1.0,1.0,1.0,1.0,1.0
198,0.986064314842,0.973324477673,1,2,2,0,1000.0,1900.0,-0.0,-0.0,25.091251,6.621065,2.248838,2.511964,0.431704,1.0,1.0,1.0,1.0,1.0
199,0.883755028248,0.884195506573,9,1,7,0,5675.0,4069.0,-2.0,-2.0,23.388159,3.385839,3.597336,1.199747,0.870012,0.997381900906,0.997607724021,0.997610452444,0.99795691794,0.9979595202
200,0.874303400517,0.874303400517,6,1,6,0,1177.0,981.0,-6.0,-6.0,32.302188,3.885262,2.643501,2.407,0.787308,0.995771648915,1.0,1.0,1.0,1.0
201,0.89896941185,0.89896941185,8,1,8,0,3721.0,3256.0,-0.0,-0.0,26.084265,4.822922,3.499449,3.479894,0.859796,0.992103835455,0.992624588647,0.992624588647,0.992698942707,0.992698942707
202,0.854818999767,0.854818999767,7,1,7,0,1618.0,1387.0,-4.0,-4.0,24.612246,3.932892,2.732123,0.234565,0.449896,1.0,1.0,1.0,1.0,1.0
203,0.944851458073,0.944851458073,4,2,4,0,4685.0,3439.0,-0.0,-0.0,29.115605,4.496411,1.746143,1.0805,1.136684,1.0,1.0,1.0,1.0,1.0
204,0.871194005013,0.87000477314,9,2,8,1,5470.0,3787.0,-2.0,-5.0,33.170057,5.195373,3.6324,3.974994,0.980062,1.0,1.0,1.0,1.0,1.0
205,0.878810822964,0.88701146841,6,2,7,1,4685.0,4095.0,-3.0,-2.0,30.310021,5.274029,2.329277,1.359808,1.214659,1.0,1.0,1.0,1.0,1.0
206,0.918846189976,0.918846189976,4,2,4,0,2113.0,1057.0,-2.0,-2.0,38.774299,4.857138,1.432108,1.614399,0.969734,1.0,1.0,1.0,1.0,1.0
207,0.927956998348,0.916908442974,5,2,5,0,5216.0,4095.0,-0.0,-1.0,25.168737,3.197194,0.921745,1.899105,0.501949,0.99657133991,0.996978152309,0.997273927991,0.997512695034,0.997515577595
208,0.897297620773,0.897297620773,5,1,5,0,2281.0,1825.0,-3.0,-3.0,31.672233,4.664403,2.270569,0.488961,0.885467,1.0,1.0,1.0,1.0,1.0
209,0.894245624542,0.894245624542,5,2,5,1,3171.0,1903.0,-7.0,-7.0,47.348927,4.850858,2.606801,0.312788,2.311318,1.0,1.0,1.0,1.0,1.0
210,0.890463769436,0.886873841286,5,1,5,0,3416.0,2733.0,-8.0,-7.0,37.410099,5.524927,2.753723,2.892938,0.517414,0.994942622306,0.996121903683,0.996511884727,0.996516552679,0.997099813355
211,0.856684029102,0.856684029102,9,1,9,0,3826.0,3401.0,-7.0,-7.0,31.756726,5.397578,4.319194,1.313538,1.01991,1.0,1.0,1.0,1.0,1.0
212,0.899999976158,0.905912339687,8,2,5,0,5694.0,2710.0,-1.0,-3.0,23.061891,4.422015,3.509263,1.00344,1.059379,0.998561707671,1.0,1.0,1.0,1.0
213,0.89954161644,0.889990210533,6,2,6,0,3721.0,3721.0,-1.0,-2.0,30.835996,5.418937,3.044874,3.329928,0.962462,1.0,1.0,1.0,1.0,1.0
214,0.910635709763,0.910635709763,6,2,6,0,4409.0,4409.0,-0.0,-0.0,29.830343,3.543659,2.774175,3.197391,0.746944,1.0,1.0,1.0,1.0,1.0
215,0.889624416828,0.887092113495,5,2,8,1,2801.0,3361.0,-3.0,-0.0,45.139499,5.093736,2.838254,2.200218,0.595405,0.996622224714,0.997311063294,0.997545353024,0.997548182294,0.997907127685
216,0.878359615803,0.871092021465,9,1,7,0,5083.0,4537.0,-0.0,-3.0,26.144881,3.109202,2.60088,2.719192,1.073936,0.996809682334,0.997448524314,0.99766647419,0.997669108749,0.998003940261
217,0.906821608543,0.906821608543,6,1,6,0,2635.0,2196.0,-2.0,-2.0,25.694487,4.40948,1.710257,0.679727,0.938205,1.0,1.0,1.0,1.0,1.0
218,0.986649274826,0.974032282829,1,1,2,0,1000.0,1000.0,-0.0,-0.0,33.556664,6.692622,1.983675,2.221106,0.940765,1.0,1.0,1.0,1.0,1.0
219,0.89354801178,0.890337944031,6,2,5,0,4636.0,4040.0,-3.0,-6.0,38.337705,6.396275,2.786798,2.891104,0.529948,0.99463158505,0.995909244382,0.996329540333,0.996334563089,0.996955852906
220,0.841373741627,0.845231473446,8,2,8,1,5074.0,3919.0,-9.0,-8.0,32.859035,5.437677,3.27007,1.745292,0.504172,0.998543265269,1.0,1.0,1.0,1.0
221,0.873704135418,0.878105342388,7,2,6,0,5614.0,2657.0,-5.0,-5.0,32.261766,5.663838,2.586085,0.877466,1.279991,0.996765067337,0.997142849681,0.997415713972,0.997637530283,0.997640210948
222,0.877844333649,0.882198691368,7,2,7,1,3165.0,2261.0,-4.0,-3.0,35.467449,5.077608,3.606317,0.776135,0.789854,0.996732317141,0.99739166695,0.997616330495,0.997619045099,0.997961199912
223,0.861339390278,0.861339390278,6,2,6,1,3785.0,2839.0,-9.0,-9.0,31.293658,3.128437,2.991718,2.551526,1.732865,0.993253059686,0.99460941759,0.997218736488,0.997464206712,0.997467169009
224,0.866468608379,0.844618320465,8,2,10,1,4370.0,3329.0,-3.0,-6.0,29.887947,5.329643,3.739659,4.139207,1.617157,1.0,1.0,1.0,1.0,1.0
225,0.902935445309,0.902935445309,7,1,7,0,5216.0,5694.0,-0.0,-0.0,32.48729,4.400576,3.254696,3.159315,4.372654,1.0,1.0,1.0,1.0,1.0
226,0.933208227158,0.933208227158,5,1,5,0,4095.0,3439.0,-0.0,-0.0,46.89474,6.642076,1.983496,1.475861,1.257184,1.0,1.0,1.0,1.0,1.0
227,0.897787690163,0.897787690163,7,1,7,0,4208.0,3607.0,-6.0,-6.0,54.581562,5.656882,2.804696,4.198444,0.960759,0.986332096271,0.994169272209,0.994737427692,0.995336313015,0.995343407709
228,0.853608429432,0.853608429432,10,2,10,1,3617.0,3035.0,-4.0,-4.0,37.780606,4.582539,3.850595,2.915907,0.610016,0.995945915321,0.996732317141,0.997158726201,0.997551238939,0.997616330495
229,0.877620518208,0.878977119923,7,3,6,1,2500.0,1786.0,-4.0,-4.0,35.422747,4.917404,3.152425,0.740494,0.544038,1.0,1.0,1.0,1.0,1.0
230,0.897462666035,0.895972371101,7,1,8,0,5617.0,4591.0,-5.0,-0.0,29.817725,4.794705,2.199766,4.091301,0.547826,1.0,1.0,1.0,1.0,1.0
231,0.879319787025,0.87967723608,7,1,7,0,5216.0,4685.0,-3.0,-2.0,31.004763,4.479837,2.249064,0.765687,0.544066,1.0,1.0,1.0,1.0,1.0
232,0.881529927254,0.868770718575,7,2,7,0,5187.0,4059.0,-4.0,-7.0,39.895105,4.535207,3.058715,6.727217,1.31127,1.0,1.0,1.0,1.0,1.0
233,0.918991923332,0.894934535027,6,2,8,1,4128.0,4128.0,-1.0,-0.0,31.083482,5.944679,2.66991,4.340441,0.332812,1.0,1.0,1.0,1.0,1.0
234,0.881163299084,0.881163299084,6,1,6,0,2905.0,2421.0,-10.0,-10.0,39.677749,5.45834,2.797596,3.216856,0.349993,0.998560013848,0.998594490095,1.0,1.0,1.0
235,0.887667119503,0.886000394821,8,2,8,1,6371.0,4470.0,-2.0,-2.0,41.673306,3.938999,3.295019,3.665015,0.427928,0.996777959075,0.997425188573,0.997581933059,0.997645886193,0.99764855352
236,0.875941634178,0.875941634178,6,1,6,0,4685.0,4095.0,-6.0,-6.0,36.773382,7.375039,1.772847,1.060992,1.082127,1.0,1.0,1.0,1.0,1.0
237,0.899351119995,0.899351119995,6,1,6,0,2845.0,2371.0,-5.0,-5.0,34.524597,5.47606,2.934054,0.677322,1.975568,0.996797078759,0.997138600842,0.997439249467,0.997594812744,0.99765829015
238,0.886337697506,0.885258436203,8,2,9,1,3297.0,2885.0,-3.0,-1.0,30.125645,3.180457,3.33318,7.848109,0.569926,1.0,1.0,1.0,1.0,1.0
239,0.92083889246,0.92083889246,6,1,6,0,4649.0,4068.0,-0.0,-0.0,35.455408,5.807936,2.836557,3.432623,1.205585,1.0,1.0,1.0,1.0,1.0
240,0.89509165287,0.886083126068,6,1,7,0,5694.0,4685.0,-5.0,-5.0,41.416205,6.984489,2.870285,2.040017,1.477547,0.998536257103,0.99857644667,0.998586559151,0.998600412317,0.99861201397
241,0.909158825874,0.909158825874,7,3,7,2,5117.0,3304.0,-0.0,-0.0,36.317156,6.69954,2.689747,1.175472,1.24813,1.0,1.0,1.0,1.0,1.0
242,0.888065218925,0.888065218925,8,2,8,0,5131.0,5131.0,-1.0,-1.0,32.711837,5.736975,3.636278,1.65121,2.018906,0.998523755141,0.998547545079,1.0,1.0,1.0
243,0.909168243408,0.914102375507,6,3,5,3,4685.0,1900.0,-1.0,-1.0,32.546234,8.321543,3.095485,0.439062,0.552818,0.996865029647,0.997237491921,0.997489310504,0.997640691521,0.997702483842
244,0.876221418381,0.875012993813,7,1,7,0,2416.0,2071.0,-6.0,-4.0,33.601379,5.407242,3.303389,3.468143,0.538367,1.0,1.0,1.0,1.0,1.0
245,0.903829693794,0.903829693794,7,2,7,0,4632.0,3790.0,-3.0,-3.0,41.696933,3.342112,3.266235,1.42553,0.860359,0.998531375206,1.0,1.0,1.0,1.0
246,0.883900105953,0.886791110039,6,2,7,0,3487.0,4068.0,-6.0,-4.0,28.456636,4.1018,3.434109,1.323766,1.5352,1.0,1.0,1.0,1.0,1.0
247,0.91681098938,0.904897212982,6,2,6,1,4685.0,3439.0,-0.0,-1.0,40.513234,5.834705,2.056056,4.432977,1.610095,0.99516625089,0.996738927574,0.997146765564,0.997396518129,0.997555679931
248,0.880948901176,0.886805713177,7,3,7,2,1226.0,701.0,-4.0,-4.0,46.814666,2.909307,2.82909,0.26975,0.874129,0.996685173465,0.997357107271,0.997519611149,0.99758588264,0.997588646239
249,0.8828368783,0.886369407177,7,2,7,1,2717.0,2717.0,-3.0,-4.0,31.092642,4.660075,2.619923,0.629279,1.099094,0.998555767218,0.998574453486,1.0,1.0,1.0
250,0.911633491516,0.909941911697,6,2,7,1,4083.0,3426.0,-1.0,-0.0,45.207833,6.823852,2.942971,5.499949,0.88998,1.0,1.0,1.0,1.0,1.0
251,0.620937585831,0.620937585831,8,2,8,1,1809.0,1357.0,-3.0,-3.0,28.431374,3.64489,1.880615,4.084515,0.684921,0.994641985301,0.995916320346,0.996215038164,0.996335596516,0.996340607352
252,0.950811505318,0.950811505318,3,2,3,1,2050.0,2050.0,-0.0,-0.0,35.110454,6.371779,2.200951,2.355252,1.012333,1.0,1.0,1.0,1.0,1.0
253,0.888814687729,0.888814687729,6,2,6,0,3235.0,3235.0,-3.0,-3.0,45.882173,6.248364,3.613088,3.172618,0.715029,1.0,1.0,1.0,1.0,1.0
254,0.932884275913,0.932884275913,5,2,5,1,4095.0,2710.0,-0.0,-0.0,48.04974,5.812046,2.060954,0.83149,0.934166,0.998610133301,0.998613994982,1.0,1.0,1.0
255,0.910311460495,0.911322176456,6,1,6,0,4654.0,4060.0,-2.0,-1.0,50.756626,7.792238,2.924059,0.54572,1.810347,0.996752057411,0.997406157537,0.997564505286,0.997629103994,0.997631798131
256,0.903047859669,0.888201594353,7,2,8,1,5162.0,4625.0,-1.0,-2.0,52.819378,6.311222,2.983297,3.269891,0.620004,1.0,1.0,1.0,1.0,1.0
257,0.890069305897,0.890069305897,6,1,6,0,3535.0,2946.0,-7.0,-7.0,33.904795,3.942948,3.442686,5.017938,1.82692,0.996034020151,0.996815941864,0.997150719444,0.997210588248,0.997607532229
258,0.852600693703,0.854824006557,8,2,10,1,2073.0,2073.0,-11.0,-3.0,47.560947,5.366614,3.440984,0.870276,1.41792,0.994753354959,0.995088904635,0.99599224198,0.996283151558,0.996400624069
259,0.863486647606,0.868273973465,6,2,8,1,3115.0,3115.0,-7.0,-3.0,44.799116,6.742244,3.207482,2.074573,3.791508,0.998565979122,0.998580418257,0.998590506128,0.998594490095,0.998598445349
260,0.892494738102,0.907477259636,6,2,5,1,1933.0,967.0,-5.0,-2.0,35.248305,5.55789,2.80213,0.429765,0.865738,0.994236249932,0.996758577254,0.997410946054,0.997568889907,0.997633325996
261,0.868650019169,0.868858098984,7,1,5,0,6124.0,3439.0,-6.0,-11.0,40.344428,5.21079,3.171044,0.475537,0.363933,1.0,1.0,1.0,1.0,1.0
262,0.879774093628,0.879774093628,9,1,9,0,2404.0,2137.0,-8.0,-2.0,33.654191,4.805949,4.151873,4.263276,0.58266,0.994723521116,0.995971877049,0.996264874715,0.996383172732,0.99638809025
263,0.897149682045,0.899157464504,6,2,6,1,4119.0,2773.0,-3.0,-3.0,37.472097,5.11391,1.828427,0.677229,1.456021,1.0,1.0,1.0,1.0,1.0
264,0.922832667828,0.922832667828,6,2,6,1,3433.0,3433.0,-0.0,-0.0,39.989017,5.45453,2.634033,4.459751,0.611252,1.0,1.0,1.0,1.0,1.0
265,0.873340129852,0.871994912624,7,1,6,0,4934.0,3747.0,-4.0,-8.0,37.696693,7.412773,3.274442,2.159736,1.770006,0.994821458671,0.996038804859,0.996324957832,0.996440549074,0.996445354817
266,0.887496113777,0.887496113777,8,1,8,0,4601.0,4026.0,-4.0,-4.0,52.90224,6.50664,1.919253,0.68752,0.59094,0.99567403399,0.996765067337,0.997415713972,0.997573255993,0.997637530283
267,0.909292221069,0.911206424236,5,2,6,1,3241.0,2593.0,-2.0,-1.0,44.33896,6.125776,2.475961,0.765921,0.825593,0.998523755141,0.998528041187,1.0,1.0,1.0
268,0.879811227322,0.896946549416,8,2,4,0,6485.0,1839.0,-1.0,-5.0,35.354127,4.488292,2.33403,0.304737,0.58838,1.0,1.0,1.0,1.0,1.0
269,0.88863325119,0.888825654984,5,2,6,1,4095.0,3439.0,-5.0,-3.0,48.238681,8.019061,2.617047,0.930828,1.709928,1.0,1.0,1.0,1.0,1.0
270,0.958104014397,0.958104014397,3,2,3,0,1444.0,1444.0,-0.0,-0.0,35.426478,5.151437,0.779034,1.455255,0.999031,1.0,1.0,1.0,1.0,1.0
271,0.935864686966,0.917821586132,4,2,6,1,3439.0,3439.0,-1.0,-0.0,25.070741,3.448521,0.894542,1.939955,0.616424,1.0,1.0,1.0,1.0,1.0
272,0.867738604546,0.867738604546,7,1,7,0,4208.0,3607.0,-5.0,-5.0,45.577382,5.026557,3.309267,5.466786,1.59227,1.0,1.0,1.0,1.0,1.0
273,0.936613202095,0.936613202095,4,1,4,0,1957.0,1468.0,-1.0,-1.0,53.9221,3.989547,2.530007,0.459882,0.610084,0.998499577976,1.0,1.0,1.0,1.0
274,0.888099908829,0.888099908829,7,1,7,0,3242.0,2779.0,-2.0,-2.0,37.11517,5.058146,1.87088,3.320183,0.58995,0.99674550759,0.997401348276,0.997560102003,0.997624864158,0.997627565083
275,0.886425971985,0.887196302414,7,1,6,0,2913.0,2913.0,-2.0,-5.0,50.1257,6.06203,1.904151,0.772367,0.632619,0.99852082185,1.0,1.0,1.0,1.0
276,0.910109937191,0.910109937191,5,1,5,0,4320.0,2469.0,-2.0,-2.0,43.205465,5.917056,3.127215,0.769687,0.618755,0.998492744799,1.0,1.0,1.0,1.0
277,0.918716371059,0.918716371059,5,2,5,1,3925.0,2500.0,-6.0,-4.0,51.474561,6.965182,2.206728,0.379015,2.238512,0.994850018711,0.996058362515,0.996342524947,0.99645732859,0.996462101803
278,0.897217035294,0.893406689167,6,2,6,1,4369.0,3049.0,-3.0,-8.0,36.626481,4.947263,3.018271,3.060898,1.452981,1.0,1.0,1.0,1.0,1.0
279,0.88384360075,0.873716175556,6,2,7,0,4497.0,2811.0,-5.0,-4.0,38.861158,6.174538,2.683252,3.199739,1.459961,1.0,1.0,1.0,1.0,1.0
280,0.946147859097,0.944123625755,3,2,4,1,2302.0,1535.0,-2.0,-0.0,43.775986,6.594917,1.75629,4.091163,1.586768,0.996828377395,0.99746229062,0.997615924456,0.9976786246,0.997681239884
281,0.87437415123,0.868380725384,6,2,7,1,2257.0,1881.0,-9.0,-8.0,40.230358,3.472006,2.113442,3.668324,1.254247,0.996846824785,0.997475884879,0.997628383951,0.997690626856,0.997693223147
282,0.889804005623,0.889804005623,7,1,7,0,3102.0,2659.0,-2.0,-2.0,46.062513,6.261801,2.126577,4.899754,1.327324,1.0,1.0,1.0,1.0,1.0
283,0.889472901821,0.90542691946,7,1,6,0,5216.0,4095.0,-2.0,-1.0,39.675267,3.938215,2.428403,1.249364,0.801233,1.0,1.0,1.0,1.0,1.0
284,0.972013354301,0.958770692348,2,2,3,0,933.0,1399.0,-0.0,-0.0,52.140542,5.318719,1.245906,4.866241,1.740009,0.994782797261,0.996012359098,0.996301210603,0.996417869267,0.996422719092
285,0.884124696255,0.888462543488,9,2,8,1,3475.0,2317.0,-2.0,-10.0,49.32906,6.658804,4.05178,1.989801,1.241551,1.0,1.0,1.0,1.0,1.0
286,0.902846574783,0.896399855614,7,2,8,1,3515.0,3013.0,-1.0,-4.0,32.619464,4.205087,2.573169,5.89109,0.950106,0.996960461712,0.997031977998,0.998479082654,0.998521405752,1.0
287,0.869936347008,0.878991127014,5,2,4,0,4095.0,1900.0,-8.0,-9.0,49.511296,6.115238,2.936527,0.699761,1.220003,1.0,1.0,1.0,1.0,1.0
288,0.892982840538,0.892982840538,8,2,8,0,3801.0,2851.0,-2.0,-2.0,42.368481,4.066143,3.548588,0.962855,0.444718,0.998568339612,0.99857644667,1.0,1.0,1.0
289,0.908110320568,0.916745424271,7,1,5,0,2409.0,1377.0,-0.0,-1.0,48.433138,3.955966,3.244556,0.41986,2.317416,0.998474192935,1.0,1.0,1.0,1.0
290,0.896079957485,0.896079957485,7,1,7,0,4516.0,3907.0,-1.0,-1.0,51.275888,7.596025,3.197754,1.584338,0.649882,0.996797078759,0.997439249467,0.997594812744,0.99765829015,0.997660937719
291,0.874203324318,0.864807665348,9,2,9,1,3061.0,4094.0,-4.0,-4.0,41.907163,6.415361,4.340714,4.950343,1.191338,1.0,1.0,1.0,1.0,1.0
292,0.919048249722,0.921426236629,5,2,4,0,3970.0,1731.0,-3.0,-2.0,34.482542,7.053669,2.641633,0.862543,0.799412,1.0,1.0,1.0,1.0,1.0
293,0.940806031227,0.940806031227,3,2,3,0,1549.0,1549.0,-2.0,-2.0,42.186469,4.478355,2.513301,0.493027,0.669955,1.0,1.0,1.0,1.0,1.0
294,0.882471323013,0.882471323013,8,2,8,1,4780.0,3601.0,-6.0,-6.0,59.551751,6.372725,3.593633,1.893792,0.666041,0.995314545055,0.995314545055,0.996080842124,0.996080842124,0.996109393906
295,0.882166385651,0.882166385651,6,1,6,0,2509.0,2091.0,-7.0,-7.0,38.905453,6.78578,3.130456,3.169795,0.640003,0.992018666803,0.994383754569,0.994609521105,0.994609521105,0.994655776352
296,0.831315636635,0.831315636635,11,1,11,0,2113.0,1921.0,-13.0,-13.0,39.425422,3.459779,6.570579,13.869073,1.146976,1.0,1.0,1.0,1.0,1.0
297,0.945362448692,0.945362448692,4,1,4,0,3439.0,2710.0,-0.0,-0.0,64.444898,7.218304,1.941933,0.772066,0.664488,1.0,1.0,1.0,1.0,1.0
298,0.907625079155,0.907625079155,7,2,7,0,2416.0,2416.0,-3.0,-2.0,43.853897,6.666257,3.40012,3.423312,0.677487,0.99674550759,0.997401348276,0.997560102003,0.997624864158,0.997627565083
299,0.925250351429,0.925250351429,5,1,5,0,3306.0,2645.0,-1.0,-1.0,32.522675,4.763448,2.943188,5.208533,0.6715,0.994723521116,0.995971877049,0.996264874715,0.996383172732,0.99638809025
300,0.899854421616,0.895388960838,5,2,6,1,2931.0,2345.0,-3.0,-2.0,39.463985,3.967762,2.443686,2.753697,1.119403,1.0,1.0,1.0,1.0,1.0
301,0.931688189507,0.919131755829,5,2,6,0,5216.0,4685.0,-0.0,-0.0,31.714416,4.390781,2.045937,2.232099,12.583356,0.99674550759,0.997401348276,0.997560102003,0.997624864158,0.997627565083
302,0.877805113792,0.880206882954,5,1,5,0,4095.0,3439.0,-9.0,-9.0,43.891535,11.229549,2.864557,0.899761,0.669991,0.998584285952,1.0,1.0,1.0,1.0
303,0.896275579929,0.895012617111,7,2,6,1,5175.0,3383.0,-2.0,-4.0,45.963904,8.459762,3.217663,3.294803,0.785514,0.998523970109,1.0,1.0,1.0,1.0
304,0.905908226967,0.905908226967,7,1,7,0,3123.0,2677.0,-0.0,-0.0,45.286227,7.29158,4.230155,4.939901,1.030001,0.996797078759,0.997439249467,0.997594812744,0.99765829015,0.997660937719
305,0.89023911953,0.87798088789,7,2,7,1,4341.0,3101.0,-2.0,-6.0,38.254407,4.773064,3.522801,2.789883,1.257926,1.0,1.0,1.0,1.0,1.0
306,0.886753082275,0.886753082275,6,1,6,0,2433.0,2129.0,-4.0,-4.0,47.514331,6.336998,3.05727,0.699774,1.170106,1.0,1.0,1.0,1.0,1.0
307,0.921956419945,0.921956419945,3,1,3,0,1108.0,739.0,-3.0,-3.0,49.429168,5.552298,2.21467,1.310375,0.415442,0.996846824785,0.997226045794,0.997475884879,0.997628383951,0.997690626856
308,0.886861860752,0.887419879436,7,1,7,0,3494.0,2995.0,-2.0,-6.0,59.812344,5.051048,3.264288,1.053352,0.682486,0.998521405752,0.998555934963,0.998562181424,0.998572440233,0.998580513845
309,0.863219976425,0.865813016891,6,3,6,2,4554.0,2530.0,-8.0,-10.0,54.810068,7.95154,2.583706,0.82123,1.429939,0.998510560402,0.998551765705,0.998555934963,0.998562131759,0.998570289531
310,0.902216851711,0.902216851711,5,3,5,3,3481.0,1393.0,-4.0,-4.0,68.320791,7.047822,2.63176,0.549854,0.656587,0.998551765705,0.998558008127,1.0,1.0,1.0
311,0.907297611237,0.895483791828,7,2,8,1,3599.0,3085.0,-0.0,-0.0,52.034235,4.664003,2.78313,2.761614,0.746404,1.0,1.0,1.0,1.0,1.0
312,0.912541270256,0.914947986603,7,1,6,0,5216.0,4095.0,-1.0,-1.0,45.014359,9.937361,2.878233,1.134461,1.294421,1.0,1.0,1.0,1.0,1.0
313,0.9059638381,0.892274737358,7,2,5,0,6124.0,4095.0,-0.0,-3.0,42.518313,8.885793,2.942111,2.218401,13.753118,0.996692003175,0.99736210987,0.997524188296,0.997590288598,0.997593045088
314,0.892183840275,0.895231306553,4,2,5,1,2649.0,3311.0,-4.0,-3.0,49.288341,7.294735,2.194259,0.551336,0.723266,1.0,1.0,1.0,1.0,1.0
315,0.92259734869,0.92259734869,6,1,6,0,2761.0,2301.0,-0.0,-0.0,39.123252,5.738538,3.133287,1.528301,1.252101,1.0,1.0,1.0,1.0,1.0
316,0.909971475601,0.917519152164,6,1,6,0,4422.0,3803.0,-1.0,-0.0,57.702522,6.231598,2.615005,1.936014,0.696709,1.0,1.0,1.0,1.0,1.0
317,0.946038246155,0.946038246155,4,2,4,0,3270.0,4548.0,-0.0,-0.0,52.629319,6.786946,1.602623,0.929101,0.98738,1.0,1.0,1.0,1.0,1.0
318,0.933852493763,0.92568564415,3,2,3,0,1285.0,1285.0,-3.0,-3.0,35.609665,5.109261,2.06481,1.985412,1.584698,1.0,1.0,1.0,1.0,1.0
319,0.925166487694,0.90088391304,5,2,7,1,4095.0,4095.0,-1.0,-2.0,58.226925,8.757711,2.031892,2.577954,0.674646,1.0,1.0,1.0,1.0,1.0
320,0.878340065479,0.883348286152,7,2,6,1,4826.0,2905.0,-6.0,-7.0,37.135235,4.921296,3.130979,6.089622,0.687756,0.996705566762,0.997054478391,0.997372048951,0.997533283154,0.99759904373
321,0.885312914848,0.8814868927,6,1,6,0,4685.0,5216.0,-4.0,-3.0,50.354039,9.759772,2.659228,1.585748,1.873201,0.995246184661,0.995246184661,0.99602927319,0.99602927319,0.996058362515
322,0.86090028286,0.86090028286,8,1,8,0,3353.0,2934.0,-5.0,-6.0,45.200666,7.13397,3.60944,10.159891,1.639924,0.998582180827,0.998604234295,0.998615897833,1.0,1.0
323,0.872209906578,0.868714332581,8,2,9,0,4724.0,5251.0,-4.0,-3.0,76.546693,8.325887,3.819611,4.068821,1.844317,0.998553594694,0.998582552156,1.0,1.0,1.0
324,0.876136779785,0.878071427345,10,2,8,0,4931.0,3945.0,-1.0,-5.0,33.665158,4.637696,4.295297,1.659688,0.731556,1.0,1.0,1.0,1.0,1.0
325,0.864571332932,0.87106525898,7,3,8,2,4548.0,3286.0,-3.0,-7.0,65.992822,8.667232,3.147085,0.94831,0.651357,1.0,1.0,1.0,1.0,1.0
326,0.909221768379,0.886319458485,7,1,9,0,4723.0,5250.0,-0.0,-0.0,60.462261,5.823036,2.628344,3.850011,0.683973,1.0,1.0,1.0,1.0,1.0
327,0.894109904766,0.894109904766,6,1,6,0,1729.0,1441.0,-4.0,-4.0,63.933456,3.987665,3.03987,0.429128,1.328796,0.996705566762,0.997372048951,0.997533283154,0.99759904373,0.997601786115
328,0.900914847851,0.894341170788,7,2,8,1,3942.0,3379.0,-1.0,-0.0,49.61096,6.189331,3.254707,4.119765,0.736859,0.998506343476,1.0,1.0,1.0,1.0
329,0.862238049507,0.862509250641,7,1,5,0,5216.0,3439.0,-3.0,-7.0,62.633095,5.090368,2.305626,0.441885,1.117403,0.996622224714,0.996955852906,0.997311063294,0.997477499707,0.997545353024
330,0.878359615803,0.866771757603,9,2,10,1,5245.0,4717.0,-2.0,-2.0,48.948769,7.833441,3.242054,3.901555,1.710082,0.998547524601,0.998562022473,1.0,1.0,1.0
331,0.865924060345,0.865924060345,9,1,9,0,2953.0,2625.0,-7.0,-7.0,68.723174,7.360779,2.417686,3.770202,5.987659,1.0,1.0,1.0,1.0,1.0
332,0.921622991562,0.900443196297,6,1,7,0,4573.0,4573.0,-0.0,-1.0,44.674299,8.047335,2.515365,8.48949,1.602863,0.998523550804,0.998558008127,0.998564241663,0.998568359222,0.998574479299
333,0.88877594471,0.895862698555,7,3,5,1,5216.0,1900.0,-2.0,-3.0,67.144806,8.479346,3.011994,0.760861,0.901251,0.996664489787,0.997341965344,0.997505759152,0.997572549609,0.997575334755
334,0.86075681448,0.864620685577,8,2,6,1,4249.0,2125.0,-3.0,-5.0,54.933808,4.662794,3.332341,0.37719,1.639917,0.994753354959,0.99599224198,0.996283151558,0.996400624069,0.996405507502
335,0.905451476574,0.905451476574,4,2,4,0,2453.0,3679.0,-5.0,-5.0,50.23788,7.164849,2.272725,4.949908,0.729769,0.998592365041,0.998612055666,0.998613986085,1.0,1.0
336,0.912055313587,0.912055313587,7,1,7,0,3508.0,3007.0,-1.0,-1.0,49.451214,5.527324,2.194113,0.971283,9.619859,0.998598454549,1.0,1.0,1.0,1.0
337,0.890467643738,0.898662388325,8,3,8,1,4345.0,3802.0,-2.0,-0.0,41.826678,8.047927,3.743179,0.949855,0.800914,0.998551765705,1.0,1.0,1.0,1.0
338,0.912420094013,0.902061283588,6,1,5,0,3163.0,2109.0,-1.0,-3.0,46.111593,4.835101,3.065717,2.969111,2.481117,0.998476485363,0.998532591472,1.0,1.0,1.0
339,0.893620967865,0.888315916061,8,4,8,2,3489.0,1745.0,-0.0,-2.0,37.214855,4.48847,3.662004,4.575403,1.817809,0.993304355327,0.99502465686,0.995419683495,0.995578075677,0.995584645653
340,0.919857859612,0.919857859612,6,2,6,1,2935.0,2935.0,-1.0,-1.0,59.383576,4.692107,2.866245,2.908502,2.166737,0.996719004135,0.997381900906,0.997542299675,0.997607724021,0.997610452444
341,0.908164858818,0.906757712364,6,2,5,1,4191.0,3546.0,-2.0,-2.0,72.556501,7.038582,3.070798,3.015268,1.586872,1.0,1.0,1.0,1.0,1.0
342,0.854603230953,0.858901917934,8,2,7,1,5148.0,3346.0,-5.0,-9.0,57.503552,8.298971,3.313332,1.459774,0.908364,0.995777453669,0.995993938331,0.996777959075,0.997126349957,0.997179063693
343,0.858998417854,0.868393778801,8,2,7,1,3657.0,2286.0,-4.0,-6.0,62.551074,7.646001,3.152186,1.570897,0.780123,0.996777959075,0.997126349957,0.997167118885,0.997425188573,0.997581933059
344,0.874404907227,0.873268008232,8,1,8,0,1721.0,1506.0,-3.0,-7.0,74.08914,4.553557,2.185213,2.625339,1.394334,0.997130527329,0.997138757289,0.998525687966,0.998532295716,0.998572446713
345,0.892072796822,0.885597527027,6,3,7,1,5623.0,3331.0,-4.0,-2.0,40.247173,6.238988,5.089121,3.532508,1.602455,0.998557984748,0.998564228477,0.998568352685,0.998598347205,1.0
346,0.905982971191,0.905982971191,6,1,6,0,3667.0,3056.0,-1.0,-1.0,46.366017,4.80519,2.544055,0.835399,5.101838,0.998566304224,1.0,1.0,1.0,1.0
347,0.880044221878,0.880044221878,6,2,6,1,2107.0,1405.0,-5.0,-5.0,79.499925,7.732567,1.822375,0.393004,1.314042,1.0,1.0,1.0,1.0,1.0
348,0.893108487129,0.899225175381,5,2,5,0,2336.0,2336.0,-2.0,-1.0,53.937766,7.265005,2.295621,0.669882,0.792561,1.0,1.0,1.0,1.0,1.0
349,0.869434416294,0.869870722294,6,1,5,0,4101.0,2757.0,-7.0,-7.0,72.224598,9.278144,3.114518,0.799881,1.299969,0.998549550569,0.998564228477,0.998574482525,0.998578531974,0.998582552156
350,0.850389778614,0.850399553776,6,2,7,1,4685.0,4095.0,-9.0,-6.0,71.046405,7.586216,2.835337,1.149877,0.573065,0.996657529565,0.997336872791,0.997501101161,0.997568066429,0.997570858832
351,0.868620991707,0.868620991707,6,1,6,0,4182.0,3536.0,-8.0,-8.0,75.699503,4.853945,2.636487,1.579833,0.631606,0.99863107325,1.0,1.0,1.0,1.0
352,0.890007674694,0.902674078941,9,1,4,0,6124.0,2710.0,-0.0,-5.0,62.655788,12.971816,6.168958,1.139078,1.83991,1.0,1.0,1.0,1.0,1.0
353,0.902717411518,0.907890021801,5,1,4,0,4095.0,2710.0,-1.0,-2.0,58.38334,11.556957,2.728237,0.787621,1.935218,0.996771527874,0.997420461432,0.997577603668,0.997641716977,0.997644390956
354,0.90214151144,0.904097139835,7,2,7,1,2161.0,1201.0,-1.0,-1.0,70.488165,7.378275,3.231534,0.243984,6.680178,0.99469328733,0.995951259277,0.996246375718,0.996365511158,0.996370463252
355,0.859187185764,0.857887864113,7,2,6,1,3396.0,1941.0,-7.0,-7.0,53.699281,6.328059,3.295729,2.140591,7.098152,0.998521801692,1.0,1.0,1.0,1.0
356,0.878780424595,0.889550983906,6,1,5,0,2929.0,1953.0,-5.0,-5.0,59.053408,7.241492,1.452917,1.000719,10.716907,0.99469328733,0.995951259277,0.996246375718,0.996365511158,0.996370463252
357,0.89526039362,0.895487725735,5,2,6,1,2096.0,2515.0,-4.0,-2.0,59.706721,4.115449,2.22248,0.435037,0.476465,1.0,1.0,1.0,1.0,1.0
358,0.880054295063,0.883039236069,9,2,8,1,5391.0,2941.0,-2.0,-4.0,63.489456,4.743396,3.997712,1.069757,2.693289,0.996556375269,0.996797078759,0.997439249467,0.997594812744,0.99765829015
359,0.893545091152,0.891404628754,6,3,6,2,2851.0,1426.0,-5.0,-5.0,52.564223,4.759074,3.28987,3.435824,3.740537,1.0,1.0,1.0,1.0,1.0
360,0.84764367342,0.84764367342,9,1,9,0,5653.0,5170.0,-4.0,-4.0,74.442115,9.333057,3.657495,3.619918,0.840935,0.992988038537,0.99467290502,0.995518952029,0.996233917429,0.996269797374
361,0.860102057457,0.858131110668,10,1,10,0,3681.0,3313.0,-4.0,-8.0,46.581329,7.022418,3.890133,4.181312,19.967827,0.992841381829,0.993407798606,0.995092355523,0.995479787131,0.995635210173
362,0.893621563911,0.897246956825,7,3,8,2,5205.0,4082.0,-3.0,-2.0,54.99782,11.212373,3.125182,0.829556,1.592602,1.0,1.0,1.0,1.0,1.0
363,0.907300055027,0.907300055027,6,2,6,0,4497.0,4497.0,-1.0,-1.0,79.471371,8.16221,2.998769,0.819788,3.198489,0.998385718987,1.0,1.0,1.0,1.0
364,0.916444182396,0.89108389616,5,1,6,0,3733.0,3733.0,-0.0,-6.0,45.685857,4.124402,2.828589,1.891131,0.81915,1.0,1.0,1.0,1.0,1.0
365,0.934209048748,0.928849160671,3,2,4,1,1759.0,1173.0,-2.0,-1.0,74.175356,9.260877,2.252357,2.759569,1.195989,0.994571263602,0.99479252577,0.995565000319,0.99630718262,0.99642357255
366,0.890677630901,0.895968139172,7,3,8,1,2430.0,2430.0,-3.0,-6.0,95.049792,8.031535,3.41482,1.449819,1.686728,0.996865029647,0.997489310504,0.997640691521,0.997702483842,0.997705061415
367,0.893310189247,0.893310189247,8,1,8,0,5496.0,4996.0,-2.0,-2.0,64.674225,9.366562,4.145078,8.038265,7.437436,0.998592476876,1.0,1.0,1.0,1.0
368,0.898063719273,0.896809756756,7,1,8,0,5216.0,5216.0,-2.0,-2.0,51.380703,10.344204,3.238262,2.619885,0.799724,0.995729431229,0.996797078759,0.997439249467,0.997594812744,0.99765829015
369,0.906345069408,0.904400408268,5,2,6,1,2266.0,1813.0,-3.0,-2.0,75.769886,5.114364,2.757218,2.742094,0.817482,1.0,1.0,1.0,1.0,1.0
370,0.900724351406,0.896205663681,7,2,8,1,5679.0,4074.0,-1.0,-0.0,89.391842,7.42526,1.717151,2.801546,0.809921,1.0,1.0,1.0,1.0,1.0
371,0.88840508461,0.889073371887,7,2,8,0,4963.0,5466.0,-1.0,-0.0,80.181887,9.096707,3.053577,0.891954,1.457681,0.995157323881,0.995157323881,0.995962451184,0.995962451184,0.99599224198
372,0.879351139069,0.879351139069,5,1,5,0,2221.0,1777.0,-7.0,-7.0,56.020189,4.837901,2.604205,4.960784,27.160005,0.997146823735,0.998045351919,0.998058052799,0.998568261161,0.998580532959
373,0.898317456245,0.893254160881,8,2,8,1,3897.0,2923.0,-2.0,-2.0,87.115189,5.531782,2.090861,3.013889,1.384494,1.0,1.0,1.0,1.0,1.0
374,0.920283913612,0.920283913612,6,1,6,0,4685.0,4095.0,-0.0,-1.0,82.749785,9.030084,2.168266,0.696957,1.261651,0.998532591472,1.0,1.0,1.0,1.0
375,0.957234323025,0.930791378021,3,3,5,0,2710.0,1900.0,-0.0,-0.0,63.951005,7.882598,1.579345,1.802911,1.348521,0.996765067337,0.997415713972,0.997573255993,0.997637530283,0.997640210948
376,0.868144571781,0.863218724728,8,1,5,0,5694.0,3439.0,-4.0,-12.0,82.742164,11.221148,3.041626,7.165821,0.782209,1.0,1.0,1.0,1.0,1.0
377,0.876935243607,0.869671344757,7,2,8,1,3389.0,2905.0,-6.0,-4.0,84.146812,5.607815,3.489689,3.256548,0.855534,0.996809682334,0.997448524314,0.997603310003,0.99766647419,0.997669108749
378,0.901940405369,0.901940405369,6,1,6,0,3913.0,3261.0,-8.0,-8.0,69.190632,6.031022,3.245948,1.88022,2.927052,0.998572446713,1.0,1.0,1.0,1.0
379,0.867102622986,0.856397628784,10,1,11,0,6193.0,6193.0,-4.0,-3.0,79.347195,7.85949,3.907594,2.432918,1.297965,0.996495523477,0.996789718842,0.997218736488,0.997393148242,0.997464206712
380,0.877832233906,0.865537643433,8,2,9,1,5199.0,4666.0,-0.0,-0.0,74.89105,5.565184,2.630716,2.758669,1.513065,0.998582536295,0.998586521406,1.0,1.0,1.0
381,0.897818565369,0.898358643055,6,1,7,0,4685.0,4685.0,-2.0,-2.0,90.169899,8.095197,2.948722,1.329938,1.315307,1.0,1.0,1.0,1.0,1.0
382,0.936855137348,0.936855137348,3,1,3,0,2281.0,3041.0,-1.0,-1.0,51.364539,7.365913,2.261712,0.420492,1.095438,0.996650536098,0.997331757344,0.997496422601,0.997563563602,0.997566363301
383,0.841330826283,0.841590583324,9,2,9,1,6069.0,5148.0,-7.0,-10.0,70.435517,5.628842,3.866771,5.900503,0.789342,1.0,1.0,1.0,1.0,1.0
384,0.890029788017,0.890029788017,7,2,7,0,5203.0,5203.0,-2.0,-2.0,96.462593,8.087746,2.957072,1.427831,1.161686,0.996678311491,0.997352082423,0.997515014003,0.997581457579,0.997584228322
385,0.915682375431,0.915682375431,6,2,6,1,5642.0,5642.0,-0.0,-0.0,76.391566,9.560181,1.683441,2.639776,1.633725,1.0,1.0,1.0,1.0,1.0
386,0.894229352474,0.894229352474,5,1,5,0,2761.0,2209.0,-5.0,-5.0,39.666208,4.958403,2.813744,0.670561,1.107443,0.99653390561,0.997246656585,0.997418643985,0.997488728551,0.997491650433
387,0.900220215321,0.900220215321,6,1,6,0,1717.0,1431.0,-0.0,-0.0,74.877481,5.242426,2.517649,2.774348,5.978272,0.996815941864,0.997206696938,0.997210588248,0.997453132414,0.997607532229
388,0.867763102055,0.874441027641,9,2,7,1,2242.0,1246.0,-2.0,-5.0,100.429399,7.954725,3.330081,0.24437,9.905563,0.995372482692,0.995372482692,0.995770620699,0.996124659938,0.996124659938
389,0.875995755196,0.875995755196,8,1,8,0,3249.0,2843.0,-4.0,-4.0,81.465804,9.159594,3.674983,24.099443,2.280013,1.0,1.0,1.0,1.0,1.0
390,0.865313708782,0.863178670406,7,1,7,0,4739.0,4155.0,-5.0,-8.0,85.248543,11.021223,3.22621,3.414436,1.397257,1.0,1.0,1.0,1.0,1.0
391,0.931512236595,0.931512236595,5,3,5,0,4063.0,5671.0,-0.0,-0.0,77.386603,8.826137,1.728417,1.319801,0.884336,0.99856418232,1.0,1.0,1.0,1.0
392,0.898272454739,0.90229511261,4,1,5,0,1285.0,1285.0,-4.0,-4.0,54.588334,4.963731,2.33454,0.197498,0.892812,0.996382674421,0.99713689019,0.99731847099,0.997392407349,0.997395489049
393,0.88075876236,0.86674708128,5,2,7,1,4095.0,4095.0,-1.0,-1.0,95.45599,10.014758,2.340916,1.825322,1.346251,0.998521240048,1.0,1.0,1.0,1.0
394,0.893913388252,0.893913388252,5,1,5,0,3571.0,2041.0,-2.0,-2.0,102.943855,7.956399,3.335761,0.349226,0.596274,0.997009980751,1.0,1.0,1.0,1.0
395,0.906964063644,0.906964063644,4,1,4,0,3369.0,2633.0,-5.0,-5.0,99.380698,10.691247,1.276092,1.842796,0.859931,0.995847511711,0.998558847836,0.998592128825,0.998598150832,0.998602128883
396,0.89103192091,0.89103192091,6,3,6,2,2551.0,1276.0,-5.0,-5.0,92.012653,8.595196,2.951319,1.78368,0.921617,1.0,1.0,1.0,1.0,1.0
397,0.899333357811,0.90416520834,6,2,4,0,4685.0,3439.0,-2.0,-5.0,86.305744,16.661421,3.4775,2.078736,1.712041,0.997105206001,0.998553651998,0.99858856591,0.99859253278,0.998611948437
398,0.899109840393,0.899109840393,5,1,5,0,2361.0,1889.0,-7.0,-7.0,81.174037,8.686808,2.752151,0.457342,1.65275,1.0,1.0,1.0,1.0,1.0
399,0.958967030048,0.958967030048,3,2,3,0,2287.0,2287.0,-0.0,-0.0,108.248659,10.671057,2.42741,1.132115,1.441404,0.99509273003,0.99509273003,0.995914027023,0.995914027023,0.99594432961
400,0.881047308445,0.881047308445,6,1,6,0,2203.0,1836.0,-4.0,-4.0,77.561722,8.223436,2.844363,2.133362,1.264762,0.996758577254,0.997410946054,0.997568889907,0.997633325996,0.99763601338
401,0.869544684887,0.866276264191,10,2,9,1,3701.0,2591.0,-8.0,-10.0,49.337513,8.259941,2.802125,3.136568,10.754806,1.0,1.0,1.0,1.0,1.0
402,0.947126567364,0.947126567364,3,0,3,0,1471.0,1471.0,-1.0,-1.0,53.393746,6.56477,2.108778,1.099795,2.670016,0.998582485536,1.0,1.0,1.0,1.0
403,0.892020106316,0.884522557259,6,1,7,0,4685.0,4685.0,-2.0,-2.0,63.491471,7.150897,3.15799,3.59793,1.719975,0.998492779124,0.998504104461,0.998534691752,0.998538932082,0.998543141289
404,0.868859648705,0.871469795704,6,2,4,1,4662.0,1865.0,-8.0,-11.0,73.022245,10.576737,2.770968,0.649751,2.068261,1.0,1.0,1.0,1.0,1.0
405,0.897895753384,0.888580143452,5,2,6,0,2956.0,3547.0,-3.0,-3.0,80.308747,9.476127,2.840618,1.92992,3.024639,0.996643509136,0.997326618839,0.997491723323,0.997559040989,0.997561848022
406,0.88992112875,0.884284079075,7,2,6,1,3298.0,1885.0,-1.0,-4.0,51.816302,6.571517,3.216757,3.135247,3.229716,0.996822173485,0.997457721139,0.997611737008,0.997674591069,0.997677212747
407,0.915044546127,0.902997612953,5,1,6,0,1791.0,1791.0,-2.0,-3.0,93.906704,7.441392,3.038901,2.129863,2.384717,0.998034010677,1.0,1.0,1.0,1.0
408,0.87450170517,0.883200585842,7,1,7,0,2556.0,2921.0,-4.0,-4.0,90.709334,6.524838,3.200977,0.576198,1.915423,0.996678311491,0.997352082423,0.997515014003,0.997581457579,0.997584228322
409,0.872262954712,0.887617766857,8,2,6,1,5694.0,3439.0,-2.0,-4.0,123.554621,12.592919,1.971021,0.515948,3.273304,1.0,1.0,1.0,1.0,1.0
410,0.868634402752,0.871859908104,7,1,6,0,5014.0,5014.0,-8.0,-4.0,39.929607,6.671796,2.795322,1.27579,0.939656,0.997001424987,1.0,1.0,1.0,1.0
411,0.910618543625,0.910618543625,3,1,3,0,1456.0,971.0,-7.0,-7.0,83.248589,5.452633,2.039602,1.62978,2.15132,1.0,1.0,1.0,1.0,1.0
412,0.973872184753,0.961544692516,2,1,3,0,1900.0,1900.0,-0.0,-0.0,85.281829,11.876643,2.373718,1.405045,21.563392,0.994773026156,0.996005680622,0.996295214857,0.996412143524,0.996417004499
413,0.910405874252,0.906956672668,5,2,7,1,2376.0,4276.0,-2.0,-0.0,98.959797,8.792475,2.603955,2.827131,1.111136,0.998557984748,1.0,1.0,1.0,1.0
414,0.931785166264,0.931785166264,5,3,5,2,2576.0,1031.0,-0.0,-0.0,80.08121,10.629059,2.762886,2.318098,1.736263,0.998602299249,1.0,1.0,1.0,1.0
415,0.885047793388,0.885047793388,7,2,7,1,1891.0,1891.0,-3.0,-3.0,63.142811,8.709921,3.172082,0.729892,1.988836,1.0,1.0,1.0,1.0,1.0
416,0.855319499969,0.850162804127,11,1,12,0,4399.0,4446.0,-15.0,-27.0,68.370401,8.388092,5.614907,5.350721,3.398024,0.995765598723,0.996034020151,0.996563065447,0.996617546773,0.996815941864
417,0.866051852703,0.866808593273,9,2,11,1,3331.0,3331.0,-3.0,-6.0,87.106159,8.636296,3.754127,1.329538,1.647117,1.0,1.0,1.0,1.0,1.0
418,0.909302949905,0.895095050335,4,2,5,0,3439.0,2710.0,-0.0,-1.0,65.081229,7.522705,2.173066,14.899765,1.49477,0.998523980854,0.998551582965,1.0,1.0,1.0
419,0.882305920124,0.897260189056,9,1,7,0,5530.0,3871.0,-1.0,-1.0,99.755144,10.760777,3.249374,1.08016,2.504596,1.0,1.0,1.0,1.0,1.0
420,0.944546580315,0.931851089001,4,2,5,0,3439.0,4095.0,-0.0,-0.0,98.980456,10.413282,2.161599,2.413089,19.234536,0.998483695017,1.0,1.0,1.0,1.0
421,0.874490380287,0.875944137573,7,1,7,0,2248.0,1927.0,-5.0,-4.0,86.994544,9.128043,3.128669,0.319819,0.559974,0.996636448423,0.997321457108,0.997487003182,0.99755449845,0.997557312856
422,0.872367799282,0.844702243805,9,2,9,1,5257.0,5257.0,-1.0,-4.0,69.18674,10.262189,3.607103,2.199745,3.717969,0.994906050503,0.996096786169,0.996377050667,0.996490311448,0.996495020931
423,0.89911711216,0.892177820206,8,2,8,1,2305.0,1729.0,-4.0,-3.0,84.390715,5.472077,3.845273,3.113754,1.420328,1.0,1.0,1.0,1.0,1.0
424,0.91454076767,0.91454076767,5,1,5,0,1766.0,1413.0,-0.0,-0.0,73.492064,6.633462,2.267493,2.270236,1.2748,1.0,1.0,1.0,1.0,1.0
425,0.875095427036,0.864548921585,8,2,11,1,4843.0,5358.0,-3.0,-9.0,92.785328,10.658538,2.169363,18.096192,1.276327,0.996578716277,0.997279306547,0.997448472689,0.997517423466,0.997520298291
426,0.856953263283,0.856953263283,7,1,7,0,2953.0,2625.0,-5.0,-5.0,100.719433,8.601925,3.226967,1.769419,1.368555,0.99626719161,0.996448159348,0.997184340656,0.99736175394,0.99743401769
427,0.892935395241,0.894388079643,4,3,6,1,1317.0,1646.0,-3.0,-2.0,92.831857,6.172022,2.211388,0.318272,0.962427,0.99467290502,0.99553883568,0.995937371081,0.996233917429,0.996353617903
428,0.862711429596,0.86180216074,7,2,9,1,4969.0,3865.0,-5.0,-2.0,99.01041,6.369169,1.943376,2.290202,9.92239,0.998515127031,1.0,1.0,1.0,1.0
429,0.869369804859,0.876365423203,8,1,7,0,4105.0,3079.0,-5.0,-6.0,103.153174,11.259673,2.382518,0.555887,1.859858,0.996657529565,0.997336872791,0.997501101161,0.997568066429,0.997570858832
430,0.868102967739,0.868304431438,8,2,7,1,3377.0,2955.0,-12.0,-4.0,82.363384,8.426478,2.049612,1.275198,3.692466,0.996685173465,0.99703263259,0.997357107271,0.997519611149,0.99758588264
431,0.90424734354,0.90424734354,3,1,3,0,2338.0,1559.0,-4.0,-4.0,60.951127,8.015865,2.322142,0.258837,26.054075,0.996828377395,0.997060587198,0.99746229062,0.997615924456,0.9976786246
432,0.866827368736,0.864278495312,8,2,8,1,3185.0,2389.0,-4.0,-11.0,91.322796,6.074707,3.904684,2.988823,1.538552,0.996705566762,0.997372048951,0.997533283154,0.99759904373,0.997601786115
433,0.917540311813,0.909782111645,3,2,4,0,1606.0,2141.0,-5.0,-4.0,118.532394,9.767544,2.336741,2.028561,0.606676,0.998553702552,0.998568320001,0.998578531974,0.998578531974,0.998582564844
434,0.895924389362,0.87526345253,8,2,7,1,4609.0,2881.0,-0.0,-5.0,101.52053,10.473987,3.762931,14.321287,8.529512,0.995357824465,1.0,1.0,1.0,1.0
435,0.870110332966,0.870110332966,10,2,10,1,4801.0,3841.0,-7.0,-7.0,105.043082,9.374929,3.931369,3.539812,1.004065,0.994703410226,0.995958160277,0.996252567008,0.996371421967,0.99637636248
436,0.867772459984,0.867772459984,10,2,10,1,3191.0,3191.0,-7.0,-10.0,105.26815,9.768857,4.196499,3.105593,2.630332,0.996758577254,0.997410946054,0.997568889907,0.997633325996,0.99763601338
437,0.921522498131,0.921522498131,5,1,5,0,1548.0,1327.0,-1.0,-1.0,65.238851,8.877805,2.501929,1.459892,3.225316,0.998549587957,0.998551670963,1.0,1.0,1.0
438,0.904402315617,0.904402315617,7,2,7,1,4386.0,3136.0,-0.0,-0.0,66.139455,5.99704,3.081772,4.32415,1.146565,0.997983604336,0.998536718117,1.0,1.0,1.0
439,0.889166653156,0.889030516148,6,1,8,0,4537.0,5083.0,-4.0,-1.0,111.669342,11.395003,2.672186,3.277155,5.615588,1.0,1.0,1.0,1.0,1.0
440,0.890685141087,0.894504785538,7,1,6,0,6124.0,5216.0,-2.0,-4.0,118.374131,10.73153,3.499678,0.767433,1.039994,0.984428568087,0.989609756272,0.990545860221,0.991644410782,0.991644410782
441,0.869996011257,0.869996011257,4,1,4,0,1009.0,757.0,-5.0,-5.0,102.47359,6.043715,0.988766,0.110825,1.934615,0.996834553787,0.997146445347,0.997466840986,0.997608689349,0.997620094687
442,0.888566970825,0.883640825748,9,2,9,1,4123.0,3207.0,-2.0,-8.0,99.380193,6.384638,4.079058,6.768939,1.837503,0.998497309084,0.998497309084,1.0,1.0,1.0
443,0.967915832996,0.9541670084,2,1,3,0,1541.0,1541.0,-0.0,-0.0,40.629167,5.039874,0.824738,1.563139,1.064481,1.0,1.0,1.0,1.0,1.0
444,0.869110524654,0.869110524654,7,1,7,0,2269.0,1945.0,-8.0,-8.0,110.236877,5.647492,3.175719,0.33474,1.160738,0.998471828104,1.0,1.0,1.0,1.0
445,0.930153131485,0.92252188921,5,3,5,0,3949.0,3277.0,-0.0,-1.0,100.958614,8.975875,2.461672,3.675011,2.918667,1.0,1.0,1.0,1.0,1.0
446,0.985504209995,0.972672104836,1,1,2,0,1000.0,1000.0,-0.0,-0.0,107.720991,15.780037,1.869947,1.093582,2.362397,0.996828377395,0.997038075152,0.997133942544,0.997141081094,0.99746229062
447,0.892906546593,0.892906546593,6,2,6,1,1651.0,1101.0,-5.0,-6.0,96.842088,5.202689,3.085588,10.58257,1.737183,0.99651099249,0.996855162908,0.996866257081,0.997229983947,0.997390524379
448,0.86239272356,0.862226486206,7,2,7,1,2234.0,1596.0,-3.0,-5.0,128.048764,8.082484,2.999014,1.869774,1.027206,0.996784361151,0.997102870598,0.997130448433,0.997159083574,0.997171133719
449,0.886901974678,0.886901974678,7,1,7,0,3165.0,2713.0,-2.0,-2.0,102.237415,11.533641,2.981907,0.509805,1.533345,0.995538122284,0.996499378719,0.996615061197,0.996956193058,0.997305830868
450,0.869807302952,0.868830025196,9,3,9,2,3043.0,2029.0,-3.0,-1.0,97.206802,5.635659,3.713543,20.579879,1.11,0.99252635901,0.992865427254,0.992954713345,0.994293634873,0.994837669523
451,0.875620663166,0.875620663166,6,2,6,0,2989.0,2989.0,-4.0,-4.0,120.685121,9.257255,2.395745,0.444089,0.628595,0.996803394699,0.997119389746,0.997443896709,0.997587523188,0.997599070214
452,0.903499901295,0.909394025803,5,2,6,1,3866.0,4479.0,-5.0,-1.0,84.564809,7.342482,2.894414,0.789848,2.410198,1.0,1.0,1.0,1.0,1.0
453,0.944478809834,0.944478809834,4,1,4,0,3206.0,2452.0,-0.0,-0.0,47.748847,6.669265,1.889103,1.973212,2.64469,0.998449999901,1.0,1.0,1.0,1.0
454,0.923968136311,0.915719985962,5,3,5,2,4095.0,3439.0,-0.0,-1.0,78.226791,8.176198,2.532056,2.980003,1.049886,0.996924024052,0.997224221313,0.997532886613,0.997669656334,0.99768065682
455,0.973118901253,0.96067494154,2,2,3,1,1900.0,1000.0,-0.0,-0.0,117.450569,12.767193,2.41049,2.074186,6.925228,0.998562154937,0.998570325337,0.998590244028,1.0,1.0
456,0.890773296356,0.885578513145,8,1,8,0,5622.0,5136.0,-1.0,-2.0,112.210414,11.832847,3.178177,1.862194,0.746089,0.996797078759,0.997113907511,0.997439249467,0.997583236955,0.997594812744
457,0.884780228138,0.884780228138,8,2,8,1,3809.0,2857.0,-2.0,-4.0,106.396551,6.713903,3.469862,2.129527,2.452884,0.996922905487,0.99849237847,1.0,1.0,1.0
458,0.883817613125,0.883817613125,5,1,5,0,3726.0,3029.0,-6.0,-6.0,107.522489,12.214169,3.160288,1.560942,2.695362,0.996822173485,0.997135693568,0.997170982521,0.997457721139,0.997600275416
459,0.906200408936,0.906200408936,6,1,6,0,1015.0,1184.0,-2.0,-2.0,45.845141,5.140428,2.556618,1.629929,13.24988,0.996828377395,0.997141081094,0.99746229062,0.997604491061,0.997615924456
460,0.876391768456,0.889855325222,7,1,5,0,5216.0,3439.0,-6.0,-6.0,70.830331,11.112442,1.910127,2.947568,2.043083,0.998555914838,0.998568221929,0.998572265207,1.0,1.0
461,0.858243882656,0.874804735184,9,2,5,1,6124.0,2710.0,-3.0,-8.0,73.38636,14.340843,3.497853,2.037603,1.959899,0.995675194456,0.996149950807,0.996631684126,0.996842610601,0.996859499949
462,0.718046844006,0.718046844006,3,0,3,0,1264.0,1264.0,-0.0,-0.0,107.441461,6.045647,1.617139,0.926575,1.789648,0.997058517997,0.998515185373,1.0,1.0,1.0
463,0.899354398251,0.881745576859,7,4,7,3,4103.0,1759.0,-1.0,-2.0,95.017837,8.650376,3.194433,3.436907,2.732851,0.997719095743,1.0,1.0,1.0,1.0
464,0.709122061729,0.709122061729,4,1,4,0,1737.0,1303.0,-0.0,-0.0,76.997332,6.042115,1.856846,0.269804,2.058174,0.998584437652,1.0,1.0,1.0,1.0
465,0.916202127934,0.916202127934,5,1,5,0,2801.0,2241.0,-1.0,-1.0,64.267809,7.524436,2.983376,1.988653,3.061644,0.997930340952,0.998534544533,0.998560093662,0.998560093662,0.998568359222
466,0.892307698727,0.875,8,2,10,1,2681.0,2681.0,-3.0,-5.0,70.109171,6.893116,4.05837,3.930098,21.112146,0.994610641974,0.995251918849,0.995895002648,0.99617369318,0.996195924519
467,0.880268037319,0.880268037319,6,1,6,0,3157.0,2631.0,-4.0,-4.0,100.932425,6.446125,2.986499,0.380235,0.969806,0.997138757289,0.998516939167,1.0,1.0,1.0
468,0.933016896248,0.91999578476,5,2,3,0,2621.0,525.0,-0.0,-3.0,94.21254,9.616567,1.592152,1.242828,24.686384,0.998580552072,1.0,1.0,1.0,1.0
469,0.886133611202,0.899703860283,9,2,7,1,5655.0,3381.0,-0.0,-1.0,93.146397,12.422086,1.81094,0.620394,2.174374,0.998534649696,0.998549642331,0.998576472376,1.0,1.0
470,0.915322005749,0.915322005749,6,2,6,1,2593.0,1729.0,-1.0,-1.0,109.342179,10.917533,3.307058,1.846294,37.236836,0.998584551382,1.0,1.0,1.0,1.0
471,0.886150956154,0.887087345123,7,1,8,0,5887.0,4923.0,-2.0,-1.0,78.20689,8.236411,3.360273,0.754729,3.232063,0.99719444774,0.998619701211,0.998627309274,1.0,1.0
472,0.924222528934,0.924222528934,6,1,6,0,3031.0,2526.0,-0.0,-0.0,82.942459,6.395116,3.095914,0.447618,1.090047,0.998523927125,1.0,1.0,1.0,1.0
473,0.930778980255,0.930778980255,5,2,5,0,2566.0,2566.0,-0.0,-0.0,69.858459,7.757526,2.951501,0.507816,1.798165,1.0,1.0,1.0,1.0,1.0
474,0.902958631516,0.901747047901,5,3,6,0,5216.0,5216.0,-4.0,-3.0,77.425062,9.351904,2.940147,14.880358,2.030954,0.99485945719,0.995460458779,0.996064829947,0.996327373509,0.996348335098
475,0.872540414333,0.873363852501,6,2,7,1,4685.0,5216.0,-7.0,-7.0,118.312506,16.233205,3.384843,1.869523,34.879928,0.996526306214,0.996879480456,0.997241125245,0.997400769937,0.99741359208
476,0.90271037817,0.889851272106,6,2,7,1,3805.0,3171.0,-0.0,-3.0,105.049052,9.455447,2.277392,1.589505,2.722924,1.0,1.0,1.0,1.0,1.0
477,0.956721425056,0.956721425056,3,2,3,0,1747.0,1747.0,-0.0,-0.0,77.125546,10.808589,2.146204,0.489876,3.848364,1.0,1.0,1.0,1.0,1.0
478,0.881107807159,0.881107807159,5,1,5,0,1761.0,1409.0,-3.0,-3.0,67.627843,5.941924,2.446194,0.377993,4.862745,0.996790734311,0.997108401184,0.997190967139,0.997206575633,0.997434582454
479,0.869641780853,0.869641780853,7,2,7,1,5216.0,4095.0,-8.0,-4.0,62.400584,9.300646,2.586832,1.929879,25.868489,1.0,1.0,1.0,1.0,1.0
480,0.903915464878,0.89455062151,7,1,8,0,3970.0,5102.0,-3.0,-1.0,68.962423,6.962278,3.535088,4.240682,3.023334,1.0,1.0,1.0,1.0,1.0
481,0.912098407745,0.912098407745,4,1,4,0,1157.0,868.0,-4.0,-4.0,132.094482,5.260602,2.101617,0.132166,1.598343,0.994811856183,0.995420500796,0.995577936756,0.996032233288,0.996297852488
482,0.907936096191,0.907936096191,7,2,7,1,2626.0,1876.0,-2.0,-2.0,121.55883,10.114774,2.610388,1.24979,7.66058,0.998510074213,0.998558008127,0.998586521406,1.0,1.0
483,0.898668706417,0.898668706417,6,1,6,0,1783.0,1486.0,-2.0,-2.0,142.04175,10.454172,1.71354,0.237054,2.945026,0.993022509692,0.995065676958,0.995645475038,0.996821639097,0.997118606668
484,0.842203319073,0.842203319073,7,1,7,0,2350.0,2125.0,-11.0,-11.0,101.87038,9.398194,2.648462,1.509935,2.863762,0.99674550759,0.997004813575,0.997069167982,0.997166865795,0.997401348276
485,0.897444546223,0.897444546223,5,2,5,1,3361.0,3361.0,-4.0,-4.0,136.12566,6.89636,2.409426,3.685503,1.113163,0.998523550804,1.0,1.0,1.0,1.0
486,0.891763865948,0.896959543228,6,1,5,0,4321.0,4321.0,-3.0,-4.0,65.85542,9.785748,2.566064,0.635019,2.563675,0.996636448423,0.996974697108,0.997321457108,0.997474691082,0.997487003182
487,0.869053542614,0.869053542614,6,1,6,0,2071.0,1726.0,-6.0,-6.0,155.594729,7.253077,2.906086,2.541456,1.492432,0.998559208045,1.0,1.0,1.0,1.0
488,0.899829685688,0.899829685688,5,1,5,0,2716.0,2173.0,-2.0,-2.0,102.366479,6.640192,2.692813,0.583264,3.666003,0.996622224714,0.996962390063,0.997311063294,0.997465121972,0.997477499707
489,0.880271196365,0.880271196365,6,2,6,1,3181.0,3181.0,-4.0,-4.0,120.910358,7.113286,2.331589,10.677447,1.948149,1.0,1.0,1.0,1.0,1.0


==> results/techtc990_Music_Math_CSV_MI_0.05_-F_-m1000_-M_-m10000_-T0.1_-c5_-k5/results/results.csv <==
iter,fsc,fscm,fsel,finitm,fselm,fcommon,fevals,fevalsm,msc,mscm,iftm,knntm,fst,fstm,umdbtm,d1,d2,d3,d4,d5
1,0.852245092392,0.852245092392,7,0,7,0,520.0,520.0,-8.0,-8.0,0.063478,0.0,0.419875,0.432304,0.058387,n/a,n/a,n/a,n/a,n/a
2,0.876940369606,0.876940369606,6,0,6,0,467.0,467.0,-7.0,-7.0,0.197262,0.089701,0.961195,0.340962,0.054038,1.0,1.0,n/a,n/a,n/a
3,0.814751982689,0.792407870293,7,4,11,3,520.0,520.0,-10.0,-12.0,0.301803,0.118743,0.496333,0.679769,0.056208,0.998528272051,1.0,1.0,1.0,n/a
4,0.865772902966,0.850999593735,5,4,7,3,408.0,271.0,-8.0,-6.0,1.540908,0.140676,1.340374,0.825837,0.116505,0.998554806187,1.0,1.0,1.0,1.0
5,0.864108979702,0.850216627121,6,4,10,2,568.0,467.0,-10.0,-6.0,0.450818,0.124785,1.201754,0.527813,0.058887,1.0,1.0,1.0,1.0,1.0
6,0.896894752979,0.853068709373,6,4,10,2,649.0,649.0,-3.0,-5.0,0.544025,0.16547,0.481184,0.641591,0.352507,1.0,1.0,1.0,1.0,1.0
7,0.845485091209,0.869915127754,9,7,7,5,611.0,1.0,-3.0,-4.0,0.766562,0.263479,0.580016,0.257561,0.062212,0.997953301364,0.997980879206,1.0,1.0,1.0
8,0.808479547501,0.819631755352,11,3,7,2,684.0,343.0,-8.0,-19.0,0.895241,0.305538,0.736005,0.452414,0.080349,1.0,1.0,1.0,1.0,1.0
9,0.862035930157,0.869928479195,9,10,9,7,611.0,408.0,-2.0,-1.0,0.867456,0.22469,1.386267,0.389238,0.070156,0.998574324391,1.0,1.0,1.0,1.0
10,0.972628951073,0.910756886005,2,7,7,5,190.0,190.0,-0.0,-0.0,1.914725,0.435841,0.22468,0.408177,0.064671,1.0,1.0,1.0,1.0,1.0
11,0.863851130009,0.846213400364,7,5,10,4,520.0,408.0,-5.0,-6.0,1.170743,0.356911,0.575255,0.79367,0.930974,1.0,1.0,1.0,1.0,1.0
12,0.875567674637,0.865150988102,8,9,11,7,568.0,343.0,-2.0,-0.0,1.62015,0.327918,0.574247,0.728963,0.074788,0.99638809025,0.997579791206,0.997614757918,1.0,1.0
13,0.805043816566,0.808846056461,10,4,12,3,715.0,649.0,-6.0,-8.0,1.500043,0.464724,0.600959,0.425774,0.533549,0.996405507502,0.997050124996,0.997960994938,0.997988425143,1.0
14,0.850949108601,0.856178104877,6,5,8,3,467.0,520.0,-7.0,-4.0,1.809435,0.389364,0.382421,0.375711,0.091913,0.997491650433,0.997883978259,0.99789204712,0.998467070052,0.99848528948
15,0.816726386547,0.812888860703,10,3,11,2,649.0,568.0,-7.0,-9.0,1.657086,0.3445,0.457739,0.603715,0.617683,0.99763601338,0.997997664617,0.99800512116,0.998496400906,0.998538932082
16,0.875300467014,0.868201315403,6,6,8,4,467.0,190.0,-5.0,-5.0,4.316245,0.41517,0.46758,0.46954,0.110552,0.998584475566,1.0,1.0,1.0,1.0
17,0.877764344215,0.8790563941,8,5,9,3,568.0,568.0,-3.0,-2.0,2.050504,0.405615,0.461686,0.413429,0.547256,0.997701131262,0.998049190288,0.998056374648,0.99853061516,0.99857176558
18,0.866608500481,0.872826099396,5,3,8,2,408.0,520.0,-13.0,-3.0,2.086198,0.515743,0.540752,0.424442,0.093243,0.995505592426,0.996383172732,0.996400624069,0.997488728551,0.99757701328
19,0.839648962021,0.805058777332,12,5,8,4,715.0,408.0,-7.0,-11.0,1.998788,0.421307,0.47582,0.496188,0.093178,0.997498380643,0.997501286668,0.997891543914,0.997899571529,0.998426430563
20,0.822744429111,0.822968780994,9,6,9,5,611.0,408.0,-5.0,-13.0,2.074967,0.46821,0.504225,0.342526,0.093472,1.0,1.0,1.0,1.0,1.0
21,0.790058016777,0.790395438671,10,5,10,3,649.0,408.0,-9.0,-9.0,2.803205,0.656722,0.75656,0.561831,0.461708,1.0,1.0,1.0,1.0,1.0
22,0.847893238068,0.850226521492,9,8,11,4,611.0,611.0,-10.0,-5.0,2.385024,0.52571,0.481842,0.534812,0.105519,1.0,1.0,1.0,1.0,1.0
23,0.878007292747,0.875340461731,6,6,8,4,467.0,343.0,-6.0,-5.0,2.306474,0.480122,0.348389,0.476275,0.10479,0.997637530283,0.997640210948,0.998000981361,0.998008420283,0.998498598479
24,0.831121563911,0.815197706223,7,8,10,6,520.0,190.0,-13.0,-10.0,2.978015,0.966944,0.719691,0.888801,0.429074,1.0,1.0,1.0,1.0,1.0
25,0.811387836933,0.81887948513,11,4,10,3,684.0,467.0,-18.0,-23.0,3.425355,0.698161,0.521381,0.361194,0.110589,0.997690626856,0.997693223147,0.998042924578,0.998050141855,0.998526445971
26,0.834692895412,0.825543284416,7,6,12,4,520.0,467.0,-16.0,-9.0,3.208094,1.034762,0.723204,0.974905,0.107865,0.99759904373,0.997601786115,0.997970643383,0.997978244006,0.998478521899
27,0.896274626255,0.879619896412,5,5,6,3,408.0,271.0,-6.0,-5.0,3.647884,0.688623,0.483329,0.543105,0.109058,1.0,1.0,1.0,1.0,1.0
28,0.881729245186,0.881985485554,5,4,5,3,408.0,271.0,-5.0,-6.0,3.897018,0.643386,0.230018,0.23058,0.117061,0.998592365041,1.0,1.0,1.0,1.0
29,0.840383887291,0.846231877804,8,1,8,0,568.0,520.0,-6.0,-5.0,4.421885,0.552563,0.337577,0.204237,0.114179,0.998517091779,0.998594267354,1.0,1.0,1.0
30,0.821203827858,0.824437737465,9,5,10,3,611.0,408.0,-8.0,-9.0,3.270075,0.780049,0.557183,0.415103,0.801619,0.997641716977,0.997644390956,0.998004284864,0.998011706248,0.998500787933
31,0.810337305069,0.816594600677,8,3,6,1,568.0,271.0,-15.0,-19.0,3.592535,0.982023,0.631674,0.383115,0.89246,0.996412143524,0.996412143524,0.996417004499,0.996417004499,0.996634392744
32,0.780247867107,0.773227334023,13,3,13,1,734.0,705.0,-28.0,-29.0,5.736566,0.53202,0.376277,0.465074,0.125075,1.0,1.0,1.0,1.0,1.0
33,0.874393105507,0.833720505238,6,5,9,3,467.0,343.0,-6.0,-6.0,4.26252,0.93808,0.557764,0.702732,0.130651,0.997670540969,0.997673169072,0.998027045743,0.998034346668,0.998039172239
34,0.837089061737,0.804702937603,9,6,13,5,611.0,520.0,-11.0,-11.0,5.642178,1.25222,0.822437,1.019774,0.14999,0.998521780107,0.998532647779,1.0,1.0,1.0
35,0.907562971115,0.902929604053,5,8,5,3,408.0,408.0,-7.0,-3.0,4.61948,0.822233,0.442253,0.511508,0.133393,0.997488728551,0.997491650433,0.997883978259,0.99789204712,0.997897379646
36,0.895599007607,0.882311224937,3,5,4,3,408.0,100.0,-8.0,-8.0,3.838527,0.800611,0.320933,0.378144,0.14054,1.0,1.0,1.0,1.0,1.0
37,0.827128827572,0.799829244614,13,3,14,2,743.0,684.0,-13.0,-6.0,4.481363,1.275719,0.831554,1.107056,0.084169,1.0,1.0,1.0,1.0,1.0
38,0.839428663254,0.833609461784,8,3,9,2,568.0,467.0,-8.0,-9.0,2.604656,0.789512,0.757478,0.435977,0.143964,0.998512855575,0.998512855575,1.0,1.0,1.0
39,0.822035908699,0.818778455257,9,3,8,2,611.0,408.0,-6.0,-14.0,4.620135,1.166946,0.581733,0.610131,0.689408,1.0,1.0,1.0,1.0,1.0
40,0.873302340508,0.87325334549,8,4,9,3,568.0,408.0,-1.0,-1.0,6.161777,1.129425,0.562504,0.66785,0.152542,0.998564228477,1.0,1.0,1.0,1.0
41,0.857584297657,0.832441687584,8,4,10,3,649.0,649.0,-4.0,-8.0,4.277535,1.204073,0.607095,0.425659,0.199114,0.998580456495,1.0,1.0,1.0,1.0
42,0.843728601933,0.821385085583,8,4,10,3,568.0,467.0,-6.0,-6.0,8.328345,1.40808,0.716008,0.843404,0.151814,1.0,1.0,1.0,1.0,1.0
43,0.853627443314,0.828995227814,8,6,10,3,568.0,715.0,-8.0,-8.0,7.508438,1.155779,0.536369,0.819834,0.156796,1.0,1.0,1.0,1.0,1.0
44,0.849778234959,0.810120046139,9,4,11,3,684.0,611.0,-7.0,-10.0,5.544571,1.401149,0.670165,0.831619,0.269414,0.996479401266,0.996484131799,0.997109335037,0.9971219712,0.997130316919
45,0.850885093212,0.851496458054,7,3,8,3,520.0,408.0,-8.0,-8.0,7.531347,0.963203,0.379243,0.230424,0.158857,0.996462878631,0.996467641101,0.997096902703,0.997109617311,0.997118014757
46,0.856118917465,0.846516132355,7,7,9,4,520.0,467.0,-5.0,-4.0,7.079479,1.195571,0.487842,0.689859,0.169988,1.0,1.0,1.0,1.0,1.0
47,0.885461807251,0.883966863155,6,6,7,3,467.0,611.0,-2.0,-2.0,5.641293,1.232392,0.488267,0.670717,0.645735,1.0,1.0,1.0,1.0,1.0
48,0.923770070076,0.899999976158,5,6,8,4,408.0,343.0,-1.0,-0.0,5.215201,0.845827,0.539874,1.327,0.169104,1.0,1.0,1.0,1.0,1.0
49,0.86305141449,0.848752975464,8,5,8,3,568.0,408.0,-3.0,-3.0,8.793086,0.698232,0.440659,0.293699,0.103036,1.0,1.0,1.0,1.0,1.0
50,0.886358439922,0.886358439922,9,4,9,3,611.0,408.0,-0.0,-0.0,14.56457,0.826998,0.663631,0.583406,0.620175,1.0,1.0,1.0,1.0,1.0
51,0.852026820183,0.842805564404,9,3,10,2,611.0,520.0,-6.0,-4.0,6.271195,1.471343,0.655141,0.769498,0.102883,0.996440549074,0.996445354817,0.997080112581,0.997092933368,0.997101400827
52,0.824003338814,0.836283445358,10,3,10,2,649.0,520.0,-12.0,-11.0,6.905353,1.253276,0.49161,0.310075,0.102307,1.0,1.0,1.0,1.0,1.0
53,0.828114807606,0.848010063171,10,2,5,2,649.0,271.0,-15.0,-8.0,5.041725,1.122398,0.679932,0.29832,0.366413,1.0,1.0,1.0,1.0,1.0
54,0.825522422791,0.817355573177,12,4,12,3,715.0,568.0,-11.0,-3.0,3.779483,1.011389,0.719508,0.444438,0.518464,1.0,1.0,1.0,1.0,1.0
55,0.815747439861,0.828617990017,10,3,7,2,649.0,343.0,-4.0,-5.0,7.711312,1.302624,0.732434,0.278096,0.107394,0.998602375278,1.0,1.0,1.0,1.0
56,0.835214793682,0.838109076023,7,4,7,3,520.0,271.0,-10.0,-8.0,6.291288,1.361292,0.486226,0.229856,0.109601,0.99748386927,0.997486799146,0.997880170615,0.997888260259,0.997893606504
57,0.801748931408,0.807301044464,9,3,7,2,611.0,343.0,-9.0,-14.0,7.089173,0.642124,0.45225,0.183882,1.799894,0.994970366997,0.994970366997,0.996341628062,0.996346627036,0.997005889821
58,0.817554831505,0.790653705597,8,3,8,3,568.0,408.0,-6.0,-9.0,8.114533,1.938868,0.672491,0.728508,0.11157,1.0,1.0,1.0,1.0,1.0
59,0.824335157871,0.831174194813,8,3,4,3,568.0,100.0,-10.0,-8.0,4.163211,0.889255,0.524029,0.125974,0.18542,0.995505457799,0.996383172732,0.99638809025,0.997037030524,0.997050124996
60,0.810690641403,0.802572667599,9,6,11,6,611.0,408.0,-10.0,-9.0,7.101048,1.613327,0.55333,0.68838,0.60168,0.997637530283,0.997640210948,0.997983318257,0.998000981361,0.998000981361
61,0.854301989079,0.849258899689,8,6,9,5,568.0,408.0,-7.0,-5.0,15.644308,2.157063,0.833021,0.931228,1.020159,1.0,1.0,1.0,1.0,1.0
62,0.796032786369,0.797911405563,9,4,5,3,611.0,100.0,-16.0,-13.0,8.757884,2.949479,0.949695,0.60986,0.199885,1.0,1.0,1.0,1.0,1.0
63,0.858789384365,0.857243597507,7,3,8,2,520.0,408.0,-11.0,-6.0,8.717795,1.496623,0.441478,0.490993,0.200721,1.0,1.0,1.0,1.0,1.0
64,0.831370055676,0.831543922424,11,3,7,2,684.0,343.0,-6.0,-6.0,11.592965,1.921925,0.75404,2.093261,0.167106,1.0,1.0,1.0,1.0,1.0
65,0.853061616421,0.855625212193,6,1,6,0,467.0,408.0,-4.0,-5.0,8.857713,1.649952,0.525377,0.418925,0.878243,1.0,1.0,1.0,1.0,1.0
66,0.826456129551,0.822503447533,9,3,10,3,611.0,520.0,-11.0,-11.0,9.054159,2.045526,0.848286,1.311695,0.332778,0.996061694187,0.996061694187,0.996543067922,0.996543067922,0.997662390621
67,0.817606210709,0.816216945648,11,1,12,0,684.0,684.0,-22.0,-26.0,8.580048,1.343489,0.413858,1.464262,0.445101,1.0,1.0,1.0,1.0,1.0
68,0.876463294029,0.855349898338,7,4,10,3,520.0,467.0,-3.0,-2.0,13.267307,2.244186,0.626429,1.25204,5.472896,1.0,1.0,1.0,1.0,1.0
69,0.898717164993,0.898717164993,8,2,8,2,568.0,467.0,-0.0,-1.0,9.006914,1.382671,0.544759,0.438714,0.217908,1.0,1.0,1.0,1.0,1.0
70,0.801870942116,0.825615108013,12,3,7,2,715.0,343.0,-8.0,-10.0,9.121827,1.410974,0.55288,0.305408,0.239426,1.0,1.0,1.0,1.0,1.0
71,0.818532347679,0.826423227787,10,2,10,1,649.0,568.0,-9.0,-9.0,14.889161,2.026135,0.516518,0.409186,0.217277,0.997629103994,0.997631798131,0.997976587363,0.997994334544,0.997994334544
72,0.971233129501,0.907836675644,2,6,7,2,190.0,271.0,-0.0,-0.0,8.408092,1.405958,0.278583,1.065883,0.240235,1.0,1.0,1.0,1.0,1.0
73,0.886294126511,0.874539554119,6,3,7,1,467.0,467.0,-7.0,-5.0,12.160198,1.659883,0.411011,0.245111,0.987744,0.997674591069,0.997677212747,0.998012951815,0.998030246343,0.998030246343
74,0.867041766644,0.867106080055,9,4,11,2,611.0,611.0,-2.0,-10.0,7.295777,2.120242,0.7256,0.348032,0.421193,1.0,1.0,1.0,1.0,1.0
75,0.868005692959,0.85827589035,8,5,9,2,568.0,568.0,-4.0,-7.0,8.589725,2.026817,0.575752,0.710025,0.441435,1.0,1.0,1.0,1.0,1.0
76,0.842199683189,0.842373967171,7,4,11,2,520.0,611.0,-4.0,-9.0,17.948221,2.060861,0.521236,0.46222,0.479678,0.995025778525,0.995025778525,0.995505457799,0.995873431126,0.996383172732
77,0.822028696537,0.826123178005,7,4,6,1,520.0,467.0,-10.0,-11.0,9.398128,1.968325,0.472406,0.475057,0.92456,1.0,1.0,1.0,1.0,1.0
78,0.840840220451,0.850948035717,9,3,8,1,611.0,408.0,-3.0,-8.0,12.663022,1.859827,0.464411,0.279852,0.290019,1.0,1.0,1.0,1.0,1.0
79,0.696237444878,0.669355690479,5,4,7,1,408.0,520.0,-0.0,-0.0,9.457908,1.865745,0.28523,0.375258,0.290035,1.0,1.0,1.0,1.0,1.0
80,0.922493457794,0.899315237999,6,3,8,2,467.0,408.0,-0.0,-0.0,9.893244,1.516488,0.443116,1.207624,0.250818,0.994202727902,0.994202727902,0.995011645255,0.995011645255,0.995066408651
81,0.852281570435,0.833118319511,9,3,9,3,611.0,467.0,-11.0,-5.0,11.580986,1.751434,0.453552,0.435394,0.234252,1.0,1.0,1.0,1.0,1.0
82,0.864539265633,0.860530734062,8,2,8,1,568.0,467.0,-5.0,-5.0,10.009166,2.294522,0.58964,0.619496,0.255548,1.0,1.0,1.0,1.0,1.0
83,0.8039098382,0.811201989651,13,5,9,3,743.0,343.0,-20.0,-13.0,14.547869,1.825602,0.518542,2.195903,0.805155,1.0,1.0,1.0,1.0,1.0
84,0.864957988262,0.843909561634,7,3,10,3,520.0,520.0,-4.0,-2.0,12.248813,2.063895,0.587083,0.757835,1.669898,1.0,1.0,1.0,1.0,1.0
85,0.86209410429,0.862878084183,11,1,10,0,684.0,611.0,-0.0,-3.0,7.996544,1.468613,0.583752,0.451941,0.245735,1.0,1.0,1.0,1.0,1.0
86,0.90064060688,0.906375050545,7,2,5,1,520.0,271.0,-1.0,-2.0,14.650986,3.742618,0.456952,0.324804,0.292712,1.0,1.0,1.0,1.0,1.0
87,0.805754542351,0.804868817329,13,1,15,0,743.0,768.0,-6.0,-8.0,11.743393,1.832274,0.725191,0.916213,0.668335,0.996429253516,0.996434081197,0.997041008203,0.997071624235,0.997071624235
88,0.918415486813,0.894622325897,6,4,8,4,467.0,343.0,-0.0,-0.0,10.696143,1.844265,0.430762,0.467643,0.272033,0.997633325996,0.99763601338,0.997979959575,0.997997664617,0.997997664617
89,0.826197326183,0.832446932793,11,5,9,4,684.0,343.0,-4.0,-9.0,12.248215,1.746085,0.800437,0.589813,0.759978,0.997590288598,0.997593045088,0.997945613617,0.997963749396,0.997963749396
90,0.827064335346,0.831889212132,10,5,8,5,649.0,271.0,-7.0,-8.0,10.974222,2.155196,0.897518,0.263175,0.889891,1.0,1.0,1.0,1.0,1.0
91,0.889943897724,0.861823379993,6,4,9,2,467.0,408.0,-3.0,-2.0,13.972067,3.109256,0.756718,0.880353,0.889981,1.0,1.0,1.0,1.0,1.0
92,0.820988893509,0.823503494263,12,3,10,2,715.0,520.0,-6.0,-7.0,11.13501,2.156282,0.525867,0.336471,0.285448,0.998527817285,0.998568339612,0.998592501723,0.998604197946,1.0
93,0.854565858841,0.857118010521,10,4,9,4,649.0,408.0,-2.0,-4.0,17.564023,2.556601,0.68555,0.763265,0.892684,1.0,1.0,1.0,1.0,1.0
94,0.842838943005,0.842040061951,8,3,7,1,568.0,467.0,-5.0,-9.0,13.888823,2.000052,0.424734,0.434215,0.692973,0.995989504449,0.995989504449,0.996019010582,0.996019010582,0.996482804322
95,0.835105240345,0.837626755238,8,2,7,1,568.0,408.0,-13.0,-16.0,12.455425,2.475496,0.523064,0.309661,0.264141,0.996830717523,0.99683478604,0.997349335694,0.997375466608,0.997375466608
96,0.632353842258,0.635348677635,8,5,5,3,649.0,1.0,-6.0,-8.0,11.42171,2.18478,0.355303,0.117053,0.905904,0.996347635137,0.996352622306,0.996978843141,0.997010389779,0.997010389779
97,0.801582694054,0.794289946556,10,6,13,4,649.0,520.0,-10.0,-6.0,9.697861,1.730621,0.687272,0.72321,0.289975,1.0,1.0,1.0,1.0,1.0
98,0.922021985054,0.901000976562,4,4,6,3,343.0,190.0,-1.0,-3.0,12.064021,2.378923,0.41697,0.525362,2.030294,1.0,1.0,1.0,1.0,1.0
99,0.92713868618,0.920859217644,5,3,5,3,408.0,190.0,-1.0,-1.0,18.601453,2.428334,0.465806,1.997744,0.277683,1.0,1.0,1.0,1.0,1.0
100,0.850135564804,0.847914278507,8,4,7,2,568.0,271.0,-4.0,-5.0,13.964566,2.901053,0.578098,1.299402,1.001922,1.0,1.0,1.0,1.0,1.0
101,0.797749817371,0.813133716583,11,5,7,4,684.0,190.0,-5.0,-6.0,17.238171,2.20052,0.502723,0.370646,1.276203,0.998568320001,0.998578531974,1.0,1.0,1.0
102,0.808550655842,0.810357451439,11,2,11,1,684.0,684.0,-9.0,-10.0,17.315194,2.941169,0.596111,0.437297,0.786657,0.995043150669,0.99602927319,0.99602927319,0.996058362515,0.996058362515
103,0.8667345047,0.838622272015,9,5,9,3,611.0,343.0,-4.0,-9.0,16.136942,3.24965,0.74098,0.979782,0.299991,1.0,1.0,1.0,1.0,1.0
104,0.842009723186,0.846776485443,8,3,6,2,568.0,271.0,-8.0,-10.0,15.692304,3.333869,0.673485,0.234188,0.389956,1.0,1.0,1.0,1.0,1.0
105,0.814119458199,0.816675961018,8,3,5,1,568.0,190.0,-6.0,-4.0,14.385189,3.334359,0.748294,0.477928,0.304419,1.0,1.0,1.0,1.0,1.0
106,0.88986569643,0.866050779819,7,5,9,3,520.0,568.0,-4.0,-4.0,15.723835,2.588963,0.468262,3.715174,0.870004,1.0,1.0,1.0,1.0,1.0
107,0.649380683899,0.619385480881,5,3,9,2,408.0,467.0,-3.0,-3.0,18.723338,2.38626,0.292748,1.57735,0.302023,0.997603393166,0.997606128552,0.997956064907,0.997958664223,0.997974069251
108,0.915163457394,0.911586344242,5,3,6,1,408.0,520.0,-2.0,-1.0,16.108506,2.278923,0.340998,0.429956,0.353241,1.0,1.0,1.0,1.0,1.0
109,0.860690236092,0.842940032482,9,3,9,2,684.0,467.0,-3.0,-9.0,17.670222,3.142051,0.922076,0.651368,0.703116,1.0,1.0,1.0,1.0,1.0
110,0.85194414854,0.849676311016,8,4,7,1,568.0,611.0,-8.0,-12.0,22.321957,2.930438,0.528484,0.59519,1.590026,0.998582536295,1.0,1.0,1.0,1.0
111,0.842453360558,0.848885118961,10,3,8,3,649.0,408.0,-7.0,-10.0,20.378551,2.688242,0.538819,0.315315,1.04419,1.0,1.0,1.0,1.0,1.0
112,0.904311299324,0.882625102997,5,4,7,1,408.0,408.0,-3.0,-3.0,15.448645,2.684707,0.434924,0.476477,0.189531,0.989817767246,1.0,1.0,1.0,1.0
113,0.837373316288,0.835494101048,9,4,11,3,611.0,611.0,-7.0,-12.0,11.160389,1.600791,0.477066,0.619282,0.355066,0.997176786582,0.997180236233,0.997618773655,0.997622008796,0.997641174786
114,0.74069416523,0.738034367561,5,4,9,2,520.0,408.0,-7.0,-7.0,17.476209,2.7287,0.320339,2.284313,1.285587,1.0,1.0,1.0,1.0,1.0
115,0.874846816063,0.846106469631,5,4,9,2,520.0,520.0,-8.0,-6.0,15.240598,2.85786,0.436121,0.569822,0.207946,1.0,1.0,1.0,1.0,1.0
116,0.822523415089,0.822508275509,13,2,12,1,791.0,649.0,-7.0,-7.0,14.167886,2.55755,0.718644,0.739936,0.400065,1.0,1.0,1.0,1.0,1.0
117,0.812950372696,0.818097889423,9,4,10,3,611.0,467.0,-11.0,-9.0,17.790991,4.085976,0.785326,0.627004,0.913008,1.0,1.0,1.0,1.0,1.0
118,0.720131993294,0.704939365387,4,4,5,2,343.0,100.0,-0.0,-0.0,11.409294,1.308429,0.288027,0.309514,0.854776,1.0,1.0,1.0,1.0,1.0
119,0.841995477676,0.845535635948,7,3,10,2,520.0,520.0,-3.0,-2.0,19.270022,2.99295,0.924126,0.838823,0.484557,1.0,1.0,1.0,1.0,1.0
120,0.683925807476,0.681318998337,4,4,5,1,343.0,271.0,-1.0,-0.0,19.345303,2.332348,0.265685,0.297146,0.339097,0.99642357255,0.996428411277,0.99703667579,0.997041109131,0.9970673564
121,0.847794413567,0.8492218256,9,4,9,4,611.0,408.0,-5.0,-4.0,15.386258,3.077378,0.530946,0.412618,3.001463,1.0,1.0,1.0,1.0,1.0
122,0.835503339767,0.836799919605,9,5,8,5,611.0,271.0,-10.0,-9.0,31.008451,3.528394,1.304898,0.314845,0.825187,1.0,1.0,1.0,1.0,1.0
123,0.832709312439,0.790705263615,7,4,8,4,520.0,343.0,-10.0,-19.0,16.362816,3.781688,0.512335,0.679913,0.58431,1.0,1.0,1.0,1.0,1.0
124,0.83252710104,0.815912663937,9,4,11,3,611.0,520.0,-6.0,-4.0,22.622941,3.438663,0.593492,0.399459,0.343201,0.998564241663,1.0,1.0,1.0,1.0
125,0.888442456722,0.874220848083,6,3,7,1,467.0,467.0,-2.0,-6.0,19.88037,2.62259,0.40269,7.970264,0.38028,0.99858453243,0.998596489767,1.0,1.0,1.0
126,0.825119256973,0.819489300251,11,3,12,1,743.0,684.0,-7.0,-9.0,17.170324,3.029921,0.545701,0.623221,1.065123,1.0,1.0,1.0,1.0,1.0
127,0.835347831249,0.827365338802,12,3,11,1,715.0,568.0,-5.0,-7.0,24.021373,4.199432,1.606404,0.875923,0.917374,1.0,1.0,1.0,1.0,1.0
128,0.906166613102,0.866739809513,3,5,9,2,408.0,649.0,-5.0,-4.0,23.756664,3.139309,0.402108,0.642446,0.373451,1.0,1.0,1.0,1.0,1.0
129,0.880824804306,0.871939301491,9,3,9,2,611.0,467.0,-3.0,-2.0,14.730217,2.814879,0.475423,0.535399,0.369292,1.0,1.0,1.0,1.0,1.0
130,0.811309158802,0.813060820103,9,3,8,1,611.0,520.0,-14.0,-9.0,18.947523,3.817934,0.700734,0.54172,0.678202,0.99854108552,1.0,1.0,1.0,1.0
131,0.891047775745,0.864092230797,5,4,6,2,408.0,343.0,-4.0,-6.0,18.094138,3.491742,0.377321,0.45674,0.379294,0.997549935843,0.997552757661,0.997913468201,0.997916145251,0.997932010215
132,0.818186283112,0.817341268063,8,4,9,3,568.0,408.0,-12.0,-12.0,17.887839,3.315899,0.735474,0.732922,0.364593,1.0,1.0,1.0,1.0,1.0
133,0.870425999165,0.873600065708,8,4,8,2,649.0,343.0,-4.0,-3.0,18.255178,2.455679,0.454691,0.261075,0.690438,0.9976786246,0.997681239884,0.998016179914,0.998018670835,0.998033434447
134,0.829620778561,0.825915396214,10,5,11,4,649.0,568.0,-12.0,-17.0,22.051709,2.801642,0.447461,0.574505,0.372031,0.997633325996,0.99763601338,0.997979959575,0.997982515622,0.997997664617
135,0.873883843422,0.84800773859,5,3,8,3,408.0,408.0,-12.0,-9.0,16.15905,2.667586,0.405635,0.501032,0.608511,1.0,1.0,1.0,1.0,1.0
136,0.866397917271,0.868736743927,7,2,6,1,520.0,343.0,-2.0,-3.0,18.262666,3.083251,0.359593,0.112571,0.31129,1.0,1.0,1.0,1.0,1.0
137,0.840656757355,0.819362282753,8,4,9,2,568.0,611.0,-8.0,-9.0,23.49958,3.567933,0.540484,0.624793,0.804406,1.0,1.0,1.0,1.0,1.0
138,0.805034697056,0.788727462292,13,4,14,3,743.0,649.0,-8.0,-23.0,35.455431,7.750655,0.72604,0.851661,0.841578,0.997662390621,0.997665031669,0.998003191091,0.998005705303,0.998020606736
139,0.874706923962,0.87355864048,6,5,7,4,467.0,190.0,-5.0,-7.0,24.655542,3.549549,0.465341,0.589394,0.739987,1.0,1.0,1.0,1.0,1.0
140,0.861469566822,0.863914251328,6,2,9,1,467.0,520.0,-4.0,-1.0,18.949863,2.867777,0.41878,0.304112,0.569291,1.0,1.0,1.0,1.0,1.0
141,0.882195770741,0.858732044697,7,4,9,4,520.0,408.0,-4.0,-7.0,29.292647,3.955727,0.596594,0.383037,0.389044,1.0,1.0,1.0,1.0,1.0
142,0.845961928368,0.846617698669,10,4,9,3,649.0,408.0,-4.0,-16.0,19.053267,3.198709,0.966836,0.317032,1.313167,1.0,1.0,1.0,1.0,1.0
143,0.862437725067,0.860752344131,7,3,9,2,520.0,649.0,-4.0,-7.0,15.93356,2.587343,0.2763,1.089188,0.679874,1.0,1.0,1.0,1.0,1.0
144,0.843713641167,0.83228713274,6,5,9,2,467.0,467.0,-7.0,-4.0,29.180961,3.126544,0.404187,0.517105,0.469995,1.0,1.0,1.0,1.0,1.0
145,0.959763944149,0.934704780579,3,2,5,1,271.0,271.0,-0.0,-0.0,18.369187,2.723493,0.269951,0.304578,0.384785,0.997522130644,0.997524997774,0.997891350682,0.997894068394,0.997910173929
146,0.875633835793,0.863927483559,9,5,10,3,684.0,520.0,-0.0,-0.0,19.097954,3.110003,0.504586,0.594499,0.391511,1.0,1.0,1.0,1.0,1.0
147,0.884940624237,0.88938754797,6,3,6,1,467.0,520.0,-2.0,-3.0,28.223159,3.424419,0.634279,0.54882,0.402449,0.994930669248,0.994938671125,0.99592336665,0.995930383494,0.995971877049
148,0.819010794163,0.819085359573,12,5,11,5,715.0,467.0,-7.0,-11.0,24.818885,3.124969,0.473626,0.378404,0.867719,1.0,1.0,1.0,1.0,1.0
149,0.863033890724,0.862670958042,8,3,9,3,649.0,467.0,-6.0,-6.0,22.918016,4.19785,0.624933,3.244933,0.606346,0.996544751469,0.997396518129,0.997620606366,0.997623314113,0.99796980199
150,0.883489906788,0.864364802837,6,5,9,5,568.0,343.0,-5.0,-4.0,17.467095,2.362321,0.530626,0.97722,0.837875,1.0,1.0,1.0,1.0,1.0
151,0.820317566395,0.817311763763,8,4,9,2,568.0,408.0,-8.0,-9.0,23.881892,3.290607,0.51854,0.659735,0.417505,1.0,1.0,1.0,1.0,1.0
152,0.906462967396,0.871599018574,7,3,10,2,520.0,520.0,-0.0,-0.0,31.481558,2.573271,0.942494,0.644992,1.27076,0.998500787933,1.0,1.0,1.0,1.0
153,0.865366458893,0.865033209324,6,4,7,3,467.0,408.0,-6.0,-6.0,14.547015,1.803442,0.390219,0.425544,0.40987,0.997396518129,0.997620606366,0.997623314113,0.99796980199,0.997972376402
154,0.832768619061,0.839353740215,10,4,4,2,649.0,1.0,-8.0,-10.0,25.866536,4.258987,0.716488,0.178243,0.73381,1.0,1.0,1.0,1.0,1.0
155,0.931688189507,0.895007550716,5,3,8,2,408.0,408.0,-0.0,-0.0,20.566,3.376876,0.855646,0.509976,0.915733,0.998572381901,0.998582552156,0.998586568587,1.0,1.0
156,0.852314293385,0.826682686806,7,3,9,2,520.0,467.0,-19.0,-10.0,25.277944,3.545162,0.430817,0.586112,0.769889,0.995978693201,0.996389012999,0.996393919102,0.997010337733,0.997014828047
157,0.834885954857,0.836902737617,9,6,12,3,611.0,568.0,-5.0,-1.0,21.310534,2.427928,0.55101,0.510507,0.420847,0.997367090379,0.997594675584,0.997597425003,0.997949111711,0.997951723664
158,0.864696383476,0.858820557594,9,5,8,3,611.0,271.0,-1.0,-3.0,24.926103,5.148173,0.677345,0.739739,1.689891,1.0,1.0,1.0,1.0,1.0
159,0.867888092995,0.856858968735,7,3,8,2,520.0,520.0,-3.0,-3.0,24.805309,5.192972,0.767282,0.839938,0.402637,1.0,1.0,1.0,1.0,1.0
160,0.835626006126,0.83761960268,11,5,7,3,684.0,190.0,-13.0,-8.0,23.513151,3.772184,0.515209,0.22786,0.463869,0.998052446882,1.0,1.0,1.0,1.0
161,0.739675760269,0.760765731335,5,5,7,4,520.0,190.0,-5.0,-1.0,30.026503,2.347789,0.279984,0.13989,1.010753,1.0,1.0,1.0,1.0,1.0
162,0.834205806255,0.842135369778,11,4,8,3,684.0,343.0,-5.0,-6.0,27.251934,4.883285,0.79261,1.299412,0.439988,1.0,1.0,1.0,1.0,1.0
163,0.917083024979,0.893138289452,6,4,8,2,467.0,467.0,-0.0,-0.0,20.673669,2.577537,0.387473,0.444193,0.454836,1.0,1.0,1.0,1.0,1.0
164,0.888157486916,0.888908922672,9,3,8,2,611.0,408.0,-1.0,-2.0,28.463825,3.604018,0.475192,0.377576,0.450487,1.0,1.0,1.0,1.0,1.0
165,0.911389827728,0.888257443905,6,4,9,2,467.0,408.0,-1.0,-1.0,24.876982,4.331302,0.521568,4.089817,0.45337,0.997429895534,0.997650038051,0.997652698758,0.997993313997,0.997995845967
166,0.818314015865,0.84993827343,11,5,5,3,684.0,1.0,-11.0,-8.0,30.547869,6.018999,0.758448,2.267486,0.609951,0.998530448192,1.0,1.0,1.0,1.0
167,0.822719395161,0.822962403297,12,4,8,4,715.0,343.0,-9.0,-15.0,21.807807,3.638292,0.507712,1.556842,0.479991,1.0,1.0,1.0,1.0,1.0
168,0.83995038271,0.835045456886,9,3,9,1,611.0,467.0,-9.0,-7.0,28.390191,2.919247,0.532466,0.649781,0.459723,1.0,1.0,1.0,1.0,1.0
169,0.893412649632,0.88633954525,7,3,7,0,520.0,568.0,-5.0,-2.0,22.080801,3.498029,0.382295,0.439756,1.331393,0.997401348276,0.997624864158,0.997627565083,0.997973201531,0.997975769792
170,0.882613360882,0.862765192986,7,5,11,3,520.0,568.0,-3.0,-1.0,22.04173,3.727808,0.453764,0.792789,1.756802,0.998328090518,1.0,1.0,1.0,1.0
171,0.88588809967,0.890393197536,9,3,6,2,611.0,408.0,-3.0,-4.0,28.572688,3.648219,0.488484,0.297452,0.482907,1.0,1.0,1.0,1.0,1.0
172,0.903202354908,0.887100338936,6,4,8,4,649.0,343.0,-2.0,-4.0,29.664772,4.226987,0.453439,0.415128,0.507213,1.0,1.0,1.0,1.0,1.0
173,0.876324832439,0.865232527256,5,2,6,1,408.0,343.0,-8.0,-9.0,25.915344,4.939131,1.08866,0.583333,0.292287,1.0,1.0,1.0,1.0,1.0
174,0.852517187595,0.846709132195,8,2,11,1,568.0,611.0,-8.0,-11.0,34.056352,3.558496,0.875883,0.940838,1.086322,0.997396518129,0.997620606366,0.997623314113,0.99796980199,0.997972376402
175,0.8793810606,0.865715444088,6,5,8,5,467.0,271.0,-6.0,-4.0,36.313441,3.012115,0.330632,0.42176,0.514242,0.996022711339,0.996022711339,0.996051869302,0.996051869302,0.996510516074
176,0.835863292217,0.803340196609,7,4,11,3,520.0,520.0,-8.0,-9.0,34.929006,6.932746,0.756441,0.895004,0.909888,1.0,1.0,1.0,1.0,1.0
177,0.984004437923,0.932620406151,1,4,5,4,100.0,100.0,-0.0,-0.0,45.919667,6.008392,1.287349,0.794688,0.502173,1.0,1.0,1.0,1.0,1.0
178,0.862540185452,0.860111474991,8,4,8,4,568.0,343.0,-9.0,-7.0,26.00172,5.087926,0.604561,0.679924,0.852237,0.997347035167,0.99757701328,0.997579791206,0.997935032192,0.997937669795
179,0.858818352222,0.862574517727,6,5,6,5,467.0,100.0,-4.0,-5.0,27.727729,6.521316,0.683234,0.430501,1.593861,0.99588571722,0.99588571722,0.995916320346,0.995916320346,0.996396291382
180,0.840880870819,0.848757863045,6,5,9,2,467.0,467.0,-11.0,-7.0,27.568642,2.367536,0.371444,0.319801,1.239997,1.0,1.0,1.0,1.0,1.0
181,0.850639879704,0.84234058857,9,3,8,1,611.0,408.0,-1.0,-3.0,26.164201,4.178345,0.907446,0.875554,0.494196,1.0,1.0,1.0,1.0,1.0
182,0.860583126545,0.864277303219,8,4,9,2,649.0,520.0,-6.0,-6.0,34.031851,4.233823,0.489932,0.19422,0.939922,0.998572213331,1.0,1.0,1.0,1.0
183,0.85949665308,0.844432532787,9,5,8,3,684.0,271.0,-7.0,-10.0,33.392848,3.434808,0.650996,0.680969,1.166412,0.997321457108,0.99755449845,0.997557312856,0.997917100022,0.997919770415
184,0.859883606434,0.842924356461,9,5,10,3,684.0,408.0,-3.0,-2.0,34.74307,4.18644,0.454853,4.57333,0.50846,1.0,1.0,1.0,1.0,1.0
185,0.861868679523,0.862694680691,6,3,6,1,467.0,408.0,-8.0,-6.0,26.788674,4.346087,0.382399,0.277415,0.931669,1.0,1.0,1.0,1.0,1.0
186,0.89941650629,0.912545442581,8,3,6,3,568.0,271.0,-0.0,-1.0,22.287456,3.91375,0.497269,0.256119,1.630097,0.997415713972,0.997637530283,0.997640210948,0.997983318257,0.997985868241
187,0.84804558754,0.855673611164,8,3,10,3,568.0,520.0,-4.0,-3.0,29.962854,3.192,0.374573,0.203098,0.949067,1.0,1.0,1.0,1.0,1.0
188,0.834049522877,0.836263239384,9,4,9,3,684.0,408.0,-1.0,-2.0,21.400234,2.896312,0.539055,0.409866,0.549967,0.995916320346,0.996335596516,0.996340607352,0.996969688067,0.996974266749
189,0.964794039726,0.898712217808,2,6,7,3,190.0,408.0,-0.0,-0.0,24.131368,3.286658,0.327977,0.227274,1.321179,0.99739166695,0.997616330495,0.997619045099,0.997963798892,0.997966388649
190,0.884567141533,0.851805388927,9,5,12,4,611.0,611.0,-1.0,-0.0,24.040396,2.553867,0.529726,0.632996,1.607309,1.0,1.0,1.0,1.0,1.0
191,0.887170732021,0.87908834219,5,4,7,2,408.0,271.0,-6.0,-3.0,30.698636,6.079376,0.653105,0.771673,0.523921,1.0,1.0,1.0,1.0,1.0
192,0.867366671562,0.842005908489,10,3,10,3,649.0,520.0,-5.0,-7.0,33.562753,3.628818,0.46611,0.581033,1.163129,1.0,1.0,1.0,1.0,1.0
193,0.882673978806,0.849490702152,9,3,12,2,684.0,684.0,-22.0,-0.0,24.384253,3.016601,1.05374,1.072873,1.589588,1.0,1.0,1.0,1.0,1.0
194,0.861577391624,0.837326407433,7,4,8,2,520.0,343.0,-8.0,-13.0,27.169539,4.689577,0.457431,1.571026,0.52708,0.997420461432,0.997641716977,0.997644390956,0.997984110527,0.997986663496
195,0.858328819275,0.849905788898,6,5,9,5,467.0,343.0,-8.0,-5.0,21.54529,2.901174,0.44838,0.589407,4.850766,1.0,1.0,1.0,1.0,1.0
196,0.909396827221,0.900397956371,5,4,7,2,408.0,408.0,-2.0,-2.0,21.620637,2.427959,0.348194,0.420706,0.768709,0.998510265819,1.0,1.0,1.0,1.0
197,0.838755309582,0.843839645386,10,4,5,2,715.0,100.0,-6.0,-5.0,36.520889,4.696547,0.538201,0.239636,0.568721,1.0,1.0,1.0,1.0,1.0
198,0.986064314842,0.939715206623,1,4,4,4,100.0,1.0,-0.0,-1.0,33.031302,7.597917,1.949962,0.959713,0.535829,1.0,1.0,1.0,1.0,1.0
199,0.821087956429,0.818093299866,11,3,10,3,684.0,520.0,-6.0,-8.0,40.25757,5.22707,0.722736,0.64082,0.895622,0.997381900906,0.997607724021,0.997610452444,0.99795691794,0.9979595202
200,0.868539392948,0.851428508759,7,4,7,3,520.0,271.0,-5.0,-8.0,27.805529,2.324629,0.368672,0.360579,1.641096,0.995771648915,1.0,1.0,1.0,1.0
201,0.880843698978,0.881586909294,5,6,6,4,408.0,190.0,-7.0,-7.0,27.370901,4.8292,0.500517,1.306237,1.229786,0.992103835455,0.992624588647,0.992624588647,0.992698942707,0.992698942707
202,0.841249465942,0.82937848568,7,3,6,2,520.0,271.0,-7.0,-7.0,36.550839,2.284431,0.301308,0.30763,0.976753,1.0,1.0,1.0,1.0,1.0
203,0.872725367546,0.868098139763,10,3,8,2,649.0,408.0,-0.0,-2.0,28.58863,4.659838,1.035791,0.762858,1.419052,1.0,1.0,1.0,1.0,1.0
204,0.82917624712,0.832173645496,9,2,9,2,611.0,520.0,-6.0,-6.0,27.911855,5.352643,0.645947,0.39842,1.351974,1.0,1.0,1.0,1.0,1.0
205,0.811667084694,0.81324660778,11,3,7,1,684.0,467.0,-4.0,-10.0,34.438031,3.495884,0.636121,0.390255,0.547097,1.0,1.0,1.0,1.0,1.0
206,0.866361558437,0.87615275383,9,5,7,3,611.0,190.0,-6.0,-2.0,35.142831,2.945093,0.527712,0.244875,0.902459,1.0,1.0,1.0,1.0,1.0
207,0.841377735138,0.842495918274,10,3,5,1,649.0,190.0,-2.0,-5.0,34.765789,4.418455,0.745131,0.601478,0.570078,0.99657133991,0.996978152309,0.997273927991,0.997512695034,0.997515577595
208,0.88725155592,0.883532166481,6,5,5,3,467.0,1.0,-2.0,-6.0,32.052414,4.84516,0.390512,0.229866,0.869925,1.0,1.0,1.0,1.0,1.0
209,0.855547785759,0.862589240074,8,4,7,2,568.0,408.0,-9.0,-7.0,34.73555,2.782535,0.546961,0.360616,1.691427,1.0,1.0,1.0,1.0,1.0
210,0.834707021713,0.846367478371,7,3,7,3,520.0,343.0,-11.0,-7.0,26.650676,4.15902,0.543737,4.712881,1.795348,0.994942622306,0.996121903683,0.996511884727,0.996516552679,0.997099813355
211,0.84573417902,0.839803397655,10,3,9,1,715.0,467.0,-10.0,-12.0,33.511295,5.274244,0.484843,0.327345,0.553684,1.0,1.0,1.0,1.0,1.0
212,0.85225045681,0.858037412167,9,5,8,2,684.0,408.0,-7.0,-6.0,31.383752,7.223035,1.755323,0.655686,0.589342,0.998561707671,1.0,1.0,1.0,1.0
213,0.847972929478,0.861393213272,6,4,6,2,467.0,190.0,-7.0,-4.0,43.782124,5.333221,0.477604,0.489218,0.916408,1.0,1.0,1.0,1.0,1.0
214,0.863868236542,0.854476690292,7,3,7,3,611.0,343.0,-6.0,-6.0,20.981215,3.362196,0.535877,0.570703,2.237053,1.0,1.0,1.0,1.0,1.0
215,0.827413856983,0.828693270683,7,4,7,2,520.0,271.0,-12.0,-9.0,38.090483,5.039525,0.46968,0.168342,0.609982,0.996622224714,0.997311063294,0.997545353024,0.997548182294,0.997907127685
216,0.861318528652,0.857247650623,9,4,10,3,611.0,568.0,-1.0,-1.0,54.315516,3.615949,0.500902,1.329748,1.259594,0.996809682334,0.997448524314,0.99766647419,0.997669108749,0.998003940261
217,0.865492880344,0.867722272873,8,4,8,2,811.0,343.0,-5.0,-7.0,35.411298,3.818806,0.608079,0.256439,0.629926,1.0,1.0,1.0,1.0,1.0
218,0.961667954922,0.94475466013,2,4,4,2,190.0,1.0,-1.0,-1.0,34.80164,7.977386,0.762826,0.853622,1.189353,1.0,1.0,1.0,1.0,1.0
219,0.872901082039,0.863724052906,8,3,8,1,568.0,520.0,-3.0,-6.0,31.148671,6.128044,0.620327,0.909802,1.850128,0.99463158505,0.995909244382,0.996329540333,0.996334563089,0.996955852906
220,0.802056908607,0.793447315693,13,6,12,3,791.0,568.0,-6.0,-11.0,34.860331,5.464691,0.691461,0.759719,1.013531,0.998543265269,1.0,1.0,1.0,1.0
221,0.849455237389,0.850423157215,10,3,9,2,649.0,467.0,-6.0,-5.0,38.923766,5.507849,0.584291,0.209812,0.619888,0.996765067337,0.997142849681,0.997415713972,0.997637530283,0.997640210948
222,0.860577344894,0.840725123882,6,5,9,3,467.0,343.0,-9.0,-8.0,31.22148,3.000955,0.413891,0.533732,0.610001,0.996732317141,0.99739166695,0.997616330495,0.997619045099,0.997961199912
223,0.802312374115,0.813165783882,9,5,6,5,611.0,100.0,-16.0,-19.0,45.491743,5.21083,0.465765,0.258328,0.609106,0.993253059686,0.99460941759,0.997218736488,0.997464206712,0.997467169009
224,0.785731434822,0.793341100216,11,4,7,3,684.0,271.0,-7.0,-15.0,36.719438,3.94573,0.458232,0.217248,0.615488,1.0,1.0,1.0,1.0,1.0
225,0.847420096397,0.84099149704,7,6,7,4,520.0,100.0,-6.0,-9.0,46.142164,7.323662,0.751545,1.3025,1.591881,1.0,1.0,1.0,1.0,1.0
226,0.856645822525,0.858203709126,10,5,10,5,649.0,408.0,-2.0,-4.0,43.078381,15.165655,0.772487,0.66982,1.217485,1.0,1.0,1.0,1.0,1.0
227,0.859156966209,0.858477413654,8,6,7,4,568.0,271.0,-5.0,-6.0,38.310941,4.372225,0.605627,1.349999,0.810062,0.986332096271,0.994169272209,0.994737427692,0.995336313015,0.995343407709
228,0.830382704735,0.812019884586,6,4,8,3,467.0,343.0,-10.0,-10.0,33.617282,4.086799,0.351795,0.398009,1.250245,0.995945915321,0.996732317141,0.997158726201,0.997551238939,0.997616330495
229,0.864581942558,0.849114179611,8,4,9,3,568.0,408.0,-6.0,-7.0,29.192179,4.848573,0.440367,0.532828,1.36752,1.0,1.0,1.0,1.0,1.0
230,0.863387107849,0.863543093204,6,5,10,5,467.0,408.0,-9.0,-2.0,44.401432,5.921156,0.517388,0.483171,0.896009,1.0,1.0,1.0,1.0,1.0
231,0.838239550591,0.840361654758,10,5,11,4,649.0,467.0,-4.0,-4.0,40.350597,5.553168,0.332383,0.263772,2.715299,1.0,1.0,1.0,1.0,1.0
232,0.849531769753,0.847404241562,8,7,9,3,649.0,467.0,-11.0,-9.0,29.061493,5.35774,0.68163,0.903497,0.380047,1.0,1.0,1.0,1.0,1.0
233,0.894934535027,0.84374910593,8,6,11,4,568.0,408.0,-0.0,-5.0,33.981475,3.884861,0.522891,1.015044,0.638109,1.0,1.0,1.0,1.0,1.0
234,0.823955655098,0.83645772934,11,6,8,6,684.0,190.0,-10.0,-14.0,35.819935,5.389645,0.514304,0.259774,1.589422,0.998560013848,0.998594490095,1.0,1.0,1.0
235,0.835799872875,0.837731003761,10,7,9,5,649.0,190.0,-11.0,-8.0,28.173281,4.436117,0.667025,0.720571,0.733079,0.996777959075,0.997425188573,0.997581933059,0.997645886193,0.99764855352
236,0.847631812096,0.840706706047,7,5,7,5,520.0,190.0,-8.0,-10.0,32.433521,5.229101,0.671073,6.747612,0.381183,1.0,1.0,1.0,1.0,1.0
237,0.868090927601,0.864859461784,7,6,8,3,520.0,467.0,-4.0,-3.0,46.538897,4.777162,0.436858,0.564564,1.180879,0.996797078759,0.997138600842,0.997439249467,0.997594812744,0.99765829015
238,0.874329328537,0.854862809181,10,4,11,3,649.0,520.0,-5.0,-9.0,47.518794,5.33803,0.475485,6.943937,0.645625,1.0,1.0,1.0,1.0,1.0
239,0.864062011242,0.876167476177,7,4,7,3,520.0,271.0,-4.0,-5.0,38.694054,4.116476,0.488417,0.283434,0.631686,1.0,1.0,1.0,1.0,1.0
240,0.814049124718,0.798183262348,11,5,8,3,684.0,271.0,-6.0,-11.0,57.895583,7.07311,0.699055,0.689849,0.707398,0.998536257103,0.99857644667,0.998586559151,0.998600412317,0.99861201397
241,0.851908028126,0.852136313915,8,3,9,1,568.0,649.0,-6.0,-5.0,37.194996,4.711798,0.579868,0.525919,1.607067,1.0,1.0,1.0,1.0,1.0
242,0.866416633129,0.856829762459,5,5,9,3,408.0,343.0,-8.0,-6.0,24.801781,4.069206,0.505109,0.671246,14.078548,0.998523755141,0.998547545079,1.0,1.0,1.0
243,0.859332084656,0.873104929924,8,6,7,4,568.0,100.0,-10.0,-3.0,36.810412,8.331256,0.764458,0.530474,1.730696,0.996865029647,0.997237491921,0.997489310504,0.997640691521,0.997702483842
244,0.834788858891,0.83560359478,10,4,7,3,649.0,271.0,-11.0,-15.0,33.40923,4.811366,0.508115,4.665745,0.709975,1.0,1.0,1.0,1.0,1.0
245,0.855028152466,0.827960908413,7,6,11,3,520.0,408.0,-10.0,-8.0,35.318515,3.197107,0.416724,0.451162,0.649973,0.998531375206,1.0,1.0,1.0,1.0
246,0.860192239285,0.84250664711,8,8,10,7,568.0,343.0,-7.0,-6.0,31.137621,7.085257,0.592105,0.930142,0.73285,1.0,1.0,1.0,1.0,1.0
247,0.836589992046,0.836589992046,13,4,13,2,743.0,611.0,-0.0,-2.0,34.027824,5.668253,0.624666,0.590731,1.359394,0.99516625089,0.996738927574,0.997146765564,0.997396518129,0.997555679931
248,0.882455229759,0.871024429798,7,5,8,3,520.0,408.0,-5.0,-6.0,40.825481,4.900184,0.312424,2.407969,0.647644,0.996685173465,0.997357107271,0.997519611149,0.99758588264,0.997588646239
249,0.872872889042,0.845973134041,7,5,8,3,520.0,271.0,-6.0,-8.0,45.730078,4.873912,0.235975,0.293368,1.140378,0.998555767218,0.998574453486,1.0,1.0,1.0
250,0.862649023533,0.865445971489,8,7,11,6,568.0,343.0,-5.0,-1.0,45.671078,6.855779,0.589956,0.228192,0.409986,1.0,1.0,1.0,1.0,1.0
251,0.630706727505,0.611249744892,8,4,8,3,715.0,568.0,-1.0,-1.0,47.132047,4.439251,0.264751,0.182052,2.419889,0.994641985301,0.995916320346,0.996215038164,0.996335596516,0.996340607352
252,0.898712217808,0.900083243847,7,6,6,3,611.0,190.0,-0.0,-2.0,36.27405,6.025051,0.501094,0.293479,0.669935,1.0,1.0,1.0,1.0,1.0
253,0.844185531139,0.819518506527,10,6,13,4,649.0,520.0,-9.0,-6.0,54.30646,6.563255,0.673422,0.73031,2.251142,1.0,1.0,1.0,1.0,1.0
254,0.896911859512,0.896911859512,8,4,8,3,568.0,343.0,-0.0,-2.0,51.118975,5.847858,1.568351,0.64988,2.599995,0.998610133301,0.998613994982,1.0,1.0,1.0
255,0.852521836758,0.87691450119,9,7,7,5,611.0,1.0,-7.0,-6.0,44.806689,5.917258,0.736587,0.169896,1.504217,0.996752057411,0.997406157537,0.997564505286,0.997629103994,0.997631798131
256,0.849572658539,0.850898146629,5,6,8,4,408.0,343.0,-15.0,-5.0,37.464979,3.752256,0.605414,0.400246,1.431508,1.0,1.0,1.0,1.0,1.0
257,0.835869967937,0.841740310192,8,4,9,3,568.0,408.0,-8.0,-17.0,39.392171,5.503881,0.538121,0.233939,1.005205,0.996034020151,0.996815941864,0.997150719444,0.997210588248,0.997607532229
258,0.840389668941,0.825383424759,8,4,9,4,649.0,408.0,-11.0,-9.0,30.202983,3.463817,0.323579,0.919983,2.858685,0.994753354959,0.995088904635,0.99599224198,0.996283151558,0.996400624069
259,0.816613793373,0.83243727684,8,5,6,3,568.0,100.0,-14.0,-15.0,44.945807,4.470024,0.399636,0.212774,1.001348,0.998565979122,0.998580418257,0.998590506128,0.998594490095,0.998598445349
260,0.871638417244,0.88175368309,7,3,6,3,611.0,271.0,-5.0,-4.0,41.735832,4.959953,0.379847,0.239977,1.179987,0.994236249932,0.996758577254,0.997410946054,0.997568889907,0.997633325996
261,0.785044550896,0.794229865074,11,3,6,3,684.0,271.0,-13.0,-18.0,46.628671,4.920767,0.726536,0.439991,0.630844,1.0,1.0,1.0,1.0,1.0
262,0.855369091034,0.85783457756,8,5,11,3,568.0,467.0,-10.0,-12.0,44.447315,5.442268,0.409532,0.247775,1.572316,0.994723521116,0.995971877049,0.996264874715,0.996383172732,0.99638809025
263,0.886239349842,0.850480139256,7,6,10,4,520.0,343.0,-3.0,-2.0,38.934302,3.561122,0.408695,0.287591,0.97218,1.0,1.0,1.0,1.0,1.0
264,0.874567329884,0.862934172153,8,5,10,3,649.0,520.0,-2.0,-4.0,43.734509,6.435546,0.270235,0.343462,1.207316,1.0,1.0,1.0,1.0,1.0
265,0.850774884224,0.82914429903,8,5,10,4,568.0,611.0,-6.0,-7.0,38.719479,5.586187,0.574377,0.763646,0.730714,0.994821458671,0.996038804859,0.996324957832,0.996440549074,0.996445354817
266,0.849056959152,0.847043156624,10,5,12,4,649.0,520.0,-10.0,-4.0,39.824481,4.033958,0.542072,0.693436,0.743267,0.99567403399,0.996765067337,0.997415713972,0.997573255993,0.997637530283
267,0.890695154667,0.864670217037,7,6,10,5,520.0,343.0,-1.0,-2.0,63.809513,5.862156,0.489974,0.339562,0.96006,0.998523755141,0.998528041187,1.0,1.0,1.0
268,0.830055832863,0.830270826817,7,5,10,3,520.0,408.0,-10.0,-4.0,50.24184,7.486014,0.57355,0.477256,0.857999,1.0,1.0,1.0,1.0,1.0
269,0.850750803947,0.853214621544,8,3,7,2,568.0,343.0,-6.0,-6.0,37.865213,4.859818,0.700055,0.279783,2.099998,1.0,1.0,1.0,1.0,1.0
270,0.9324862957,0.908202767372,5,5,7,3,520.0,343.0,-0.0,-4.0,58.730274,4.57234,0.636736,0.368334,0.742633,1.0,1.0,1.0,1.0,1.0
271,0.878177583218,0.870266079903,8,5,10,4,568.0,408.0,-2.0,-0.0,57.117827,5.258423,0.637002,0.703227,0.933898,1.0,1.0,1.0,1.0,1.0
272,0.826350331306,0.816304206848,9,6,10,5,611.0,467.0,-7.0,-9.0,52.759059,7.046249,0.561423,0.377058,0.731228,1.0,1.0,1.0,1.0,1.0
273,0.884082973003,0.884253561497,8,6,7,4,568.0,100.0,-2.0,-3.0,30.373541,3.946697,0.478099,0.129946,13.009992,0.998499577976,1.0,1.0,1.0,1.0
274,0.86232572794,0.837579905987,7,6,11,4,611.0,520.0,-4.0,-6.0,40.049343,3.526727,0.446845,0.599785,0.760007,0.99674550759,0.997401348276,0.997560102003,0.997624864158,0.997627565083
275,0.849805355072,0.85006403923,9,2,8,1,611.0,568.0,-6.0,-7.0,48.340524,3.677668,0.92127,0.339664,0.446505,0.99852082185,1.0,1.0,1.0,1.0
276,0.853624284267,0.845442831516,8,6,10,5,568.0,343.0,-6.0,-5.0,60.036799,4.747392,0.551378,6.246623,9.367595,0.998492744799,1.0,1.0,1.0,1.0
277,0.881870687008,0.876136600971,4,7,5,3,343.0,190.0,-6.0,-6.0,61.364623,6.474638,0.46615,0.276385,1.896781,0.994850018711,0.996058362515,0.996342524947,0.99645732859,0.996462101803
278,0.861849665642,0.858588635921,6,6,8,5,467.0,190.0,-9.0,-8.0,48.064376,4.978008,0.558311,0.479881,1.093716,1.0,1.0,1.0,1.0,1.0
279,0.845765829086,0.847226858139,10,3,10,1,649.0,520.0,-5.0,-5.0,58.862567,6.341019,0.494796,0.206603,1.858302,1.0,1.0,1.0,1.0,1.0
280,0.878815293312,0.885345160961,8,4,4,2,568.0,1.0,-3.0,-4.0,61.587575,6.559179,0.496142,0.258896,1.753927,0.996828377395,0.99746229062,0.997615924456,0.9976786246,0.997681239884
281,0.849473655224,0.825891077518,6,5,10,2,467.0,520.0,-11.0,-7.0,35.258558,4.701205,0.407417,1.109936,2.071636,0.996846824785,0.997475884879,0.997628383951,0.997690626856,0.997693223147
282,0.846631646156,0.862864375114,7,5,7,3,520.0,190.0,-12.0,-8.0,47.99683,3.636725,0.435086,0.168149,0.742338,1.0,1.0,1.0,1.0,1.0
283,0.823964774609,0.829982459545,13,3,11,2,743.0,568.0,-4.0,-4.0,59.233535,4.850775,0.663484,0.399805,6.539995,1.0,1.0,1.0,1.0,1.0
284,0.886319458485,0.888416290283,9,4,8,2,611.0,343.0,-9.0,-1.0,44.799274,3.372273,0.37348,6.170837,2.120293,0.994782797261,0.996012359098,0.996301210603,0.996417869267,0.996422719092
285,0.871455907822,0.844618082047,6,4,9,3,467.0,408.0,-9.0,-9.0,61.000287,3.690561,0.414468,0.559872,1.489254,1.0,1.0,1.0,1.0,1.0
286,0.854175031185,0.842409908772,9,5,11,3,611.0,568.0,-3.0,-2.0,40.955635,3.886428,0.478615,0.331135,1.546901,0.996960461712,0.997031977998,0.998479082654,0.998521405752,1.0
287,0.82691848278,0.828203141689,6,4,8,3,467.0,343.0,-11.0,-10.0,62.136437,5.383675,0.630856,3.752559,9.340239,1.0,1.0,1.0,1.0,1.0
288,0.831433355808,0.834539234638,13,3,12,2,743.0,611.0,-4.0,-4.0,65.507168,5.605243,0.544696,0.231581,0.64022,0.998568339612,0.99857644667,1.0,1.0,1.0
289,0.888088166714,0.896377623081,5,7,8,4,408.0,271.0,-6.0,-1.0,60.12568,6.047726,0.693635,0.125652,0.759999,0.998474192935,1.0,1.0,1.0,1.0
290,0.843175292015,0.832146584988,8,6,13,5,649.0,520.0,-8.0,-2.0,48.126139,7.688723,0.522261,0.739841,2.180014,0.996797078759,0.997439249467,0.997594812744,0.99765829015,0.997660937719
291,0.840049266815,0.81719827652,9,5,13,4,791.0,649.0,-14.0,-11.0,51.79433,6.308106,0.521141,0.979792,12.726957,1.0,1.0,1.0,1.0,1.0
292,0.894822537899,0.869976937771,7,4,8,2,520.0,568.0,-2.0,-5.0,40.012148,5.776076,0.61513,0.759797,0.530887,1.0,1.0,1.0,1.0,1.0
293,0.909698486328,0.89991235733,4,4,6,0,568.0,649.0,-2.0,-2.0,46.555988,6.408024,1.784727,0.590445,2.154505,1.0,1.0,1.0,1.0,1.0
294,0.845225572586,0.84780138731,11,6,8,3,684.0,467.0,-11.0,-6.0,56.249313,4.918871,0.601142,0.412063,1.616514,0.995314545055,0.995314545055,0.996080842124,0.996080842124,0.996109393906
295,0.855184793472,0.8444622159,7,5,9,3,520.0,343.0,-9.0,-9.0,90.236424,6.899094,0.432701,0.612462,0.739653,0.992018666803,0.994383754569,0.994609521105,0.994609521105,0.994655776352
296,0.841036736965,0.822731912136,9,5,10,2,611.0,611.0,-13.0,-14.0,85.328708,6.492165,0.272206,5.669877,1.387111,1.0,1.0,1.0,1.0,1.0
297,0.888787090778,0.87392449379,7,4,10,2,520.0,568.0,-1.0,-0.0,62.201135,7.603629,0.748762,0.900967,0.763506,1.0,1.0,1.0,1.0,1.0
298,0.87603187561,0.870930373669,9,6,8,4,611.0,467.0,-4.0,-3.0,52.094398,5.881724,0.435895,0.519773,1.027985,0.99674550759,0.997401348276,0.997560102003,0.997624864158,0.997627565083
299,0.832293987274,0.893641591072,8,3,3,1,568.0,1.0,-6.0,-5.0,43.237007,6.719092,0.539363,0.236222,1.109787,0.994723521116,0.995971877049,0.996264874715,0.996383172732,0.99638809025
300,0.894276976585,0.874225616455,5,4,7,1,408.0,408.0,-5.0,-3.0,46.393819,7.086496,0.471571,0.508264,0.969886,1.0,1.0,1.0,1.0,1.0
301,0.872117340565,0.86728990078,10,6,9,2,649.0,271.0,-0.0,-1.0,60.932822,7.387447,0.76745,0.420952,2.699652,0.99674550759,0.997401348276,0.997560102003,0.997624864158,0.997627565083
302,0.782561182976,0.786007583141,12,5,5,3,715.0,1.0,-11.0,-20.0,43.656028,11.625954,0.798081,0.432513,1.259873,0.998584285952,1.0,1.0,1.0,1.0
303,0.865318655968,0.867413640022,9,6,9,3,611.0,520.0,-12.0,-12.0,57.615362,5.902968,0.708843,1.177057,3.374076,0.998523970109,1.0,1.0,1.0,1.0
304,0.844340860844,0.84956407547,8,6,9,4,649.0,271.0,-10.0,-10.0,65.09373,4.19385,0.492417,0.15645,0.835515,0.996797078759,0.997439249467,0.997594812744,0.99765829015,0.997660937719
305,0.861054837704,0.841488659382,6,4,10,3,467.0,467.0,-9.0,-11.0,57.791167,4.926938,1.096772,0.379838,1.842068,1.0,1.0,1.0,1.0,1.0
306,0.856294572353,0.844601809978,8,4,8,2,568.0,343.0,-3.0,-5.0,48.546499,6.072933,0.465427,2.581342,0.826046,1.0,1.0,1.0,1.0,1.0
307,0.907825827599,0.894388437271,3,5,8,3,271.0,408.0,-5.0,-1.0,64.972539,5.587955,0.34616,0.529058,0.793937,0.996846824785,0.997226045794,0.997475884879,0.997628383951,0.997690626856
308,0.865763306618,0.866152584553,8,2,7,1,568.0,408.0,-7.0,-8.0,72.185271,6.333728,0.435156,0.285673,1.527911,0.998521405752,0.998555934963,0.998562181424,0.998572440233,0.998580513845
309,0.797445595264,0.814833641052,12,3,6,1,768.0,271.0,-6.0,-17.0,65.844603,8.905522,0.638539,0.347869,0.948422,0.998510560402,0.998551765705,0.998555934963,0.998562131759,0.998570289531
310,0.862942934036,0.873866140842,9,3,6,1,684.0,271.0,-5.0,-5.0,67.152446,7.628475,0.61618,0.162718,2.770855,0.998551765705,0.998558008127,1.0,1.0,1.0
311,0.839344620705,0.843780755997,10,7,11,4,649.0,715.0,-7.0,-4.0,37.06197,4.299844,0.507723,0.6299,1.679855,1.0,1.0,1.0,1.0,1.0
312,0.852808654308,0.840487778187,11,4,11,2,684.0,520.0,-3.0,-7.0,57.449616,9.391575,0.837029,0.507324,1.502851,1.0,1.0,1.0,1.0,1.0
313,0.870375692844,0.857272207737,7,3,9,2,520.0,467.0,-4.0,-3.0,58.108626,6.430146,0.677992,0.722816,0.802786,0.996692003175,0.99736210987,0.997524188296,0.997590288598,0.997593045088
314,0.876416862011,0.87212818861,5,5,8,3,520.0,408.0,-6.0,-2.0,60.676312,6.705164,0.448349,0.521175,0.95986,1.0,1.0,1.0,1.0,1.0
315,0.903217196465,0.879300534725,6,5,9,3,568.0,343.0,-1.0,-3.0,77.583494,6.731336,0.448595,0.335484,2.270002,1.0,1.0,1.0,1.0,1.0
316,0.885304272175,0.844176888466,6,5,9,4,568.0,343.0,-5.0,-4.0,39.826779,6.672457,0.466628,0.569852,0.559985,1.0,1.0,1.0,1.0,1.0
317,0.904979705811,0.886464059353,6,2,9,2,467.0,520.0,-1.0,-0.0,39.272383,4.126705,0.453974,0.289614,1.95753,1.0,1.0,1.0,1.0,1.0
318,0.89023411274,0.876316845417,4,4,6,2,467.0,343.0,-3.0,-3.0,49.495631,4.022885,0.353023,12.843699,0.872502,1.0,1.0,1.0,1.0,1.0
319,0.847270071507,0.803445279598,12,4,14,3,715.0,649.0,-4.0,-7.0,45.923217,6.619671,0.78554,0.45658,2.283176,1.0,1.0,1.0,1.0,1.0
320,0.834159493446,0.846101343632,10,5,8,3,649.0,271.0,-5.0,-7.0,58.784242,5.9165,0.614352,0.252068,1.623149,0.996705566762,0.997054478391,0.997372048951,0.997533283154,0.99759904373
321,0.82689923048,0.8360902071,8,4,8,2,568.0,343.0,-12.0,-8.0,56.999291,8.772049,1.436893,0.549821,1.600027,0.995246184661,0.995246184661,0.99602927319,0.99602927319,0.996058362515
322,0.849585950375,0.820574223995,10,5,14,4,649.0,611.0,-6.0,-22.0,38.596661,4.216153,0.510158,0.372037,3.434188,0.998582180827,0.998604234295,0.998615897833,1.0,1.0
323,0.848435223103,0.853854477406,10,3,8,2,649.0,408.0,-4.0,-7.0,73.439067,4.797517,0.568245,0.327504,0.829209,0.998553594694,0.998582552156,1.0,1.0,1.0
324,0.832088947296,0.820723414421,10,6,13,3,649.0,684.0,-8.0,-7.0,83.554962,5.110752,0.540452,0.452801,0.889906,1.0,1.0,1.0,1.0,1.0
325,0.807690083981,0.801804661751,9,4,11,3,611.0,520.0,-13.0,-13.0,70.438838,8.681663,0.553571,1.413325,1.599947,1.0,1.0,1.0,1.0,1.0
326,0.858562409878,0.829317510128,9,6,11,4,611.0,408.0,-7.0,-6.0,75.733478,5.597785,0.59591,0.419962,0.85999,1.0,1.0,1.0,1.0,1.0
327,0.873745620251,0.867613136768,5,6,9,6,408.0,271.0,-7.0,-3.0,55.933007,3.843166,0.352621,0.507055,1.817972,0.996705566762,0.997372048951,0.997533283154,0.99759904373,0.997601786115
328,0.849128365517,0.849602222443,9,6,8,4,611.0,343.0,-4.0,-5.0,38.655829,5.745197,0.509387,0.391626,1.280156,0.998506343476,1.0,1.0,1.0,1.0
329,0.83173263073,0.812350451946,10,7,12,5,649.0,520.0,-4.0,-12.0,67.979251,4.885746,0.65889,0.588581,0.916353,0.996622224714,0.996955852906,0.997311063294,0.997477499707,0.997545353024
330,0.840026438236,0.815673351288,9,3,9,2,611.0,467.0,-8.0,-11.0,74.640892,4.476017,0.509517,0.528785,0.908159,0.998547524601,0.998562022473,1.0,1.0,1.0
331,0.821572840214,0.801586091518,11,5,13,5,684.0,568.0,-11.0,-16.0,90.296074,7.661668,0.460534,1.935122,0.71956,1.0,1.0,1.0,1.0,1.0
332,0.875884890556,0.866927981377,10,4,10,2,649.0,467.0,-2.0,-1.0,83.340655,4.793877,0.590587,0.468106,0.736285,0.998523550804,0.998558008127,0.998564241663,0.998568359222,0.998574479299
333,0.849589824677,0.849903702736,8,4,7,2,568.0,271.0,-5.0,-10.0,60.700335,6.336021,0.758092,0.879941,9.316498,0.996664489787,0.997341965344,0.997505759152,0.997572549609,0.997575334755
334,0.834059000015,0.834253072739,7,6,10,4,520.0,467.0,-7.0,-10.0,67.843752,5.967702,0.466988,0.279358,0.548763,0.994753354959,0.99599224198,0.996283151558,0.996400624069,0.996405507502
335,0.886243402958,0.864465534687,4,4,7,1,343.0,520.0,-5.0,-4.0,89.91095,4.83888,0.405974,0.379038,1.599994,0.998592365041,0.998612055666,0.998613986085,1.0,1.0
336,0.873607158661,0.807773530483,8,9,13,6,649.0,467.0,-11.0,-8.0,67.721691,6.984909,0.509708,0.416277,1.279987,0.998598454549,1.0,1.0,1.0,1.0
337,0.849386096001,0.832803726196,10,6,11,4,649.0,408.0,-6.0,-4.0,79.809774,5.529778,0.58717,0.63236,0.870002,0.998551765705,1.0,1.0,1.0,1.0
338,0.889990448952,0.867135465145,6,8,8,6,467.0,343.0,-2.0,-3.0,75.502513,4.907642,0.459881,0.557208,1.433317,0.998476485363,0.998532591472,1.0,1.0,1.0
339,0.865178108215,0.85412555933,7,6,10,3,520.0,467.0,-4.0,-4.0,52.833334,4.705848,0.445236,0.611769,1.834649,0.993304355327,0.99502465686,0.995419683495,0.995578075677,0.995584645653
340,0.858880281448,0.870833933353,6,6,8,3,467.0,343.0,-6.0,-4.0,46.354017,5.444389,0.910545,0.309828,1.641786,0.996719004135,0.997381900906,0.997542299675,0.997607724021,0.997610452444
341,0.843534350395,0.851208508015,7,6,7,3,520.0,408.0,-8.0,-8.0,53.009266,5.572433,0.54377,0.543528,1.323552,1.0,1.0,1.0,1.0,1.0
342,0.799734830856,0.812171518803,11,6,8,5,684.0,190.0,-7.0,-18.0,69.859156,9.457353,0.58954,0.15924,2.067889,0.995777453669,0.995993938331,0.996777959075,0.997126349957,0.997179063693
343,0.801042079926,0.802487909794,10,4,7,3,649.0,271.0,-12.0,-14.0,52.507439,7.588181,0.477452,0.251114,1.69692,0.996777959075,0.997126349957,0.997167118885,0.997425188573,0.997581933059
344,0.856455922127,0.851830482483,7,3,9,1,520.0,467.0,-6.0,-5.0,61.432856,4.047496,0.3554,0.272128,2.509137,0.997130527329,0.997138757289,0.998525687966,0.998532295716,0.998572446713
345,0.832828402519,0.843829333782,9,8,8,6,611.0,1.0,-9.0,-10.0,55.832769,5.673025,0.640018,0.162385,1.562165,0.998557984748,0.998564228477,0.998568352685,0.998598347205,1.0
346,0.882756650448,0.85168838501,6,4,11,4,649.0,520.0,-4.0,-1.0,105.126873,7.79701,0.460353,0.321373,2.699908,0.998566304224,1.0,1.0,1.0,1.0
347,0.875409722328,0.876770734787,6,6,7,3,568.0,408.0,-6.0,-4.0,87.770156,11.87657,0.406971,0.192207,2.601139,1.0,1.0,1.0,1.0,1.0
348,0.869901418686,0.837313771248,7,6,9,4,520.0,408.0,-2.0,-3.0,44.566971,7.435911,0.416482,0.567518,2.209943,1.0,1.0,1.0,1.0,1.0
349,0.827403306961,0.832133829594,9,6,9,4,611.0,271.0,-9.0,-8.0,52.405247,6.725196,0.575927,0.349573,10.382966,0.998549550569,0.998564228477,0.998574482525,0.998578531974,0.998582552156
350,0.812330901623,0.81870675087,10,4,7,4,649.0,271.0,-10.0,-9.0,63.585017,6.4221,0.723705,0.469784,1.000317,0.996657529565,0.997336872791,0.997501101161,0.997568066429,0.997570858832
351,0.829458713531,0.832716822624,7,5,5,3,520.0,1.0,-11.0,-12.0,70.249016,4.85705,0.466428,0.117466,0.855304,0.99863107325,1.0,1.0,1.0,1.0
352,0.852876603603,0.852205872536,9,7,10,5,611.0,271.0,-5.0,-6.0,79.607474,13.917172,1.003422,0.600927,2.000726,1.0,1.0,1.0,1.0,1.0
353,0.893598496914,0.865286409855,5,5,8,3,408.0,271.0,-2.0,-3.0,78.398348,7.800603,0.727029,0.45786,2.473771,0.996771527874,0.997420461432,0.997577603668,0.997641716977,0.997644390956
354,0.857397913933,0.861237108707,9,4,9,2,684.0,408.0,-11.0,-2.0,83.770694,4.058824,0.426486,0.299881,1.888522,0.99469328733,0.995951259277,0.996246375718,0.996365511158,0.996370463252
355,0.834871411324,0.848206698895,8,6,9,4,568.0,271.0,-9.0,-7.0,61.70464,8.730794,0.456811,0.285855,2.086948,0.998521801692,1.0,1.0,1.0,1.0
356,0.870374679565,0.85756868124,7,4,9,3,520.0,408.0,-5.0,-2.0,74.107675,4.163843,0.443178,0.437125,0.995099,0.99469328733,0.995951259277,0.996246375718,0.996365511158,0.996370463252
357,0.859847247601,0.857456445694,9,4,7,2,684.0,520.0,-3.0,-4.0,77.674089,4.733777,0.396044,0.239914,2.200209,1.0,1.0,1.0,1.0,1.0
358,0.812787473202,0.813019871712,9,4,7,3,611.0,271.0,-10.0,-11.0,39.372379,4.948442,0.487974,0.620598,0.790429,0.996556375269,0.996797078759,0.997439249467,0.997594812744,0.99765829015
359,0.832275271416,0.869636952877,9,5,6,3,611.0,100.0,-9.0,-8.0,81.833183,8.461447,0.528021,0.149757,1.59503,1.0,1.0,1.0,1.0,1.0
360,0.789851486683,0.777242720127,11,6,15,4,684.0,684.0,-10.0,-7.0,94.995482,9.24123,0.596554,0.452193,1.792527,0.992988038537,0.99467290502,0.995518952029,0.996233917429,0.996269797374
361,0.838315546513,0.833234369755,10,5,10,3,649.0,611.0,-5.0,-5.0,59.304862,7.320946,0.449421,0.339783,1.693394,0.992841381829,0.993407798606,0.995092355523,0.995479787131,0.995635210173
362,0.863352239132,0.867080032825,10,7,10,5,649.0,271.0,-4.0,-3.0,48.705123,9.664047,0.716043,0.896365,2.829105,1.0,1.0,1.0,1.0,1.0
363,0.871134698391,0.845946550369,8,5,8,4,568.0,271.0,-2.0,-7.0,54.145246,5.772214,0.508968,0.542271,1.328807,0.998385718987,1.0,1.0,1.0,1.0
364,0.843713462353,0.860569238663,8,5,6,4,568.0,100.0,-7.0,-3.0,60.729828,5.506986,0.465888,0.719984,1.90964,1.0,1.0,1.0,1.0,1.0
365,0.899537265301,0.868690550327,6,6,9,6,467.0,271.0,-1.0,-2.0,82.323622,8.689968,0.455904,0.344741,2.989415,0.994571263602,0.99479252577,0.995565000319,0.99630718262,0.99642357255
366,0.857398033142,0.839409053326,10,4,10,2,649.0,467.0,-3.0,-17.0,73.606039,7.132553,0.459937,0.334668,2.851609,0.996865029647,0.997489310504,0.997640691521,0.997702483842,0.997705061415
367,0.867906987667,0.856293022633,9,5,9,3,611.0,467.0,-5.0,-5.0,65.273865,5.658855,0.564953,0.716038,5.553041,0.998592476876,1.0,1.0,1.0,1.0
368,0.832721352577,0.822937905788,9,5,12,3,684.0,520.0,-4.0,-7.0,85.376216,8.087044,0.802336,1.53667,6.092432,0.995729431229,0.996797078759,0.997439249467,0.997594812744,0.99765829015
369,0.868942201138,0.865694999695,9,4,9,2,611.0,408.0,-5.0,-3.0,81.871779,5.307447,0.659228,0.315614,3.064452,1.0,1.0,1.0,1.0,1.0
370,0.851015985012,0.852166116238,8,5,12,5,568.0,520.0,-6.0,-3.0,64.353163,5.392151,0.553738,0.476339,10.810883,1.0,1.0,1.0,1.0,1.0
371,0.852189600468,0.806383788586,7,7,9,4,520.0,343.0,-5.0,-9.0,77.676316,6.448827,0.544006,0.527833,1.047223,0.995157323881,0.995157323881,0.995962451184,0.995962451184,0.99599224198
372,0.847538709641,0.834169387817,7,6,10,6,520.0,343.0,-7.0,-3.0,62.03466,6.646483,0.437404,0.318388,1.198637,0.997146823735,0.998045351919,0.998058052799,0.998568261161,0.998580532959
373,0.898317456245,0.861249148846,8,5,8,3,568.0,271.0,-3.0,-5.0,71.861935,5.097374,0.483731,0.649597,2.295831,1.0,1.0,1.0,1.0,1.0
374,0.863194346428,0.874980449677,11,2,9,2,684.0,520.0,-1.0,-2.0,69.322759,5.06834,0.663642,0.34489,0.669997,0.998532591472,1.0,1.0,1.0,1.0
375,0.918110311031,0.848731696606,6,7,12,5,467.0,408.0,-0.0,-0.0,93.770751,5.511525,0.545992,0.399847,2.168616,0.996765067337,0.997415713972,0.997573255993,0.997637530283,0.997640210948
376,0.803761720657,0.807033419609,10,5,6,4,649.0,100.0,-8.0,-17.0,63.40284,14.793776,0.936703,0.241189,3.173374,1.0,1.0,1.0,1.0,1.0
377,0.856506764889,0.825202703476,8,6,11,5,568.0,408.0,-6.0,-10.0,76.098523,5.77936,0.515305,0.749114,1.018259,0.996809682334,0.997448524314,0.997603310003,0.99766647419,0.997669108749
378,0.836683809757,0.854006409645,9,5,6,3,611.0,100.0,-9.0,-10.0,82.927635,6.386898,0.567056,0.26449,1.477927,0.998572446713,1.0,1.0,1.0,1.0
379,0.836711406708,0.827637255192,9,5,12,3,611.0,611.0,-5.0,-10.0,101.587791,10.299194,0.607348,0.819827,1.030084,0.996495523477,0.996789718842,0.997218736488,0.997393148242,0.997464206712
380,0.837861001492,0.838077545166,8,4,9,2,568.0,408.0,-6.0,-2.0,67.413312,5.830737,0.513719,0.187705,11.83704,0.998582536295,0.998586521406,1.0,1.0,1.0
381,0.819108605385,0.829639792442,8,4,6,2,568.0,190.0,-13.0,-13.0,94.369383,7.472447,0.750177,0.251342,2.860472,1.0,1.0,1.0,1.0,1.0
382,0.92385494709,0.901739358902,4,4,6,3,467.0,467.0,-2.0,-2.0,81.618398,7.931892,0.515577,0.603736,2.389161,0.996650536098,0.997331757344,0.997496422601,0.997563563602,0.997566363301
383,0.785721540451,0.800658881664,13,4,10,3,743.0,467.0,-16.0,-14.0,73.692942,7.897852,0.647824,2.84964,2.278409,1.0,1.0,1.0,1.0,1.0
384,0.868774354458,0.850155889988,9,6,12,4,611.0,568.0,-3.0,-4.0,90.592415,6.32252,0.780908,0.458271,0.832228,0.996678311491,0.997352082423,0.997515014003,0.997581457579,0.997584228322
385,0.825157284737,0.861624121666,8,6,6,4,568.0,1.0,-12.0,-9.0,49.411473,9.488347,0.605468,0.884758,2.21479,1.0,1.0,1.0,1.0,1.0
386,0.827089309692,0.828905522823,9,6,6,4,611.0,1.0,-6.0,-12.0,80.314051,4.659554,0.493179,0.199774,1.120094,0.99653390561,0.997246656585,0.997418643985,0.997488728551,0.997491650433
387,0.859071671963,0.863919794559,5,3,4,3,408.0,100.0,-6.0,-7.0,115.0709,7.472887,0.35507,0.079836,7.409404,0.996815941864,0.997206696938,0.997210588248,0.997453132414,0.997607532229
388,0.852177858353,0.831947922707,9,4,9,3,743.0,408.0,-10.0,-12.0,76.670972,5.898611,0.407585,0.395589,1.239362,0.995372482692,0.995372482692,0.995770620699,0.996124659938,0.996124659938
389,0.871723771095,0.852556467056,9,4,10,3,611.0,467.0,-11.0,-11.0,99.59918,9.628479,0.498994,27.262242,1.063039,1.0,1.0,1.0,1.0,1.0
390,0.825792491436,0.826837599277,12,6,9,4,715.0,408.0,-5.0,-9.0,73.469663,10.93652,0.625574,5.535799,1.553694,1.0,1.0,1.0,1.0,1.0
391,0.842903137207,0.831005692482,8,6,11,3,649.0,520.0,-6.0,-3.0,91.181221,8.54577,0.572837,0.693467,2.440337,0.99856418232,1.0,1.0,1.0,1.0
392,0.862457275391,0.873987495899,7,4,6,1,611.0,467.0,-6.0,-6.0,106.571889,8.650105,0.217007,0.147774,2.849055,0.996382674421,0.99713689019,0.99731847099,0.997392407349,0.997395489049
393,0.841477513313,0.849930763245,9,5,5,3,611.0,190.0,-1.0,-4.0,82.114087,11.071985,0.626473,0.381435,3.106188,0.998521240048,1.0,1.0,1.0,1.0
394,0.847368299961,0.849863767624,7,5,5,2,611.0,343.0,-5.0,-9.0,114.111855,5.100252,0.414911,0.146343,1.332333,0.997009980751,1.0,1.0,1.0,1.0
395,0.849338889122,0.879231631756,9,6,6,4,684.0,1.0,-3.0,-4.0,76.782574,10.355739,2.084449,0.155689,3.718612,0.995847511711,0.998558847836,0.998592128825,0.998598150832,0.998602128883
396,0.838370025158,0.858221948147,12,4,6,4,768.0,190.0,-8.0,-12.0,63.800699,5.138287,0.530056,0.219857,1.173544,1.0,1.0,1.0,1.0,1.0
397,0.838957250118,0.847222864628,6,6,6,4,467.0,1.0,-11.0,-6.0,88.890229,10.10302,0.910384,0.629701,2.302492,0.997105206001,0.998553651998,0.99858856591,0.99859253278,0.998611948437
398,0.881915867329,0.877519905567,6,4,5,2,467.0,100.0,-6.0,-5.0,49.515122,6.549488,0.425918,0.266888,1.776116,1.0,1.0,1.0,1.0,1.0
399,0.930755853653,0.909535706043,4,6,7,4,343.0,271.0,-1.0,-0.0,70.176477,8.981876,0.504722,0.829802,2.640022,0.99509273003,0.99509273003,0.995914027023,0.995914027023,0.99594432961
400,0.866176605225,0.834416031837,7,5,9,4,520.0,343.0,-4.0,-7.0,102.417039,8.484232,0.386273,0.47982,1.158766,0.996758577254,0.997410946054,0.997568889907,0.997633325996,0.99763601338
401,0.853174388409,0.815310180187,12,5,13,3,811.0,768.0,-10.0,-18.0,55.939288,5.599064,0.623851,0.681617,2.000013,1.0,1.0,1.0,1.0,1.0
402,0.93785482645,0.913165032864,3,3,5,1,271.0,343.0,-2.0,-3.0,56.971544,9.801088,0.35136,0.817665,1.423787,0.998582485536,1.0,1.0,1.0,1.0
403,0.788564682007,0.820502996445,12,6,6,4,715.0,1.0,-15.0,-10.0,86.12297,12.453171,0.843323,0.578301,1.156747,0.998492779124,0.998504104461,0.998534691752,0.998538932082,0.998543141289
404,0.808470249176,0.828867316246,8,4,4,4,568.0,1.0,-11.0,-16.0,62.394618,6.68519,0.635631,0.410403,2.783748,1.0,1.0,1.0,1.0,1.0
405,0.833045005798,0.830572605133,9,7,12,4,611.0,520.0,-5.0,-4.0,92.732275,5.863265,0.503869,0.54445,1.184289,0.996643509136,0.997326618839,0.997491723323,0.997559040989,0.997561848022
406,0.869166970253,0.853664517403,8,6,9,3,568.0,408.0,-2.0,-5.0,114.691816,8.752949,0.999844,0.565253,2.258508,0.996822173485,0.997457721139,0.997611737008,0.997674591069,0.997677212747
407,0.892594575882,0.874303400517,7,5,8,4,520.0,271.0,-2.0,-3.0,84.682571,8.731833,0.431208,0.313209,1.854659,0.998034010677,1.0,1.0,1.0,1.0
408,0.854292571545,0.85710978508,9,3,9,1,611.0,568.0,-13.0,-4.0,144.577101,9.047513,0.439835,0.179759,14.819913,0.996678311491,0.997352082423,0.997515014003,0.997581457579,0.997584228322
409,0.829892933369,0.807445824146,9,6,14,4,611.0,568.0,-19.0,-6.0,87.547322,16.527787,0.698626,0.541693,1.890577,1.0,1.0,1.0,1.0,1.0
410,0.828852713108,0.827035546303,10,5,12,4,649.0,520.0,-12.0,-6.0,134.080489,6.85961,0.625492,0.909613,2.051433,0.997001424987,1.0,1.0,1.0,1.0
411,0.886312663555,0.88856446743,6,6,5,3,467.0,271.0,-5.0,-6.0,104.63657,5.365607,0.399201,0.142901,0.911773,1.0,1.0,1.0,1.0,1.0
412,0.956216752529,0.915205180645,2,6,7,5,190.0,100.0,-1.0,-0.0,104.406972,17.104732,1.10996,1.579763,30.842925,0.994773026156,0.996005680622,0.996295214857,0.996412143524,0.996417004499
413,0.846799910069,0.851204931736,6,6,6,4,467.0,1.0,-13.0,-9.0,47.032037,5.955433,0.430492,0.167127,2.190136,0.998557984748,1.0,1.0,1.0,1.0
414,0.919294774532,0.919294774532,6,7,6,2,467.0,520.0,-0.0,-1.0,128.537108,6.070207,0.459704,0.401177,1.093704,0.998602299249,1.0,1.0,1.0,1.0
415,0.861336767673,0.86135160923,8,4,8,4,568.0,343.0,-7.0,-4.0,110.955785,8.591593,0.393518,0.216032,2.923333,1.0,1.0,1.0,1.0,1.0
416,0.792284965515,0.794674515724,13,4,14,2,743.0,715.0,-27.0,-21.0,60.095233,5.11807,0.472957,0.459739,1.984504,0.995765598723,0.996034020151,0.996563065447,0.996617546773,0.996815941864
417,0.844580948353,0.824131071568,9,4,11,3,611.0,520.0,-14.0,-6.0,87.842618,5.10716,0.45023,0.349568,1.404623,1.0,1.0,1.0,1.0,1.0
418,0.855143666267,0.849789142609,6,4,7,2,467.0,271.0,-2.0,-4.0,84.422068,6.626165,0.340452,0.66999,2.133468,0.998523980854,0.998551582965,1.0,1.0,1.0
419,0.849679112434,0.824019014835,9,6,11,4,611.0,408.0,-6.0,-8.0,154.884538,5.929376,0.587328,0.66504,0.818988,1.0,1.0,1.0,1.0,1.0
420,0.896330535412,0.880120813847,6,6,8,3,467.0,568.0,-2.0,-2.0,99.379488,9.849238,0.625627,0.728053,1.130794,0.998483695017,1.0,1.0,1.0,1.0
421,0.861489832401,0.838763296604,6,6,10,3,467.0,568.0,-10.0,-8.0,73.771055,5.268536,0.366168,0.536633,3.933861,0.996636448423,0.997321457108,0.997487003182,0.99755449845,0.997557312856
422,0.80809289217,0.816943347454,9,6,10,4,611.0,343.0,-12.0,-8.0,119.508484,6.008427,0.532033,0.198602,3.018625,0.994906050503,0.996096786169,0.996377050667,0.996490311448,0.996495020931
423,0.873257100582,0.864936232567,9,4,9,3,611.0,408.0,-9.0,-9.0,86.198213,10.600173,0.500903,0.513693,3.323079,1.0,1.0,1.0,1.0,1.0
424,0.901209235191,0.864457905293,6,4,7,3,467.0,271.0,-0.0,-2.0,50.925184,9.322441,0.347621,0.406499,33.39248,1.0,1.0,1.0,1.0,1.0
425,0.833057224751,0.841813325882,10,6,11,4,649.0,520.0,-8.0,-7.0,130.759699,7.150802,0.575899,0.479724,2.547809,0.996578716277,0.997279306547,0.997448472689,0.997517423466,0.997520298291
426,0.835927128792,0.830756783485,8,5,7,4,649.0,190.0,-6.0,-8.0,103.753273,4.976748,0.40197,0.250969,2.577473,0.99626719161,0.996448159348,0.997184340656,0.99736175394,0.99743401769
427,0.846092283726,0.825115799904,7,5,10,3,520.0,408.0,-6.0,-2.0,52.446385,4.854467,0.38784,0.48129,1.138223,0.99467290502,0.99553883568,0.995937371081,0.996233917429,0.996353617903
428,0.829032421112,0.82693529129,7,4,6,2,520.0,343.0,-9.0,-15.0,158.642818,9.530047,0.469194,1.48831,1.214988,0.998515127031,1.0,1.0,1.0,1.0
429,0.860081017017,0.828459143639,6,5,10,4,467.0,408.0,-8.0,-8.0,95.590342,10.57568,0.451959,1.331015,2.628036,0.996657529565,0.997336872791,0.997501101161,0.997568066429,0.997570858832
430,0.869298398495,0.858360052109,6,6,9,4,467.0,408.0,-6.0,-14.0,104.759612,9.350438,0.382103,0.511565,1.193336,0.996685173465,0.99703263259,0.997357107271,0.997519611149,0.99758588264
431,0.8937099576,0.88764333725,5,4,5,2,611.0,100.0,-4.0,-4.0,104.981019,11.090443,0.684938,0.519424,2.647463,0.996828377395,0.997060587198,0.99746229062,0.997615924456,0.9976786246
432,0.833425939083,0.838870644569,9,4,10,3,611.0,467.0,-9.0,-8.0,88.789672,10.420375,0.473431,0.232015,0.854073,0.996705566762,0.997372048951,0.997533283154,0.99759904373,0.997601786115
433,0.913428366184,0.873829364777,3,6,8,4,271.0,190.0,-3.0,-2.0,123.354376,9.172481,0.433369,0.581936,1.578367,0.998553702552,0.998568320001,0.998578531974,0.998578531974,0.998582564844
434,0.85577917099,0.854518353939,10,3,9,2,715.0,467.0,-3.0,-7.0,112.165579,10.938379,0.532142,0.328274,2.543882,0.995357824465,1.0,1.0,1.0,1.0
435,0.841158628464,0.84118103981,9,6,12,3,611.0,649.0,-6.0,-8.0,129.133317,9.591673,1.062189,0.681663,1.090527,0.994703410226,0.995958160277,0.996252567008,0.996371421967,0.99637636248
436,0.814894020557,0.821315169334,11,5,9,3,684.0,343.0,-15.0,-11.0,125.673964,9.577224,0.435106,0.240748,1.734234,0.996758577254,0.997410946054,0.997568889907,0.997633325996,0.99763601338
437,0.909910857677,0.896206200123,6,3,7,2,467.0,343.0,-1.0,-2.0,92.025337,4.910492,0.207908,0.242806,2.817904,0.998549587957,0.998551670963,1.0,1.0,1.0
438,0.866423130035,0.873531937599,5,7,7,4,408.0,190.0,-9.0,-4.0,64.988484,6.031079,0.446047,0.619768,1.544444,0.997983604336,0.998536718117,1.0,1.0,1.0
439,0.856371164322,0.854274392128,9,5,5,3,611.0,190.0,-3.0,-13.0,109.776928,6.300285,0.63149,0.293593,3.163982,1.0,1.0,1.0,1.0,1.0
440,0.835632801056,0.836471259594,9,4,8,3,684.0,343.0,-8.0,-7.0,132.873052,9.943824,0.788704,0.267268,1.226557,0.984428568087,0.989609756272,0.990545860221,0.991644410782,0.991644410782
441,0.848882198334,0.849036455154,6,5,5,5,568.0,1.0,-7.0,-6.0,101.255884,5.661718,0.292656,0.05234,2.244421,0.996834553787,0.997146445347,0.997466840986,0.997608689349,0.997620094687
442,0.846250414848,0.858906686306,8,4,8,3,568.0,343.0,-14.0,-9.0,71.570852,7.217795,0.526217,0.299824,1.66988,0.998497309084,0.998497309084,1.0,1.0,1.0
443,0.879232466221,0.879232466221,9,6,9,5,684.0,271.0,-1.0,-0.0,95.651703,8.63105,0.484738,0.282361,2.475549,1.0,1.0,1.0,1.0,1.0
444,0.810579836369,0.816308319569,13,6,9,5,743.0,271.0,-13.0,-6.0,56.132148,5.470168,0.507553,0.22213,1.930798,0.998471828104,1.0,1.0,1.0,1.0
445,0.858874499798,0.866163671017,8,6,7,3,568.0,271.0,-4.0,-7.0,79.810546,10.252339,0.559508,0.198166,1.856713,1.0,1.0,1.0,1.0,1.0
446,0.947984993458,0.916487574577,4,6,6,6,343.0,1.0,-0.0,-1.0,66.686993,8.333922,0.781626,0.783668,2.429718,0.996828377395,0.997038075152,0.997133942544,0.997141081094,0.99746229062
447,0.873432219028,0.853689849377,6,6,8,3,467.0,343.0,-12.0,-11.0,82.708005,6.962876,0.373749,0.483404,3.086599,0.99651099249,0.996855162908,0.996866257081,0.997229983947,0.997390524379
448,0.826439142227,0.832489550114,9,5,8,3,611.0,271.0,-5.0,-5.0,84.241,5.085521,0.402276,0.110571,1.954023,0.996784361151,0.997102870598,0.997130448433,0.997159083574,0.997171133719
449,0.829095244408,0.825626909733,11,5,12,4,684.0,520.0,-10.0,-8.0,113.624848,10.616127,0.521679,0.362232,1.320786,0.995538122284,0.996499378719,0.996615061197,0.996956193058,0.997305830868
450,0.828423261642,0.831381976604,9,5,7,3,611.0,190.0,-7.0,-7.0,102.508002,9.974471,0.479559,0.09912,1.738352,0.99252635901,0.992865427254,0.992954713345,0.994293634873,0.994837669523
451,0.856686115265,0.830081999302,6,3,9,1,467.0,467.0,-12.0,-5.0,42.063736,5.469864,0.405326,0.476036,1.196099,0.996803394699,0.997119389746,0.997443896709,0.997587523188,0.997599070214
452,0.862002849579,0.873716890812,8,5,8,3,568.0,271.0,-3.0,-5.0,74.911865,7.241062,0.618638,0.527485,2.234242,1.0,1.0,1.0,1.0,1.0
453,0.851854979992,0.864354729652,11,4,5,2,743.0,100.0,-16.0,-4.0,83.79649,6.453475,0.555437,0.152392,1.403867,0.998449999901,1.0,1.0,1.0,1.0
454,0.817976295948,0.807596445084,10,5,10,3,649.0,408.0,-8.0,-12.0,70.060176,8.604823,1.388039,0.429487,3.383021,0.996924024052,0.997224221313,0.997532886613,0.997669656334,0.99768065682
455,0.962407827377,0.939429938793,1,4,4,2,100.0,1.0,-1.0,-1.0,55.549528,11.750734,0.949946,0.786138,2.439913,0.998562154937,0.998570325337,0.998590244028,1.0,1.0
456,0.82612913847,0.816030681133,11,5,12,4,684.0,520.0,-14.0,-14.0,76.136485,7.864608,0.691448,0.458303,0.747865,0.996797078759,0.997113907511,0.997439249467,0.997583236955,0.997594812744
457,0.855559527874,0.858612835407,7,4,7,2,520.0,408.0,-6.0,-10.0,60.714402,6.335487,0.464292,0.194504,2.236464,0.996922905487,0.99849237847,1.0,1.0,1.0
458,0.851349949837,0.857972562313,9,6,5,3,611.0,271.0,-3.0,-6.0,45.775068,8.054933,0.585861,0.326196,1.103425,0.996822173485,0.997135693568,0.997170982521,0.997457721139,0.997600275416
459,0.879038453102,0.884303808212,7,2,8,1,684.0,467.0,-5.0,-7.0,64.403429,4.923291,0.368045,0.109755,0.74987,0.996828377395,0.997141081094,0.99746229062,0.997604491061,0.997615924456
460,0.869464874268,0.855855286121,7,4,8,4,520.0,343.0,-6.0,-6.0,78.843922,10.007899,0.729221,0.455498,0.749381,0.998555914838,0.998568221929,0.998572265207,1.0,1.0
461,0.794711232185,0.798100411892,10,5,6,3,649.0,100.0,-11.0,-18.0,75.934594,8.804247,1.454896,0.208581,1.6923,0.995675194456,0.996149950807,0.996631684126,0.996842610601,0.996859499949
462,0.635621011257,0.638673126698,5,1,5,0,408.0,343.0,-4.0,-4.0,56.88333,6.294196,0.285063,0.103691,2.9292,0.997058517997,0.998515185373,1.0,1.0,1.0
463,0.86943167448,0.862815320492,10,6,9,3,649.0,408.0,-1.0,-3.0,56.434248,6.202335,0.503581,0.641352,2.219687,0.997719095743,1.0,1.0,1.0,1.0
464,0.655603408813,0.681313335896,8,4,6,2,568.0,190.0,-1.0,-0.0,65.264881,6.125375,0.726946,0.076348,5.382147,0.998584437652,1.0,1.0,1.0,1.0
465,0.833924233913,0.834347128868,9,7,8,5,611.0,100.0,-5.0,-5.0,74.504878,6.584729,0.507368,0.126408,35.473041,0.997930340952,0.998534544533,0.998560093662,0.998560093662,0.998568359222
466,0.866848111153,0.859602868557,6,5,8,3,467.0,271.0,-12.0,-10.0,96.734659,10.248695,0.464099,0.293358,0.74308,0.994610641974,0.995251918849,0.995895002648,0.99617369318,0.996195924519
467,0.824940085411,0.827335953712,9,4,8,4,611.0,343.0,-5.0,-8.0,71.171965,6.291447,0.463037,0.275387,2.848929,0.997138757289,0.998516939167,1.0,1.0,1.0
468,0.891493022442,0.892945349216,4,6,7,2,343.0,408.0,-4.0,-1.0,61.508249,6.489677,0.401493,0.171941,1.017255,0.998580552072,1.0,1.0,1.0,1.0
469,0.829917788506,0.831938803196,11,6,9,3,684.0,408.0,-5.0,-7.0,63.279968,7.18942,0.583073,0.221631,1.273642,0.998534649696,0.998549642331,0.998576472376,1.0,1.0
470,0.85318082571,0.85854023695,8,8,11,4,568.0,611.0,-9.0,-2.0,68.498297,6.545065,0.464409,0.316456,0.74985,0.998584551382,1.0,1.0,1.0,1.0
471,0.829490661621,0.833067238331,10,6,10,4,649.0,343.0,-6.0,-7.0,57.794631,7.811122,0.751511,0.21537,1.137723,0.99719444774,0.998619701211,0.998627309274,1.0,1.0
472,0.858157455921,0.868118643761,8,8,10,6,568.0,467.0,-4.0,-6.0,63.47982,6.631089,0.50506,0.259834,0.899686,0.998523927125,1.0,1.0,1.0,1.0
473,0.892735481262,0.860086977482,5,8,9,6,408.0,271.0,-7.0,-4.0,79.629119,9.491788,0.434868,0.336786,1.48217,1.0,1.0,1.0,1.0,1.0
474,0.789842128754,0.802303433418,13,7,10,6,743.0,271.0,-9.0,-13.0,73.782149,9.50724,1.014778,0.32952,0.76498,0.99485945719,0.995460458779,0.996064829947,0.996327373509,0.996348335098
475,0.819318115711,0.814009845257,11,3,11,2,684.0,568.0,-10.0,-12.0,92.804597,10.219896,0.914417,0.542689,1.2048,0.996526306214,0.996879480456,0.997241125245,0.997400769937,0.99741359208
476,0.847055971622,0.853129446507,7,4,8,2,520.0,343.0,-3.0,-2.0,56.343787,5.86617,0.433848,0.151746,14.299064,1.0,1.0,1.0,1.0,1.0
477,0.944608569145,0.894434869289,3,7,8,6,271.0,271.0,-1.0,-0.0,63.119376,7.450896,0.406406,0.327327,5.670633,1.0,1.0,1.0,1.0,1.0
478,0.865732848644,0.840012013912,6,6,10,5,467.0,343.0,-4.0,-5.0,43.933873,5.579088,0.350674,6.704393,1.697662,0.996790734311,0.997108401184,0.997190967139,0.997206575633,0.997434582454
479,0.821432411671,0.829159021378,11,4,9,3,684.0,408.0,-10.0,-8.0,56.546507,7.701797,0.69002,0.25408,1.689148,1.0,1.0,1.0,1.0,1.0
480,0.853177607059,0.821696221828,8,7,11,4,568.0,467.0,-7.0,-12.0,49.194936,6.473082,0.536235,0.463196,0.771058,1.0,1.0,1.0,1.0,1.0
481,0.893890559673,0.89269053936,5,4,5,1,408.0,520.0,-4.0,-6.0,80.688739,6.655644,0.318043,0.196082,0.789903,0.994811856183,0.995420500796,0.995577936756,0.996032233288,0.996297852488
482,0.884774506092,0.884774506092,9,5,9,4,611.0,467.0,-13.0,-2.0,46.85958,5.775139,0.416671,0.287726,9.714528,0.998510074213,0.998558008127,0.998586521406,1.0,1.0
483,0.888146519661,0.88593262434,6,5,5,2,467.0,467.0,-5.0,-5.0,68.231764,5.748639,0.364628,0.305102,1.300127,0.993022509692,0.995065676958,0.995645475038,0.996821639097,0.997118606668
484,0.795388698578,0.802049398422,7,6,7,4,520.0,100.0,-15.0,-11.0,56.595285,5.275243,0.287825,0.069211,2.768179,0.99674550759,0.997004813575,0.997069167982,0.997166865795,0.997401348276
485,0.846434772015,0.851929247379,6,7,7,5,467.0,1.0,-10.0,-10.0,49.662343,6.962619,0.515672,0.121506,0.778532,0.998523550804,1.0,1.0,1.0,1.0
486,0.874763131142,0.841482818127,5,5,9,4,408.0,467.0,-10.0,-7.0,66.709001,7.64636,0.525252,0.383131,0.826935,0.996636448423,0.996974697108,0.997321457108,0.997474691082,0.997487003182
487,0.851091861725,0.816339969635,9,3,9,2,611.0,467.0,-7.0,-12.0,74.351216,6.179171,0.4577,1.119339,2.31729,0.998559208045,1.0,1.0,1.0,1.0
488,0.851966440678,0.819330275059,9,7,12,6,611.0,520.0,-4.0,-8.0,52.560059,6.511818,0.499023,0.368469,1.264085,0.996622224714,0.996962390063,0.997311063294,0.997465121972,0.997477499707
489,0.85027629137,0.828984677792,5,5,9,4,408.0,467.0,-14.0,-9.0,42.643808,6.599672,0.425304,0.329406,0.794358,1.0,1.0,1.0,1.0,1.0

